Rovibrational cross sections for the CO$_2$ $00^00$, $01^10$, $02^20$ and Fermi resonance states $10^00(1)$ and $10^00(2)$ in collisions with He atoms

We present quantum scattering calculations of CO$_2$-He state-to-state integral cross sections for 25 transition sets, covering pure rotational transitions within and rovibrational transitions between: the ground state $00^00$, the bend fundamental $01^10$, the bending overtone $02^20$, and the Fermi doublet states $10^00(1)$ and $10^00(2)$. Exact coupled-channel (CC) and coupled-states approximation (CSA) calculations are performed using a new five-dimensional potential energy surface. The calculations cover collision energies from 20 to 5220 cm$^{-1}$, sufficient to obtain converged rate coefficients over 100-800 K, and include initial rotational states for each transition up to at least $j=35$. We present an energy-grid algorithm for rovibrational quantum scattering calculations that minimizes the number of separate calculations required. The resulting cross sections exhibit a dominant $\Delta j=0$ propensity and parity-dependent patterns. For the benchmark $00^00,j' \leftarrow 01^10,j$ transition, thermally averaged rate coefficients reproduce available experimental data. A comparison between the CC and CSA cross sections shows that, for vibrational quenching transitions, the CSA cross sections increasingly deviate from the CC results with increasing initial rotational state $j$. Calculated integral cross sections cover collision energies and rotational states needed to derive rate coefficients for non local thermal equilibrium radiative transfer modeling of mid-infrared CO$_2$ spectra. The computationally simpler CO$_2$-He system allows the methodology and approximations to be tested at high collision energies and rotational states, helping assess their suitability for the more complex and astrochemically important CO$_2$-H$_2$ system.

==> SI/HeCO2_pot5d1.dat <==
26082101		# unique number, 21-Aug-2026, version 01, unnormalized cos(Mφ)
2			# number of lines in header
HeCO2, pot5d1, RKHS coefficients
Gerrit C. Groenenboom, 21-Aug-2026
2,15,4,4,2              # Lstep, Lmax, Mmax, p1max, p2step
4,3,4,5,6               # p2max(M), M=0:Mmax
2, 5			# RKHS parameters M,N
24			# number of radial points, grid in bohr
   3.250
   3.450
   3.650
   3.850
   4.050
   4.251
   4.453
   4.656
   4.864
   5.079
   5.305
   5.548
   5.814
   6.116
   6.465
   6.877
   7.374
   7.979
   8.723
   9.640
  10.773
  12.172
  13.892
  16.000
24, 400   # rows and columns in matrix A(M, p2, L, p1, iR), iR runs fastest
  3.04193251721519e+03
 -2.91271784446301e+03
  2.87508823067406e+03
 -4.42065760298801e+03
  7.39548211434971e+03
  1.43842001899228e+04
  3.49419430461122e+04
 -4.09058773701501e+04
 -1.69384138362660e+04
 -2.54782533779871e+02
 -3.13048651973871e+03
 -1.33284728260041e+03
 -1.13412064716348e+03
 -8.06474198878350e+02
  5.35665458211104e+02
  2.18478448558398e+03
  1.11754724833767e+03
  2.66597299426146e+03
  1.90489736015181e+03
  5.23731927353605e+02
  3.80879370161500e+02
 -3.00284727792834e+02
  6.25609414529470e+02
 -1.24735711461506e+03
  2.86060194843388e+00
 -6.58285777964793e+01
  2.12670071527204e+02
 -3.78221051691625e+02
  1.36803061890486e+02
 -2.13909044458820e+03
  3.42803904371687e+03
  1.67689892235251e+03
 -3.09631414656987e+03
  3.94261958401593e+02
 -2.17636362318453e+02
 -3.29226520536028e+01
 -4.39230621500339e+01
  2.28424147022104e+01
 -7.73618202408900e+01
  3.66601332874175e+01
  9.04406140681069e+01
 -3.16708576738271e+01
  5.80612913826927e+01
  1.68843989216603e+01
  4.02844588077898e+01
 -1.99154696671344e+02
  1.02479500125830e+03
 -1.84746183030217e+03
  2.64205457614314e-01
 -1.35582370147855e+00
  2.32711320304602e+00
 -3.05769575995383e-02
  2.20023306031369e+01
  2.74530295251004e+00
 -2.10175459382462e+02
  3.02703552321619e+02
 -9.71491787156932e+01
 -2.39187636770563e+01
  5.87591123720156e+00
 -2.84418475698439e+00
 -7.23359916956908e-01
 -1.67195978308183e+00
  4.31242950838947e+00
 -5.70784719249790e+00
  1.83982098331710e+00
  2.65607823985464e+00
 -1.49548895849648e+00
 -1.89681558556173e+00
  5.90712357608301e+00
 -1.21363835135571e+01
  2.54689254960203e+01
 -2.59034772216805e+01
 -1.54673895529886e-02
  7.59412045047173e-02
 -2.14351993830137e-01
  4.10431938064867e-01
 -2.01860900428914e+00
  6.62845151385289e+00
 -7.91639673696767e+00
  1.73513107565202e-01
  6.16068140610999e+00
 -4.19240138456518e+00
  1.21144803299967e+00
 -4.19000282646737e-01
  3.18683742312217e-01
 -4.50000620494325e-01
  4.19356017190668e-01
 -1.88168997179017e-01
 -1.38738613803859e-02
 -8.38642639792172e-02
  4.45056086693490e-01
 -6.69349875430072e-01
  3.92958266156187e-01
 -4.71903944071373e-01
  1.56042645744249e+00
 -1.42720195801693e+00
  1.62135798161617e-02
 -6.66334934303904e-02
  1.21327284244501e-01
 -1.14859213122345e-01
  3.61767575571568e-02
 -1.96170123529618e-02
  1.47210349103317e-01
 -2.18505072726295e-01
  1.05608215897561e-01
  3.34476948273225e-02
 -7.91485119388108e-02
  7.05406553297758e-02
 -1.06096742619059e-01
  1.93460479117345e-01
 -1.76681478503187e-01
 -5.12678286192670e-02
  3.61192815144823e-01
 -4.83914269126342e-01
  2.07284123677517e-01
  3.67618880632083e-01
 -8.87148555278943e-01
  1.94018409411382e+00
 -3.75960227445013e+00
  2.95981503309948e+00
 -2.05328864157815e+04
  1.80437962480964e+04
 -1.32175115686652e+04
 -6.48868594673885e+03
  5.75793130165872e+03
  7.95976292078871e+04
  1.77128084194323e+05
 -1.72383092049419e+05
 -7.89819873801156e+04
  5.80192285507538e+03
 -1.15808186855868e+04
 -3.64499055203869e+03
 -3.08773554276689e+03
 -2.07196505715894e+03
  2.21508069895518e+03
  7.65445367503438e+03
  7.00708890344638e+02
  8.30100898626301e+03
  5.34943983861418e+03
  6.89011299637318e+02
  1.36392410375921e+03
 -4.54381892235288e+02
 -1.04683096648441e+02
 -5.46468467180439e+01
  2.20828531759270e+02
 -2.27982284991978e+02
  5.44086793303901e+02
 -9.93325902018670e+02
  2.60224219925421e+02
 -1.12511676611793e+04
  1.55026751878571e+04
  9.39330454759232e+03
 -1.47533491321091e+04
  1.93524166554159e+03
 -9.03582978207345e+02
 -2.94265599407874e+01
 -1.64500371985791e+02
  1.02690247755055e+02
 -2.88516382868396e+02
  1.67229416060556e+02
  4.02853458639405e+02
 -1.86194642050438e+02
  2.03767081759187e+02
  7.95831634136900e+01
 -2.85490065588921e+01
  3.54584900453914e+01
 -3.51794454946624e+01
  1.78933725188137e+01
  6.45446712225038e-02
 -7.83308340902763e+00
  2.08217939746643e+01
 -3.45573764884540e+01
  1.82848773905956e+02
 -3.31984521735696e+01
 -9.93649435317503e+02
  1.37817964475869e+03
 -3.96105619208988e+02
 -1.34829200052428e+02
  2.95771361647147e+01
 -1.11272613473181e+01
 -3.40746706873060e+00
 -2.70855598465398e+00
  1.50180487095364e+01
 -2.77482352169547e+01
  1.78580226882398e+01
  5.59079648077583e+00
 -1.41343107243519e+01
  1.71300131819552e+01
 -1.16088868997991e+01
 -4.62473327455710e+00
  2.62529266562556e+01
 -2.33183077471841e+01
  2.50687240906806e-03
  9.10546101146067e-02
 -4.23347431375182e-01
  1.00087795437848e+00
 -9.17423752320375e+00
  3.08225577816023e+01
 -3.33086120388506e+01
 -5.73007763971343e+00
  3.35128313892874e+01
 -2.17997796322241e+01
  6.88774371754514e+00
 -2.26258430311195e+00
  5.31696749820099e-01
 -3.02682549526566e-01
  1.74599713518072e-01
  3.01113341476176e-01
 -7.78578921824193e-01
  8.33330393424078e-01
 -9.62329462899943e-01
  7.01902342617811e-01
  1.70240065383547e+00
 -6.64938268460379e+00
  1.08670669699507e+01
 -7.60619848314587e+00
 -2.27885338242548e-02
  7.43628950943101e-02
 -1.25189474010142e-01
  2.40625390376090e-01
 -3.45235801031672e-01
 -1.56264675287058e-01
  1.33148990101876e+00
 -1.91354967484032e+00
  1.52113012614501e+00
 -1.31954268536330e+00
  1.41766675567580e+00
 -1.05751437050338e+00
  5.07605774160933e-01
 -3.02746362510346e-01
  1.72452351755834e-01
  8.43147406021332e-02
  1.15918826386164e-01
 -1.14864930151129e+00
  2.41569190116569e+00
 -3.20637333682197e+00
  2.61412770406289e+00
  1.10251395337144e+00
 -6.46187497803340e+00
  5.94058124850985e+00
  8.24291595073484e+03
 -2.06737907160137e+04
 -2.89539820202909e+04
 -7.47384010875054e+03
 -7.91591509974148e+04
  1.34579895778608e+05
  3.09612668713433e+05
 -2.04768230582529e+05
 -1.36634742029646e+05
  2.26733131541614e+04
 -1.31868532993941e+04
 -1.66419549464345e+02
 -1.56361875108416e+03
 -4.24052184004998e+02
  2.61105285927489e+03
  8.11793296375200e+03
 -2.57283019075873e+03
  6.17778464039818e+03
  3.50866849507187e+03
 -6.91660272637982e+02
  1.11854109955153e+03
 -3.46020483817047e+02
  5.19672764735181e+01
 -8.02924088306827e+01
 -5.91025746075528e+01
  8.40249405351190e+02
 -4.50200019226739e+02
  1.64917829109185e+03
 -9.85687062417091e+02
 -2.03178289701390e+04
  1.98541773506288e+04
  2.08766873591211e+04
 -2.38619813868337e+04
  3.23579587506937e+03
 -1.27205267311737e+03
  1.54328678717653e+02
 -1.44358492088394e+02
  1.48673623237082e+02
 -2.98910542479238e+02
  1.66078024170916e+02
  5.27208214754106e+02
 -2.93907852465680e+02
  1.84035634815226e+02
  7.96326613970628e+01
 -6.31235083724817e+01
  6.86430734977710e+01
 -6.09003376147001e+01
  2.54321784731054e+01
 -3.73027989907416e+00
 -8.46454716825749e+00
  2.35793665061322e+01
 -1.10162644919702e+02
  4.60464109732859e+02
 -8.45469348982578e+01
 -1.62294706563523e+03
  1.97675924945865e+03
 -3.79322185511794e+02
 -3.11710938371674e+02
  8.39956521897951e+01
 -3.30035767487662e+01
  6.90469998802260e+00
 -6.21475478576101e+00
  2.01107083933514e+01
 -3.15869454655425e+01
  1.54764516274659e+01
  8.29205444936619e+00
 -8.11039356103790e-01
 -1.62315414537151e+01
  2.79021972755500e+01
 -1.38841730292487e+01
 -2.26691167116276e+01
  3.03601315212964e+01
  1.40845175330209e-01
 -2.91427342863816e-01
  7.49722572813407e-01
 -9.08750919518111e-01
 -1.37130932370554e+01
  4.52834351946151e+01
 -3.52999372857729e+01
 -3.36663918964738e+01
  6.82217772641801e+01
 -3.91440012065716e+01
  1.14014485357353e+01
 -3.25319427005217e+00
  4.27122338598355e-01
  9.84589780220645e-02
 -5.08208107304827e-01
  1.74531797009245e+00
 -2.60622381664374e+00
  1.82008095101343e+00
 -4.31687835378551e-01
 -1.26963927786106e+00
  5.25059734220287e+00
 -1.06072449635874e+01
  1.09869371615026e+01
 -4.57316836612168e+00
 -3.78830825604678e-02
  1.54148848222416e-01
 -3.32425758339295e-01
  5.78009662722423e-01
 -5.94567907827120e-01
 -5.00589957861908e-01
  2.48504583104498e+00
 -3.15739545038369e+00
  1.91602753399784e+00
 -7.34139342687388e-01
  3.48127836610410e-01
 -6.14350279890723e-02
 -1.33428844342586e-01
  3.24420234883731e-02
  2.54519801705290e-01
 -7.41979510128781e-01
  1.13499493146952e+00
 -5.39431691672436e-01
 -1.57361744219318e+00
  4.55759964033753e+00
 -6.55832484257797e+00
  4.09731160041917e+00
  3.26669737642480e+00
 -5.53885574487656e+00
  3.82465786599146e+04
 -3.25610941290314e+04
  2.97098150903494e+03
 -3.87714780206997e+04
 -1.87886792227514e+05
  9.71817698061522e+04
  3.94742014091768e+05
 -1.17980674101297e+05
 -1.94941113841804e+05
  4.18472108312060e+04
 -1.43134016847672e+04
  4.69117457769802e+03
 -1.02168847341059e+03
 -3.37773738991704e+02
  4.35722794704969e+02
  6.13176266253939e+03
 -1.70462955468772e+03
  2.14706188981008e+03
  1.27202688668378e+03
 -4.60874547211067e+02
  4.46480987967190e+02
 -1.23397968707497e+02
 -2.17158407581011e+01
  1.56183572023638e+01
 -4.76198290020551e+02
  8.84337317337945e+02
 -7.17591809361160e+02
  6.35277214332631e+03
 -2.02213963467863e+03
 -2.40682764514100e+04
  9.05884021718153e+03
  3.73288883530284e+04
 -2.96210273554008e+04
  4.20586933062613e+03
 -1.47678139429790e+03
  3.16996655651583e+02
 -3.89476619181527e+01
  1.29493676084561e+02
 -2.22691613877888e+02
  5.56153948727012e+01
  4.58162964878870e+02
 -2.67940241810017e+02
  9.55025122191131e+01
  4.37530587184416e+01
 -2.41193222259597e+01
  1.00596073419596e+01
 -1.00871067529264e+01
  5.78275839973635e+00
 -5.98319647671098e-01
  4.63703487528519e+00
 -5.19180707896145e+01
 -1.03342997013587e+02
  5.33002670293376e+02
  2.46669779537797e+02
 -2.18287406123062e+03
  1.97404858136042e+03
  1.70742719263366e+00
 -5.36483620475474e+02
  1.52762126797009e+02
 -5.48525894043292e+01
  1.59490719363834e+01
 -4.92610505240292e+00
  2.18628951942135e+01
 -3.81430209868337e+01
  2.79834376804543e+01
 -8.73110082351638e+00
  3.74854521385980e+00
  4.40420256911117e-01
  2.86984122818766e+00
 -1.75537972103444e+01
  2.76213638758376e+01
 -1.53095383154815e+01
  5.08815853063576e-02
 -1.75020455816852e-01
  2.15368769607853e+00
 -3.19538117004774e+00
 -1.55805425192691e+01
  4.06945765272228e+01
  2.54249192984312e-02
 -9.02497644664047e+01
  1.10320040755968e+02
 -5.71225933252322e+01
  1.75262849598646e+01
 -5.64933637953612e+00
  1.51173696152422e+00
 -6.96909958581045e-01
  3.73126073827934e-01
  8.17223165894354e-01
 -1.87334317386291e+00
  1.67479926336790e+00
 -8.39711096265596e-01
  8.71701663839748e-01
 -1.07481463201479e+00
 -2.40961306898320e+00
  8.07405259842299e+00
 -6.38947369353097e+00
  4.40045887901669e-02
 -1.81205137448885e-01
  2.82277001590480e-01
 -1.28611523788879e-01
  1.82986639686592e-01
 -1.61432103295731e+00
  3.90232098043129e+00
 -4.45022028321244e+00
  2.88763513682362e+00
 -1.55839824695980e+00
  1.23795005297684e+00
 -9.60369062689584e-01
  4.65005696508991e-01
 -8.76678954327804e-02
 -1.00714014777093e-01
  4.81322769996013e-01
 -1.55872174587326e+00
  2.49078588009294e+00
 -1.84995801386386e+00
  4.76491032794701e-01
 -6.32765062894192e-01
  2.66556037544550e+00
 -3.70042735420510e+00
  1.76439333806254e+00
 -1.40263362179334e+04
  4.13015123135422e+04
  6.47160231813202e+04
 -6.37398311789188e+04
 -1.77576870204486e+05
 -1.06703338555537e+05
  3.99357761824254e+05
  5.07715844480208e+04
 -2.42801454107672e+05
  5.80888922415845e+04
 -1.77422769044904e+04
  7.28410127860735e+03
 -1.22317833991335e+03
 -8.48347797984288e+02
 -1.23157301507792e+03
  4.73985409282117e+03
 -2.54347032219345e+02
 -3.65951977727681e+02
 -1.57837700956385e+01
  2.50197497596815e+02
  2.10750070289556e+01
  2.52071326542336e+01
 -4.37510610030706e+01
  2.14809890456621e+01
  1.41093540189700e+01
 -1.66358423553190e+03
  1.00321787727148e+03
  6.48414209253764e+03
  2.73728424123479e+03
 -1.78271353575979e+04
 -1.83394503306028e+04
  5.59629723049942e+04
 -3.20849451748385e+04
  4.75867757279492e+03
 -1.55818733861384e+03
  3.96186382007520e+02
  4.72373016582786e+01
  6.05105063706977e+01
 -1.32966897511904e+02
 -8.75387667123088e+01
  3.62041403869279e+02
 -1.65103006693591e+02
  1.86363155776113e+01
  2.08681788108042e+01
 -9.82241723448065e+00
  8.37221467231129e+00
 -1.67444399724227e+01
  1.46671563151045e+01
  8.48740400062825e+00
  2.59566502176201e+01
 -1.35376465705496e+02
  4.96789036353874e+00
  3.82035712253961e+01
  1.33081538668220e+03
 -2.78872829165912e+03
  1.51371869842858e+03
  5.88469209480867e+02
 -7.58092948854101e+02
  2.26868959092712e+02
 -7.87476479837197e+01
  2.19993653534785e+01
  1.97254378986846e+00
  1.01107663943291e+01
 -1.96175536449088e+01
  4.11384960060791e+00
  6.66922134786585e+00
  2.46689991925955e+00
 -1.41741137169066e+01
  2.81953612289725e+01
 -5.46284997497120e+01
  8.93724599770206e+01
 -6.92845247895068e+01
 -2.82871564760755e-01
  5.52037418029516e-01
  1.51053656765638e+00
  2.03249732455383e-01
 -1.79463647216690e+01
  1.45057335947484e+01
  6.95295509594365e+01
 -1.65188498436684e+02
  1.53011581491051e+02
 -7.33735823634108e+01
  2.36438569016731e+01
 -8.06188693530875e+00
  2.18170631294532e+00
 -1.12276366816216e-01
 -1.27399128103655e+00
  3.24339285146245e+00
 -4.12622819371221e+00
  3.19626944471033e+00
 -2.27863463480025e+00
  2.21532744708497e+00
 -1.75022140639287e+00
 -6.82035863268211e-01
  4.11720930913199e+00
 -3.54493252727730e+00
 -1.21856890220782e-02
  1.64538737697238e-02
  9.73630168825239e-02
 -5.62376196493700e-01
  1.92954252868723e+00
 -4.36171286673237e+00
  6.14163125731479e+00
 -5.20153358101890e+00
  2.48781397787458e+00
 -6.35577108224661e-01
  3.38434116020069e-01
 -5.53469548122256e-01
  7.50294005024886e-01
 -1.08740802432492e+00
  1.33785115984184e+00
 -1.26751671196496e+00
  9.32754882785402e-01
 -1.48967128959473e-01
 -1.08761023262988e+00
  2.42195808060083e+00
 -4.14456128458535e+00
  9.24388311595624e+00
 -1.77055732950703e+01
  1.45218463560183e+01
 -4.67637485110536e+04
  5.36290424720582e+04
  5.84098422870672e+04
  7.73283524258079e+03
  9.71149932723986e+03
 -4.17225565844166e+05
  3.27115689305355e+05
  2.16124760319691e+05
 -2.61136978724745e+05
  6.58280607157808e+04
 -1.97646267727188e+04
  7.52940158802081e+03
 -1.84798563494229e+03
 -7.94500180059645e+02
 -1.38597025463188e+03
  3.76307821700325e+03
  1.75711024694914e+02
 -1.26666279221108e+03
 -2.83402510356175e+02
  5.40205744195838e+02
 -1.05662430244964e+02
  1.74660905305741e+01
  7.06771202610530e+00
 -1.37991670048713e+01
  5.90526322035772e+02
 -2.45973389321188e+03
  1.53392762494926e+03
 -2.70676704572038e+03
  1.63383776558707e+04
 -4.40826867205353e+03
 -5.07130548610439e+04
  6.90149575134814e+04
 -3.08900174933717e+04
  4.77082869729735e+03
 -1.50899179080968e+03
  3.82433748386986e+02
  8.27871470039112e+01
  1.77581089109595e+01
 -7.51669238023397e+01
 -1.31020228166576e+02
  2.24142645654057e+02
 -4.84413127697784e+01
 -2.30863439022486e+01
  1.72104146972723e+01
 -3.04978322502140e+01
  4.87135705119044e+01
 -3.68753470750345e+01
  8.70011421956904e+00
  4.21064724468358e+00
  2.44317468789967e+01
 -4.34532012216218e+01
  4.59849538483858e+01
 -8.78903523594587e+02
  2.82963317535514e+03
 -3.28243799979832e+03
  8.97428745496263e+02
  1.06864446495809e+03
 -8.63691364530311e+02
  2.62753203426953e+02
 -9.12037901686390e+01
  3.02907200784553e+01
 -7.19185494114898e+00
  1.78346016131519e+01
 -2.44960243593876e+01
  1.05773002569666e+01
 -2.84290388266682e+00
  6.95958019379981e+00
 -1.07380317364088e+01
  1.35924490281506e+01
 -1.78173641670291e+00
 -3.17011671836544e+01
  3.67979000905514e+01
 -3.65453090339502e-01
  9.03419827569291e-01
 -2.45860343425239e+00
  1.33650443908646e+01
 -2.57726266775687e+01
 -1.80131316278879e+01
  1.39216716717740e+02
 -2.21645416478630e+02
  1.73208087748296e+02
 -7.52912002038763e+01
  2.17012174979218e+01
 -6.14379672085733e+00
  1.93136415987435e+00
 -1.65192519477959e+00
  1.79966325805324e+00
 -1.35591098468187e+00
  1.73554443196488e+00
 -2.50554113352624e+00
  2.48514894810397e+00
 -3.59575684996979e+00
  7.84719339498002e+00
 -1.15049975131480e+01
  8.23214970063655e+00
 -1.53763863732974e+00
 -4.75715405579569e-03
  4.42483278189248e-02
 -3.26395059616657e-02
 -6.27265995422301e-01
  2.74182174038078e+00
 -5.72214771231935e+00
  7.27573918249011e+00
 -6.14139284380579e+00
  3.74399694961541e+00
 -1.60963371885798e+00
 -8.31055500810275e-02
  9.39380860250925e-01
 -9.74959769285279e-01
  1.19269836186043e+00
 -1.71878325479341e+00
  2.01079089434967e+00
 -2.14870745638350e+00
  2.10798675696538e+00
 -1.81382000532410e+00
  2.26782002642089e+00
 -3.74821040910607e+00
  1.85112628448991e+00
  6.11791747518402e+00
 -8.15458197182693e+00
  9.57170131452425e+03
 -3.44994966524061e+04
 -5.94161519721505e+04
  1.56371536793454e+05
  2.26328190357900e+05
 -6.14058572758824e+05
  2.14628602349184e+05
  2.84340364697613e+05
 -2.29576285125739e+05
  5.89930144768480e+04
 -1.78099147430955e+04
  6.79099640784282e+03
 -1.49160487869549e+03
 -8.93459943014200e+02
 -9.75380216561715e+02
  2.14586903398527e+03
  4.47143699283801e+02
 -8.72773825074017e+02
 -3.97129756518084e+02
  4.59862685276820e+02
 -1.22060069671089e+02
  9.51944933754827e+01
 -1.11129654642720e+02
  5.96191177376802e+01
  4.63672150844949e+01
  1.39948405733598e+03
 -1.28633150028633e+03
 -1.45625011055569e+04
  2.95371781135764e+04
  6.93243393522718e+03
 -6.64263619937926e+04
  6.64822908818783e+04
 -2.52678604138222e+04
  4.08572802527857e+03
 -1.26163691802735e+03
  2.91869157784111e+02
  7.21707440003792e+01
 -4.05002880652016e+00
 -3.58783836018860e+01
 -1.02001793709732e+02
  1.27319567703988e+02
 -1.80786038212909e+01
 -5.94796311641840e+00
 -1.25098758114781e+01
  1.39133347749073e+01
  6.38445382110766e+00
 -3.58845060064359e+01
  2.95649744034838e+01
 -7.39376921444460e+00
 -2.85745422646117e+01
  2.15281124033932e+02
 -6.23627044347909e+01
 -1.52478085240543e+03
  3.63137175427438e+03
 -3.18429564262056e+03
  3.82596812850493e+02
  1.18282612853281e+03
 -7.85823857914098e+02
  2.37747893926794e+02
 -7.79080489809251e+01
  2.27164230073224e+01
  2.55491510684959e+00
 -4.65124289584057e+00
  1.11028104387167e+01
 -3.03810188708751e+01
  3.30906220691270e+01
 -1.60916454916642e+01
 -5.73914811965602e+00
  5.18348097412648e+01
 -1.40260739502624e+02
  1.99352429247776e+02
 -1.22673862636412e+02
  1.78034402146714e-01
  2.70453059312736e-02
 -7.17916289005805e+00
  2.83323242052485e+01
 -3.42657736878218e+01
 -3.62364756140204e+01
  1.64779495671886e+02
 -2.23150303043162e+02
  1.59117479782995e+02
 -6.71061709083735e+01
  2.02463957539518e+01
 -6.03243201559918e+00
  1.40737067791377e+00
  3.23063907961974e-01
 -1.55490273242981e+00
  2.61293530937551e+00
 -2.90955773838325e+00
  2.36925980995615e+00
 -1.79735189641629e+00
  2.86077893670332e+00
 -3.72991610232413e+00
 -1.82088210681238e+00
  1.05732726942175e+01
 -8.48719535972895e+00
  7.59253640112663e-02
 -2.13969598751134e-01
  2.38858441687629e-01
 -5.00267051506362e-01
  1.88151009819160e+00
 -4.18825710332163e+00
  5.48696644697053e+00
 -4.39556995899850e+00
  2.09369861554758e+00
 -5.11479357995037e-01
 -8.57584296023913e-02
  2.71603278182797e-01
  8.84329793805192e-02
 -1.13496256867153e+00
  2.52475179916050e+00
 -4.49776101149565e+00
  6.71654298765821e+00
 -6.73602418331753e+00
  3.69938055345662e+00
  8.57546574172572e-01
 -1.03350392477573e+01
  2.85343271858981e+01
 -4.07643673037724e+01
  2.50889545236787e+01
  5.28744973207315e+04
 -7.69215101998265e+04
 -1.25441407218508e+05
  1.89273829015809e+05
  2.40462970392774e+05
 -4.75139088172345e+05
  1.01395800738409e+05
  2.03838894136462e+05
 -1.38282849732452e+05
  3.62202041802848e+04
 -1.14719694092343e+04
  3.96480548185247e+03
 -2.45312781198364e+02
 -7.59598104525426e+02
 -5.99765419599586e+02
  8.81638716175284e+02
  2.00897572777142e+02
 -4.96082037850911e+01
 -3.61592568608628e+02
  1.78913834096710e+02
 -1.45123464814071e+01
 -1.27681829206833e+01
  1.14231356141858e+01
 -1.23049079026132e+00
 -6.22787544350668e+02
  4.01660553371632e+03
 -3.11689540316430e+03
 -1.50770039192935e+04
  2.55097731328679e+04
  8.30626755156552e+03
 -4.85425134169587e+04
  4.23536198411439e+04
 -1.47162187119239e+04
  2.45033171056598e+03
 -7.26583295271241e+02
  1.51739830335200e+02
  4.14248551894646e+01
 -1.57094060506919e+00
 -3.31380416551884e+01
 -3.21887176818885e+01
  4.56970935814881e+01
  1.61401843908841e+00
 -1.40888110877581e+01
  2.11725984451447e+01
 -2.70641943925241e+01
  9.48553589948795e+00
  1.04484524838354e+01
 -1.03596874453210e+01
 -7.85789848594016e+00
 -6.39978233287966e+01
  3.01326549293015e+02
 -1.31925282713251e+02
 -1.22915346872827e+03
  2.67143616443492e+03
 -2.05843688546112e+03
  9.29464118608165e+01
  8.01331725788826e+02
 -4.96712012445560e+02
  1.66204282488045e+02
 -6.43661870503285e+01
  2.40838387876530e+01
 -7.42226750328163e+00
  8.78444803908904e+00
 -1.26891586417563e+01
  1.65011531106116e+01
 -2.29979482290937e+01
  2.15398284461922e+01
 -9.91615688406299e+00
 -1.21057368750861e+01
  3.43287836905072e+01
 -2.22783385128586e+01
 -3.16794440333638e+00
  5.52214138147163e-01
 -6.27807828169232e-01
 -7.40455327627767e+00
  2.68446120860916e+01
 -2.87495459555275e+01
 -2.74226563544264e+01
  1.14257933877110e+02
 -1.44495234683030e+02
  9.77981155461314e+01
 -3.93325445030790e+01
  1.02456479908033e+01
 -1.33573999166318e+00
 -7.55608760481781e-01
  4.17129001996808e-01
  9.31538664004896e-02
 -1.98914982845521e-01
  8.24156741227624e-01
 -2.58103720543608e+00
  5.70104362996955e+00
 -9.34341688947694e+00
  9.32182676546748e+00
 -2.72430826298099e+00
 -4.75652825050365e+00
  4.74634369791044e+00
 -5.48655639865494e-02
  1.95824764433688e-01
 -2.77253247936630e-01
  1.09360447231998e-01
  4.87124638122183e-01
 -1.33053992506480e+00
  1.54152865924688e+00
 -6.57582088439701e-01
 -9.49086706755364e-01
  2.84882032273550e+00
 -4.13704101374390e+00
  3.80842218495385e+00
 -2.28640741079359e+00
  1.08045440022591e+00
 -9.17467879847957e-01
  1.70633363867856e+00
 -3.33297519160541e+00
  4.28679921993384e+00
 -3.00175151071114e+00
  3.40499141899198e-01
  3.73621757240768e+00
 -6.90836389319117e+00
  2.54819598738938e+00
  2.35187942960503e+00
 -1.06042345948372e+01
  1.93982727492597e+01
 -1.27994865924704e+01
  1.03518847036742e+02
 -2.04993168538283e+02
  1.53375191166476e+02
 -1.62540660139771e+02
  2.54640314502923e+02
 -1.54233519961440e+02
  4.17782131073242e+01
 -1.50846163367777e+00
 -1.99005359101089e+01
 -1.29522363777741e+01
  1.16626455871333e+01
 -4.08427499288881e+01
  3.85905148454391e+00
  6.90552928470331e+01
 -6.05925362237938e+01
  1.61781301383150e+01
  6.94681378975261e+00
  1.46278320514785e+01
 -8.56816104989422e+01
  4.38780303179883e+02
 -7.82202220811020e+02
 -5.53457812915767e-01
  3.19804630306737e+00
 -9.15148683914129e+00
  1.61164260652744e+01
 -1.51567876209304e+01
  1.45055857189933e+01
 -3.08306144591005e+01
  3.10265798634115e+01
 -7.46669867724457e+00
 -1.14123695827826e+00
 -6.23439958631319e-01
  6.35998305189455e-01
 -5.34633836807858e-01
 -1.57577040540943e+00
  6.80748471322880e+00
 -6.72068714037919e+00
 -1.38577487526083e+00
  4.81879197677990e+00
 -1.80671630025726e+00
 -1.22275186791405e+00
  2.54330407845538e+00
 -6.42924459803695e+00
  1.36671846763400e+01
 -1.18187295240401e+01
  3.09087434937358e-02
 -1.44645002100026e-01
  3.25756024703204e-01
 -5.12890151910270e-01
  4.73883076344726e-01
  5.53985981532018e-02
 -2.68229110471485e-01
 -3.26729042588159e-01
  5.47737526480796e-01
 -2.88745226988385e-01
  2.04145999855079e-01
 -1.15303002845731e-01
 -1.21166821289264e-01
  7.09439618070021e-01
 -1.37043683345302e+00
  1.18924440465746e+00
  7.19037867426683e-02
 -1.30378952041254e+00
  1.19287767371045e+00
  1.73302795815408e-02
 -2.03602212354747e+00
  8.15520699589904e+00
 -1.68299767358388e+01
  1.28205607342897e+01
  1.06100972169994e-02
 -3.98210923526712e-02
  7.28881612828592e-02
 -8.71366991300083e-02
  6.11440601011446e-02
 -3.25524097825541e-02
  7.60630933646721e-02
 -1.35350077903073e-01
  1.17141069023720e-01
 -8.44487985988810e-02
  7.73594055266185e-02
 -2.69074378389357e-02
 -7.05195142932799e-02
  1.73373510900708e-01
 -2.42313566972330e-01
  2.56059010867944e-01
 -2.56178179129468e-01
  2.94576367361550e-01
 -4.46908879999320e-01
  6.74515947845573e-01
 -1.02611178251327e+00
  2.35707929618501e+00
 -4.15078737673207e+00
  2.93456374734646e+00
 -1.34581043237813e-02
  5.67765814912630e-02
 -1.08708108282566e-01
  1.27220311576593e-01
 -1.02868891448005e-01
  4.95912537020554e-02
  3.82711849028516e-02
 -1.35428325923076e-01
  1.67476196343766e-01
 -1.18280932832088e-01
  3.89229290345428e-02
  1.15907333904989e-02
  3.12463072904379e-02
 -1.73846316967766e-01
  2.75739466608859e-01
 -1.79526846477771e-01
 -7.58382907364380e-02
  2.84156011496135e-01
 -2.61171045140272e-01
  5.88514891852930e-02
  2.95998261033694e-01
 -1.52831753227742e+00
  3.32149178583001e+00
 -2.52771423951611e+00
  3.67186279865253e+01
 -1.30592258008478e+02
  1.94054187780234e+02
  4.31156380270930e+01
 -3.66856534231266e+02
  1.10475480585981e+02
 -4.39268464359803e+02
  1.16442513157986e+03
 -6.43031404192372e+02
  1.12381937424268e+02
 -1.00101572449172e+01
 -6.04784128467695e+01
 -1.96492917271636e+01
  9.75877650304779e+01
 -1.26042710347373e+02
 -1.12331931602607e+02
  3.16695811115152e+02
 -2.20105486383015e+02
  1.65075971460539e+01
  6.14640141477566e+01
 -3.56972705279554e+01
  1.40483545553311e+01
 -5.16159424376783e+00
  4.48256958446777e-02
 -3.47556756292644e-01
  4.31644111641590e+00
 -2.00586381503794e+01
  4.41879683836973e+01
 -4.85733041445896e+01
  7.79265487523225e+01
 -1.59264099092290e+02
  1.39019785753554e+02
 -3.21417363447893e+01
 -6.62883706420313e+00
  3.95902369923852e+00
  1.46058768725296e+00
 -3.96123524062592e+00
 -5.92919252614677e+00
  2.23365507488481e+01
 -2.00471055225539e+01
 -8.52480542933765e+00
  2.11474620879634e+01
 -1.09085992330598e+01
  3.29083531514324e-01
  5.13199263177008e+00
 -5.71685258642709e+00
  3.04379183925533e+00
 -1.16885825522390e+00
 -1.55606430150839e-01
  6.41404498531874e-01
 -1.30627281456683e+00
  1.75990397599758e+00
 -2.56388010218713e+00
  3.84386804263153e+00
 -1.75284241479912e+00
 -3.69340977609376e+00
  5.75649501854412e+00
 -4.29739482629074e+00
  2.75030135703139e+00
 -1.05175070918111e+00
  4.98630207865190e-01
 -1.20267215395879e+00
  3.28110564761948e-01
  2.17538963014212e+00
 -1.97334683159660e+00
 -2.18958271044414e+00
  6.55991260651623e+00
 -8.98179285418375e+00
  6.75491560598083e+00
  6.30173054486058e+00
 -2.37014393951685e+01
  1.98274470017622e+01
 -4.72144057048072e-03
  1.42235814053695e-02
 -1.63915175590978e-02
  2.24708646840219e-02
 -2.47233805760697e-02
 -7.61495890137162e-02
  2.85632422527129e-01
 -3.66671074240256e-01
  1.69561790712507e-01
  1.30654701632558e-01
 -2.61208867770722e-01
  1.31924033189799e-01
  8.60220992245785e-02
 -1.70142539351575e-01
  6.46955284566201e-02
  7.58958105195481e-02
 -6.87607584274751e-02
 -1.21690074828272e-01
  3.58258904502112e-01
 -1.34766638205945e-01
 -8.34134116071751e-01
  1.99984513380197e+00
 -2.78024361521156e+00
  2.01849495121129e+00
  1.44482150821332e-02
 -4.80483651208298e-02
  7.61685012833436e-02
 -9.76351269899494e-02
  1.01494709731617e-01
 -3.75253259478961e-02
 -5.36646177813455e-02
  9.89184081524542e-02
 -2.16520021089736e-01
  4.66929540044351e-01
 -5.55206806937725e-01
  3.26700230869043e-01
 -1.42842270570459e-01
  2.25366889816843e-01
 -2.47854580336273e-01
  8.40838680925426e-02
 -1.99474683417511e-01
  8.13976421392096e-01
 -1.52485329471397e+00
  1.94618816466831e+00
 -1.37235946134508e+00
 -1.69409781542371e+00
  5.90819709934944e+00
 -5.00408333463516e+00
 -4.93919171105917e+00
 -5.69611256783920e+01
  3.37000550707300e+02
 -5.77054934065486e+02
  1.00505931187894e+03
 -1.37201949139959e+03
 -5.77936285874342e+01
  1.37730445317274e+03
 -7.08142356445091e+02
  1.30119566400346e+02
  1.06002719827747e+01
 -1.15439078171403e+02
  3.71389096689711e+01
  1.74550166844136e+02
 -1.82224748314154e+02
 -2.77260294472310e+02
  5.07805174897247e+02
 -2.39606391238274e+02
 -5.55361288684307e+01
  9.01226716982077e+01
 -3.44971342473224e+01
  3.28676099826532e+01
 -4.79023675860714e+01
  3.28437485353931e+01
  2.96995490440455e+00
 -1.51345943038716e+01
  2.40827142197682e+01
 -2.23731945761357e+01
 -1.19368226483910e-02
  1.24832062010472e+02
 -2.62943718607591e+02
  1.89428620588936e+02
 -2.91657812147490e+01
 -1.62683415209627e+01
  9.34804015120587e+00
  3.38007978580252e+00
 -1.05880151992567e+01
 -1.13832198763585e+01
  2.97612575612510e+01
 -1.19320850969966e+01
 -2.27776628042292e+01
  2.83626995786059e+01
 -1.05781313708758e+01
 -3.37451028847795e+00
  1.65334940323025e+01
 -2.76380441966391e+01
  2.24045739010875e+01
 -6.35960868659553e+00
 -9.25824688688963e-02
  6.66641458941179e-01
 -2.02341674934704e+00
  4.47221566055761e+00
 -8.82302081754543e+00
  1.15190594404988e+01
 -5.65963603618221e+00
 -4.26822019235473e+00
  7.21643478116920e+00
 -4.53325123292121e+00
  2.23802048178407e+00
 -4.62294988629997e-01
 -9.70569525033250e-01
  1.24983868301979e+00
 -6.34341839304494e-01
 -6.35271650932193e-02
  7.54050083391110e-01
  4.83800334460282e-02
 -4.84937804109566e+00
  1.23299169642348e+01
 -1.55622964318613e+01
 -3.31472120035696e-01
  3.35632264446553e+01
 -3.44311775395520e+01
 -1.71601417253362e-02
  7.47333662047831e-02
 -1.62326618085562e-01
  2.06735096620711e-01
 -5.31462272460752e-02
 -3.36219253004791e-01
  6.70459900283116e-01
 -6.23802563731909e-01
  3.02180044062987e-01
 -8.50953884121091e-02
  1.24111859678378e-01
 -3.10466096373937e-01
  4.50153378432260e-01
 -4.42967482803564e-01
  4.51483424438384e-01
 -6.38198362236484e-01
  8.14618322865764e-01
 -7.29903062803046e-01
  3.81005544230607e-01
  5.93128170910591e-01
 -2.90371682282164e+00
  5.42585225359553e+00
 -4.72496039214615e+00
  1.30806981009963e+00
  2.63136035877444e-02
 -1.08841051094592e-01
  2.14978947734943e-01
 -2.85967154012159e-01
  3.11194303361036e-01
 -2.89212051655964e-01
  2.07335968425544e-01
 -1.27085333212994e-01
  2.94248153442709e-02
  1.72358577139434e-01
 -2.71654983787765e-01
  5.67056830674246e-02
  2.35783971880016e-01
 -2.33130441287827e-01
 -1.38124903466607e-01
  5.47046226316240e-01
 -5.72704634747461e-01
  2.44203457204815e-02
  1.15339506723695e+00
 -2.75229530064972e+00
  3.57909268838252e+00
 -5.05236118385910e-01
 -6.40504222194523e+00
  6.92663868081088e+00
 -1.28397923007523e+02
  3.16425803084018e+02
 -3.56202638280445e+02
 -1.84908448488106e+02
  2.02124887576690e+03
 -2.65313518189430e+03
  3.17268728188074e+02
  1.00938170053214e+03
 -3.11853343243322e+02
  2.37239026424454e+01
  5.04818347669544e+01
 -2.12797389494127e+02
  7.90241880445960e+01
  1.76847361027277e+02
 -9.36726588583278e+01
 -3.19200276145359e+02
  4.57921046687250e+02
 -1.79582622050101e+02
 -8.36223779427750e+01
  8.42957472170708e+01
 -1.09494567542658e+01
 -1.42479375381821e+01
  2.58138006334471e+01
 -1.65860801081411e+01
  2.26262135537043e+00
 -1.39400494346231e+01
  5.04816980060052e+01
 -1.25270692013661e+02
  1.10498468739519e+02
  9.98678579890901e+01
 -2.31190173941701e+02
  1.09941853547272e+02
  2.07342096234227e+01
 -3.67805930214212e+01
  2.01413232238455e+01
  7.59168901981180e-01
 -1.14369869558419e+01
 -9.19906332663532e+00
  2.56498240838982e+01
 -4.76019158641649e+00
 -2.52422672405407e+01
  2.17432868013784e+01
 -1.79444092209464e+00
 -3.41440578091364e+00
  2.55684164536681e+00
 -7.54191602662498e+00
  1.23126090025671e+01
 -6.86109710655515e+00
  3.26300177859302e-01
 -1.38594904736106e+00
  2.32603508533749e+00
  6.02543135853046e-01
 -8.84282586235644e+00
  1.29326771020064e+01
 -5.33876567451228e+00
 -4.45303344800182e+00
  6.25132892063892e+00
 -3.24442245791325e+00
  1.11978545426734e+00
 -1.81518123357683e-01
  2.00121698197985e-01
 -5.11566603145210e-01
 -1.38735873397178e+00
  5.19448453633126e+00
 -8.80939636201837e+00
  1.00752528327439e+01
 -7.16317792961791e+00
  3.37997407675462e+00
 -6.75005677706975e+00
  1.98667942319247e+01
 -2.76009731660182e+01
  1.47994384334512e+01
  3.00448340416730e-02
 -1.01253298359975e-01
  1.64693623498008e-01
 -2.61708997365874e-01
  5.07830418986395e-01
 -8.77173662206970e-01
  1.20869140739075e+00
 -1.32252199565755e+00
  1.10572323536512e+00
 -6.67686264982536e-01
  3.08818661952093e-01
 -1.60803898633804e-01
  5.53966424705013e-02
  1.81806075207448e-01
 -4.91917050711920e-01
  5.19595383057513e-01
 -7.16880025875688e-02
 -3.43622586491833e-01
  2.87823721953397e-01
 -2.05930978817373e-01
 -1.58301303325147e-01
  2.88528912261829e+00
 -6.57384763026981e+00
  4.76393454899103e+00
 -3.94226413434664e-02
  1.57651471544889e-01
 -2.65796118058768e-01
  2.01603738961590e-01
  7.30093860724641e-02
 -3.64729860330437e-01
  4.45702134170524e-01
 -3.61659326816297e-01
  2.60091172591553e-01
 -8.38002134441279e-02
 -1.65927956358370e-01
  3.05956995532529e-01
 -3.37317392635390e-01
  3.06007120956543e-01
 -1.07383142333541e-01
 -3.30960820402772e-01
  1.05979850464682e+00
 -1.62441787201529e+00
  1.32795741708523e+00
 -7.06265566449906e-01
  1.21539041451904e+00
 -3.15025625749819e+00
  4.06135503651876e+00
 -1.98683674019374e+00
  4.61873341357165e+01
  1.11272151741102e+02
 -1.03882839520541e+03
  1.10639585293674e+03
  8.43094243969104e+02
 -1.18558821971320e+03
 -3.65079014873233e+02
  3.94265283867483e+02
  2.25722060208473e+02
 -1.75879418745607e+02
  1.32697977215048e+02
 -2.51910726909309e+02
  1.28582352098985e+02
  1.44155890166800e+02
  3.51831689185079e+01
 -3.82882396147736e+02
  2.90988980597942e+02
 -1.49260283672304e+01
 -7.50374597873731e+01
  1.94294227137696e+01
  2.78856859869778e+01
 -2.54981904761468e+01
  1.49067698818293e+01
 -6.98348900395930e+00
 -4.92918273763355e+00
  2.37622313433486e+01
  3.36369512446409e+00
 -1.20591224847015e+02
  1.37747150928865e+02
 -1.62892764925765e+01
  2.44247070004977e+01
 -1.25612224023073e+02
  1.27918592855677e+02
 -7.11171780893759e+01
  3.14629433752315e+01
 -4.84290576180646e+00
 -1.69163910372397e+01
  5.46355318682787e+00
  7.48057038691491e+00
  1.90333045339799e+01
 -3.81798334457166e+01
  1.85028224987717e+01
  1.69738002436892e+00
 -3.24610254282129e+00
  7.14140134916728e+00
 -2.47433632132304e+01
  4.17319037443953e+01
 -2.81591497730614e+01
 -1.25625474389534e-02
 -7.69710711377027e-01
  2.92687469343513e+00
 -3.59169814159085e+00
  2.30342165933221e+00
 -4.33579282855242e+00
  8.42913384319596e+00
 -8.83380124302330e+00
  6.46127427477448e+00
 -4.33778919434339e+00
  2.97267667665023e+00
 -1.02051193630076e+00
 -7.55913815626261e-01
  1.43355694641283e+00
 -2.36963365657369e+00
  1.84154076400546e+00
 -1.81968077239554e-01
  1.55340121901078e+00
 -5.81243249819470e+00
  1.09623189379856e+01
 -1.92804692958435e+01
  3.89391156825961e+01
 -6.47060093717328e+01
  4.91843640942424e+01
 -1.47353899392604e-02
  3.78860961334626e-02
 -4.24120355123296e-02
  8.05563327945234e-02
 -2.41161518992277e-01
  4.65328260124442e-01
 -5.26016262400867e-01
  3.67112660190684e-01
 -2.77006002598564e-01
  4.49735971882059e-01
 -6.70557017428126e-01
  6.38713066014685e-01
 -3.30668289328037e-01
 -1.21888059976994e-01
  7.63394781887500e-01
 -1.57152143991258e+00
  2.01868247145681e+00
 -1.76845898962211e+00
  1.37912666772077e+00
 -1.09563504338319e+00
 -4.92972590028341e-01
  5.30099476699266e+00
 -1.02446293809361e+01
  7.11085164829260e+00
  1.83048944082693e-02
 -5.72590000087117e-02
  2.92075569124475e-02
  1.74705437002406e-01
 -5.24733016932721e-01
  7.47679806187881e-01
 -5.88066039061803e-01
  2.28766217832297e-01
 -2.62376230773938e-02
  1.76164779536839e-01
 -5.41939801432174e-01
  5.54079151574044e-01
 -7.03667329027756e-02
 -3.39510030674583e-01
  3.38021389104174e-01
 -7.30062502305930e-02
 -7.02478623857286e-02
 -3.54874611874246e-01
  1.28925577784637e+00
 -2.29385706316946e+00
  3.84723456695888e+00
 -8.49434421766204e+00
  1.51554756038399e+01
 -1.16985440138976e+01
  2.57122330195848e+02
 -4.11539767879430e+02
 -3.01085338284072e+02
  8.88597069359368e+02
 -1.60278688469059e+03
  2.98902085937887e+03
 -2.18123116289071e+03
 -1.04167343291525e+02
  6.76517918895415e+02
 -3.10565975885315e+02
  1.59666796255503e+02
 -2.61166328991279e+02
  2.06241827195793e+02
  1.53803175981148e+02
  5.69649072154706e+01
 -4.35287240613736e+02
  1.56107044520672e+02
  1.13749016197385e+02
 -3.23937828357833e+01
 -3.40143949898292e+01
  1.72791768107572e+01
  1.52557242060299e+01
 -3.99405663971638e+01
  3.00579410048794e+01
 -7.76769833434229e+00
  3.62694086355268e+01
 -5.29925379210392e+01
  5.48337822308792e+01
 -4.75057488973808e+01
 -1.30834494378122e+02
  3.99602884835312e+02
 -4.09928766330096e+02
  2.27030477067616e+02
 -9.59988100660803e+01
  3.84548840916710e+01
 -1.22736853474995e+00
 -2.35121164548937e+01
  5.09464901477231e+00
  7.63093298058108e+00
  1.72765566272445e+01
 -2.17082719871258e+01
 -5.92338865263574e-01
  1.05817795783547e+01
 -9.88551438953699e+00
  1.16660561987084e+01
 -2.02642498660147e+00
 -2.22737853114170e+01
  2.32417304488193e+01
 -8.78791559948700e-02
 -1.37935146369078e-01
  1.50462877807747e+00
 -6.22418669748052e+00
  1.76037283028191e+01
 -2.82228750719995e+01
  2.45969043771797e+01
 -1.34355661344227e+01
  8.20032567424608e+00
 -5.07912533554719e+00
  1.15629951733071e-01
  2.31964562862406e+00
 -9.26544416767965e-01
  6.70861219834524e-01
 -3.33299107701805e+00
  3.08434064925286e+00
 -1.10575967133280e-01
  1.80425346841454e-01
 -2.37455694125490e+00
  2.69671268810498e+00
  4.65412934405196e+00
 -3.41057951118565e+01
  7.42465904222351e+01
 -5.85330533045679e+01
 -9.33610457039805e-03
  7.35262645592490e-02
 -2.80108027096005e-01
  6.75507145875759e-01
 -1.22910282708803e+00
  1.77238312450126e+00
 -1.83584682270301e+00
  1.13238962874103e+00
 -1.23389537227912e-01
 -5.04077377448818e-01
  4.10204388143224e-01
  8.52298499526483e-02
 -4.38372164565792e-01
  8.33204357335559e-01
 -1.38597468719671e+00
  1.74396611771259e+00
 -1.96205180673000e+00
  2.04233554906629e+00
 -1.87986109707397e+00
  2.05465206916587e+00
 -2.30091270983370e+00
 -2.51476026091948e-01
  5.49869269339149e+00
 -5.39116275101431e+00
  1.00475412260145e-02
 -5.65991721872963e-02
  9.01943985782861e-02
  1.03755987417446e-01
 -5.86026612184376e-01
  8.90692671303358e-01
 -6.87565291510373e-01
  4.49021002089373e-01
 -5.37314406036153e-01
  4.81964314509458e-01
 -1.39854874345783e-02
 -2.16996471212544e-01
  8.07565790330978e-02
 -3.45410543017941e-01
  7.67869014098864e-01
 -5.92665320960451e-01
  2.68415454724396e-01
 -3.82419832360178e-01
  6.56561671900746e-01
 -8.26221521005761e-01
 -1.74871354189367e-01
  6.16741414125295e+00
 -1.53918565773301e+01
  1.26795745404016e+01
 -4.81439914371428e+01
 -1.08207952892698e+02
  1.21121264723621e+03
 -1.21574463577180e+03
 -3.01953931297388e+03
  6.45913743154892e+03
 -3.62282700083606e+03
 -2.72394303494394e+02
  8.48271457300737e+02
 -2.84749042811086e+02
  1.43879166273973e+02
 -2.73786580539835e+02
  1.56863035456572e+02
  1.39374727209332e+02
  5.91869239857826e+01
 -2.77403694886996e+02
  1.66755445864827e+01
  8.70018332484279e+01
  4.60904482208989e+01
 -6.17659957628835e+01
  3.65346545223566e+01
 -5.36314081822805e+01
  6.60427964330494e+01
 -3.79525012656418e+01
  4.03813792466525e+00
 -1.96302960742829e+01
 -3.45518332619611e+01
  2.58155151605425e+02
 -3.19643322407466e+02
 -1.49334038551629e+02
  6.27135720135467e+02
 -5.54259441557300e+02
  2.63396282497086e+02
 -1.06885150815143e+02
  3.88294146263037e+01
  3.37022395650155e+00
 -2.25246822142011e+01
  1.06352694109307e+01
 -4.98810828090927e+00
  2.09277724160726e+01
 -2.17285866739957e+01
  8.88451284394626e+00
 -4.44184056481763e+00
  7.95273906511602e+00
 -1.02375659555155e+01
 -4.17846535948840e-01
  1.87584474235115e+01
 -1.67516138154906e+01
  1.76074343528566e-01
  2.84176611321752e-01
 -1.80044700515702e+00
 -3.60649491105309e+00
  2.29807851819791e+01
 -3.80638387777320e+01
  2.90268868098847e+01
 -1.15225906071905e+01
  4.01385037002424e+00
 -2.03920078910992e+00
  6.19507576001759e-01
  7.84808778924210e-01
 -3.29473592666533e-01
 -3.85539919714130e+00
  8.83301745009813e+00
 -1.44752410796831e+01
  2.00714276375490e+01
 -1.90853799962120e+01
  1.07820907539505e+01
  1.63636156545870e+00
 -2.74055808874907e+01
  7.12594259070301e+01
 -9.73928943837738e+01
  5.96776562716126e+01
  7.02853050705200e-03
 -4.19187036329817e-02
  1.59121055345156e-01
 -3.40237364515529e-01
  2.42554047587458e-01
  4.57466812757015e-01
 -1.24485679720975e+00
  1.23403335582526e+00
 -5.87939728098994e-01
  1.40032412524489e-01
 -7.76207891557660e-02
  1.24718284448220e-01
 -4.12124112661152e-02
 -4.36435180042848e-01
  1.22429555627648e+00
 -1.84645866859348e+00
  2.14603745828216e+00
 -2.08006750229225e+00
  1.88938227796911e+00
 -2.64272766003135e+00
  3.41697268923341e+00
 -2.33926435625199e-01
 -5.40493526852580e+00
  4.76226161637684e+00
 -6.32067007302082e-02
  2.16265924958823e-01
 -2.67768852476304e-01
  2.65629106841737e-02
  4.41751565878833e-01
 -8.00065729124696e-01
  6.73869982617219e-01
 -2.59028186422724e-01
  7.59320269451934e-02
 -1.28227954409922e-02
 -1.03336226083815e-01
  4.46572724826994e-02
 -1.22051938284329e-01
  8.65914564058731e-01
 -2.10297558960855e+00
  3.41025648515132e+00
 -4.37257536032600e+00
  4.12644011239014e+00
 -2.51578903676745e+00
  9.33735511406472e-02
  4.95968928454452e+00
 -1.37638567483541e+01
  1.90400898427280e+01
 -1.16428618669509e+01
 -3.81368767487771e+02
  4.60122756114525e+02
  1.49888482674301e+03
 -2.14306953594272e+03
 -2.31156427350119e+03
  5.55472702882098e+03
 -2.89292294478679e+03
 -1.72916707542124e+02
  5.44033317186700e+02
 -2.30123860584964e+02
  1.32106181312503e+02
 -1.45050020081687e+02
  5.34654773996538e+01
  7.24063201400103e+01
  5.53025726355954e+01
 -1.04576734653602e+02
 -1.68147749061429e+01
 -1.47376323596622e+01
  7.08842831992523e+01
 -3.29706699109415e+01
  4.92837227534143e+00
  3.11761012755569e+00
 -7.80413834253541e+00
  3.01164973711300e+00
  1.33663346816108e+01
 -5.93637649705763e+01
  8.75328019611276e+00
  2.60974435101907e+02
 -3.46938182898138e+02
 -8.32550993017585e+01
  4.82228295328613e+02
 -4.10464275811006e+02
  1.84406583904877e+02
 -6.65581252237475e+01
  2.13561503855881e+01
  1.14376764782401e+00
 -1.24778745187585e+01
  6.23192510471238e+00
 -1.68605243116015e+00
  8.05746290282494e+00
 -8.52078166486524e+00
  1.27051788059083e+00
  8.22616394305745e+00
 -1.96927066535995e+01
  3.08237235354412e+01
 -4.05846190438962e+01
  4.35197294637040e+01
 -2.39450463886692e+01
 -2.51516787135637e-01
  2.54817211280648e+00
 -6.73557305503897e+00
  3.38927947517373e+00
  1.29835649189282e+01
 -2.41941213344101e+01
  1.48337483188467e+01
 -4.01301648287773e-01
 -5.10702428265577e+00
  7.61307123558801e+00
 -9.84978549568170e+00
  9.19102256054766e+00
 -5.77681889567738e+00
  2.50123564554807e+00
 -2.43598388664427e+00
  4.25227493501037e+00
 -6.19656110167863e+00
  7.24459909985945e+00
 -5.04636380984377e+00
  8.33071402161193e-01
  3.86982448348781e+00
 -2.71592318802624e+00
 -1.33406858614642e+01
  1.78674213562001e+01
 -6.45514196059908e-03
 -9.70294521741932e-02
  6.14091990398229e-01
 -1.55715838589095e+00
  2.18474968360969e+00
 -1.64315585015420e+00
  3.09051361184240e-01
  4.22397553546311e-01
 -1.43009940182105e-01
 -2.77998735502936e-01
  3.11794499295534e-01
 -1.30652297712532e-01
 -4.67308513932317e-02
  1.69280366668780e-02
  4.11492830463858e-01
 -8.18532524331318e-01
  4.36180211963051e-01
  9.08536093707768e-01
 -3.09642449486203e+00
  5.82435434661934e+00
 -7.99476553369703e+00
  8.94523587724881e+00
 -8.04251637398283e+00
  3.77742877526366e+00
  4.18773201287627e-02
 -1.52970101933509e-01
  2.75335623734663e-01
 -5.52886329062578e-01
  1.24400442166844e+00
 -1.99819505003826e+00
  2.12257134848379e+00
 -1.67735159302922e+00
  1.41707412313023e+00
 -1.65220317893346e+00
  1.91051634436369e+00
 -1.70697773152341e+00
  1.05071744949289e+00
 -4.41684963938968e-01
  3.70658173896354e-01
 -7.66371798480928e-01
  1.27176001253476e+00
 -1.29880090489933e+00
  4.76431687863503e-01
  4.34466788938652e-01
 -8.83427142220480e-01
 -6.41373475944075e-01
  5.45405871415641e+00
 -5.68337143040821e+00
 -3.01183650441023e-01
  6.71918528270644e-01
 -9.69148077873170e-02
 -7.51473367917084e-01
  1.76073877240781e+00
 -3.64671815347765e+00
  2.00439442169277e+00
  9.89159373769357e-01
  1.03717243974460e+00
 -1.35762491918629e+00
 -1.60666048899060e+00
  7.40970792201071e-01
  1.45304120580303e-01
  3.94788635921401e-01
  2.66598393448424e+00
 -2.87671772528312e+00
 -1.50146033302191e+00
  2.72533131982706e+00
 -1.41940795782806e+00
  6.77807212400420e-01
 -5.51277550137126e-01
  8.03156849204007e-01
 -1.97512001680266e+00
  2.60070883854338e+00
  9.97234865275268e-03
 -5.70390448828344e-02
  1.65731561928898e-01
 -2.93888867086763e-01
  2.40678197663400e-01
  4.48500856046722e-02
 -1.29717281779060e-01
 -9.99675550041250e-03
 -2.88000687511169e-02
  1.92091072510940e-02
  7.10018071979496e-02
  4.05627872391905e-03
  3.59176333724332e-02
 -4.46648367913088e-02
 -2.78472517716228e-01
  3.76896195513401e-01
 -4.88565437556057e-02
 -1.36128469781363e-01
  1.75811619645593e-02
  1.26045403442580e-01
 -2.42265857401191e-01
  7.08015417060789e-01
 -1.35333139043277e+00
  9.40044815154233e-01
 -4.93167897364715e-03
  2.17240011114282e-02
 -4.37104089665172e-02
  5.09849894061562e-02
 -3.10985893311094e-02
 -6.13146422138010e-03
  4.08477435373519e-02
 -6.01019226225630e-02
  4.82609757423190e-02
 -5.80218346824214e-03
 -2.51314838613663e-02
  2.60145070004576e-02
 -2.95708579489516e-03
 -5.90117467828795e-02
  1.15190503386388e-01
 -7.99215191857588e-02
 -4.14486419188554e-02
  1.39969207461895e-01
 -1.22521819592227e-01
  2.76872284007054e-02
  1.57842757327658e-01
 -7.93083042616357e-01
  1.65793852619260e+00
 -1.23867146335147e+00
 -1.07823235377034e-03
  4.01341151686128e-03
 -7.05246526943112e-03
  8.11917355165067e-03
 -5.87507736444845e-03
  1.30104090169183e-03
  5.39864944693719e-04
  2.43096206781892e-03
 -5.90424794348733e-03
  8.55824286846181e-03
 -9.74282341722250e-03
  5.20221238578907e-03
  4.20174683832584e-03
 -1.46454017254453e-02
  2.21523766882358e-02
 -2.49153632382815e-02
  2.59131862276709e-02
 -2.82562395020070e-02
  4.01771672989112e-02
 -6.17549950341553e-02
  1.05144377436917e-01
 -2.59171027146135e-01
  4.54342884889119e-01
 -3.17858111286575e-01
  1.31262948192481e-03
 -5.58764890747480e-03
  1.08713046934622e-02
 -1.32517523287771e-02
  1.18686972311965e-02
 -7.29468315316792e-03
 -2.14800962254027e-03
  1.30481745394835e-02
 -1.56312602503758e-02
  8.51437344766038e-03
  7.77167041325240e-04
 -6.19750594305159e-03
  1.97072719494172e-03
  1.36227281478895e-02
 -2.58876703345932e-02
  1.68797305277467e-02
  9.10493015407614e-03
 -2.97924434238931e-02
  2.82770228230789e-02
 -1.21586802754947e-02
 -2.26725722177241e-02
  1.53040208528779e-01
 -3.31648127533976e-01
  2.46812037571907e-01
 -4.49245050345611e-01
  2.12430676037488e+00
 -2.86250205149353e+00
 -1.09838709422101e-01
  5.21280158345292e+00
 -7.18158138628983e+00
  3.92278481144193e+00
 -1.45719608250776e+00
  1.03371110868770e+00
 -1.58007880835334e+00
 -1.41387950985496e+00
  5.81856136090558e+00
 -2.00757623540879e+00
 -2.99325610244331e+00
  6.25752010250282e+00
 -3.85937210959464e+00
 -4.34079509698186e+00
  6.21646497103998e+00
 -3.41029163837034e+00
  1.58634439028878e+00
 -7.33698464775340e-01
  5.13466935895658e-02
  2.76986888704648e-01
  8.84280532710735e-03
  7.57175282637644e-03
 -1.02311706546039e-01
  3.67105679891928e-01
 -6.88472875592393e-01
  7.29880762727836e-01
 -2.45979556368941e-01
 -2.85347264544642e-01
  1.16598097146799e-01
  2.26240058289440e-01
  1.48172848238174e-01
 -4.50036277807151e-01
  1.82474137358039e-02
  3.79930009285765e-01
 -1.86955652476434e-01
 -5.84036065790876e-01
  8.82283972231274e-01
 -4.21817268441777e-02
 -5.83051229069197e-01
  3.57360831534124e-01
  3.19908248001801e-02
 -3.22136591218577e-01
  3.04456936287860e-01
 -2.07178596579208e-02
 -4.13639283884216e-02
  7.82087680497212e-03
 -2.78344327398611e-02
  5.30872538535251e-02
 -8.84571958325416e-02
  1.34218797016947e-01
 -1.48917830326284e-01
  9.40477535727815e-02
 -7.47069973728939e-03
 -8.79708380730144e-02
  1.90638070729865e-01
 -1.71704491422711e-01
  2.51209897654653e-02
  9.47410076235856e-03
  1.03657054102273e-01
 -1.14825982665882e-01
 -3.37950172222206e-02
  4.57751186278031e-02
  2.23509256924543e-01
 -5.72646868598647e-01
  8.19295033683793e-01
 -6.18939441166302e-01
 -6.52969709802726e-01
  2.29950046849377e+00
 -1.86401703680233e+00
  6.94227974301100e-04
 -2.35313774178462e-03
  3.67719619448779e-03
 -4.38256237432702e-03
  4.41989960702643e-03
 -5.63929440424060e-03
  1.00231864317744e-02
 -1.10771473797078e-02
  1.00042765780177e-02
 -1.82241887154194e-02
  2.61528231180160e-02
 -1.52458662642688e-02
 -6.31999978874654e-03
  1.64681070734987e-02
 -7.18043410138293e-03
 -9.21030200443559e-03
  1.26834619647100e-02
  5.15007548110035e-03
 -2.84149977844461e-02
  7.71962276499241e-03
  7.28688567805134e-02
 -1.56140828325799e-01
  2.12430201408645e-01
 -1.60156450838138e-01
 -1.22377487373802e-03
  3.91501305297309e-03
 -6.06934435830166e-03
  7.79635068717415e-03
 -6.86471041815908e-03
 -1.36145376828739e-03
  9.57428615709150e-03
 -1.04100229196778e-02
  1.89170210109518e-02
 -4.07243857100464e-02
  4.56893573032389e-02
 -2.15785320635317e-02
  6.13026697252732e-03
 -1.96793753465517e-02
  2.75349957393071e-02
 -1.35552225666208e-02
  1.99666531335781e-02
 -7.15148392349046e-02
  1.36640691165494e-01
 -1.78535487012354e-01
  1.20144592579921e-01
  1.85102937897016e-01
 -5.84647900274266e-01
  4.75936840479107e-01
  5.58670766666476e-01
 -1.35729623588520e+00
 -1.04857381143777e+00
  7.31281576923279e+00
 -8.20431528934374e+00
  2.59762306577910e+00
 -2.36491301313920e+00
  4.64022895487610e+00
  7.61016629149948e-01
 -5.14421839057648e+00
 -1.68316184393860e+00
  1.12870822717302e+01
 -7.54911956710635e+00
 -9.02828327244112e+00
  1.23021132618707e+01
  6.07828304701759e+00
 -1.51314619433846e+01
  4.14515690317379e+00
  2.87670222977121e+00
 -8.08538966064075e-02
 -1.00123911010163e+00
 -1.99682313445648e+00
  4.61886807764539e+00
 -3.17566585000626e+00
 -3.48396291573075e-02
  1.94953995848963e-01
 -3.86837042152413e-01
  1.82727735657130e-01
  4.17207840897179e-01
 -6.37503515616512e-01
  4.77428791357812e-01
 -6.72358332929986e-01
  6.90960482182777e-01
  1.66399431525882e-01
 -7.13229357757240e-01
 -3.55483612024104e-01
  1.03833282841568e+00
  2.09309672307522e-01
 -8.91378351003971e-01
 -7.66019295645140e-02
  9.83467425114947e-01
 -7.95637417855906e-01
  1.67889752021145e-01
  3.52791312208016e-01
 -1.39931936687089e+00
  2.51306838277299e+00
 -2.04357350088066e+00
  5.38485499746724e-01
  7.59807928802440e-03
 -3.48391758014556e-02
  8.24012469391648e-02
 -1.39168164229738e-01
  1.81977092676183e-01
 -1.72313600112608e-01
  1.03623436482715e-01
 -2.70177888585931e-02
 -5.69068567717354e-02
  1.50860184833772e-01
 -1.44301570610900e-01
  2.30427643997993e-02
  1.03175067376193e-01
 -1.28293757019848e-01
 -1.86475774575741e-02
  1.96690886089474e-01
 -2.06143527045754e-01
 -2.62647427091680e-02
  5.33886001313050e-01
 -1.21430424142572e+00
  1.50562121672549e+00
  4.39523969193066e-02
 -3.29879073890518e+00
  3.39058919028510e+00
  1.33471366980662e-03
 -6.26312042986760e-03
  1.48055674910943e-02
 -2.02531644852947e-02
  1.29084721784092e-02
  2.80653293263081e-04
 -3.58336353852702e-03
 -1.45759339917318e-03
  6.21510565821999e-03
 -4.84225952441341e-03
 -8.85400289629394e-03
  3.20749461894612e-02
 -4.65862512484172e-02
  4.56815015277459e-02
 -4.93522298628397e-02
  6.47335290561806e-02
 -7.45463267109837e-02
  6.85467836727509e-02
 -4.12988119830327e-02
 -5.29775715249427e-02
  2.76457346575640e-01
 -5.13705351307945e-01
  4.37463511412516e-01
 -1.10588119145405e-01
 -2.17076028116454e-03
  8.76445580505847e-03
 -1.72369113873577e-02
  2.40632129689987e-02
 -2.88504918988231e-02
  2.91387730661971e-02
 -2.22169077668764e-02
  1.45402349875978e-02
 -4.50832452513010e-03
 -1.58254645332851e-02
  2.60756760602706e-02
 -4.83264969249282e-03
 -2.59758119011067e-02
  2.64752852321969e-02
  1.30563559169372e-02
 -5.35903745251519e-02
  5.06530241807174e-02
  4.52927501678456e-03
 -1.11686641588628e-01
  2.59933780158951e-01
 -3.39873327014352e-01
  4.12895556222291e-02
  6.35028782334024e-01
 -6.85419155696813e-01
  1.03487251981776e+00
 -4.60899678109042e+00
  4.47703949449788e+00
  4.15076210580387e+00
 -1.31078831374699e+01
  1.59580143124724e+01
 -1.26779799039555e+01
  7.33951172123347e+00
 -2.09399539818210e-01
 -5.25310512434767e+00
 -2.43577571414095e+00
  1.40248184905044e+01
 -1.01602222643843e+01
 -7.35212579470401e+00
  1.22957169115065e+01
  9.97847059415685e+00
 -2.42886148036479e+01
  6.59874809456730e+00
  8.91577664183936e+00
 -4.31199284877518e+00
 -1.24753205833099e+00
  2.03844885171210e+00
 -2.50953030187020e+00
  1.62123038282517e+00
 -9.45857216163757e-03
  1.86067087784935e-01
 -6.82294389135840e-01
  1.12668717031769e+00
 -6.75493346088182e-01
 -5.98761418869099e-01
  1.44028557661816e+00
 -1.53337131666268e+00
  1.14796579126533e+00
 -5.24330500200184e-02
 -6.53172364837068e-01
 -2.32831059683794e-01
  7.49912845010383e-01
  3.81660614387981e-01
 -8.03114465872237e-01
 -3.63478331452169e-01
  1.10501422226811e+00
 -2.63196917250821e-01
 -6.76121516012126e-01
  4.56101999810200e-01
 -2.17572608969212e-01
  8.37988283940546e-01
 -1.41682275009786e+00
  8.28537660750743e-01
 -2.33497162505699e-02
  9.76748665302385e-02
 -1.77817176253854e-01
  1.80102363952098e-01
 -1.16798260955128e-01
  6.97952360693712e-02
 -3.05403921106492e-02
 -3.99287796609834e-02
  9.17116768630185e-02
 -7.77475757735437e-02
  3.16084032625730e-02
  1.82111942345324e-03
 -2.31108262612591e-02
 -1.93228453333763e-03
  1.33883662089216e-01
 -3.97699075085446e-01
  7.74136810964738e-01
 -1.00288889198125e+00
  7.88506653131928e-01
 -4.56150951190469e-01
  8.70997190752750e-01
 -2.34343534388952e+00
  3.26384842693102e+00
 -1.82552224125431e+00
 -3.55164770714669e-03
  1.29794108713224e-02
 -2.47737207314701e-02
  3.73117365019915e-02
 -4.45808757371417e-02
  4.76915007473415e-02
 -6.71333786402019e-02
  9.47412026835241e-02
 -9.53983926171846e-02
  7.09303443779312e-02
 -4.83152080342002e-02
  3.12719828254066e-02
 -7.28229690075893e-03
 -2.54001515376903e-02
  5.97073409162495e-02
 -6.91930998651486e-02
  3.11848461431536e-02
  9.13630422437078e-03
 -3.27695260909673e-03
 -1.18350075767994e-02
  5.91619640690320e-02
 -3.35208099357208e-01
  6.99351955031465e-01
 -5.01366257778355e-01
  4.30581493656689e-03
 -1.72594845985048e-02
  2.93511005030677e-02
 -2.36077101177269e-02
 -4.80092605621390e-03
  3.76934444240763e-02
 -4.95695174555491e-02
  4.28482009583471e-02
 -3.51680312660847e-02
  2.09733948384197e-02
  4.16533581716963e-03
 -2.31834881703459e-02
  2.95756455619044e-02
 -2.16164713466341e-02
 -8.73863643652881e-03
  5.76020872587610e-02
 -1.22510805409601e-01
  1.69757768769120e-01
 -1.42941615389320e-01
  9.16221149392926e-02
 -1.62381396583780e-01
  4.00833928378964e-01
 -5.39778953666942e-01
  2.93458466807136e-01
 -2.25662344858509e-01
 -2.62765372084993e-01
  5.09363571193457e+00
 -1.06786091510290e+01
  2.06972365299563e+00
  1.37890968768140e+01
 -1.30824131118529e+01
  4.07141805621562e+00
 -3.02268885782507e-01
 -2.30181893116310e+00
 -2.24570109871854e+00
  1.22455355477279e+01
 -1.18165022756034e+01
 -7.03730935048033e-01
  5.61249813251465e+00
  1.04904419216852e+01
 -2.17047679641327e+01
  4.96354601880732e+00
  1.01884261601200e+01
 -3.90481073422686e+00
 -3.01055056588944e+00
  2.78808601530616e+00
 -1.67875184372971e+00
  7.91744636536990e-01
  4.24170989294833e-02
 -1.66373478960507e-01
 -8.29789312588023e-02
  1.08796362293396e+00
 -1.69622298132037e+00
  8.80125809289792e-01
  4.70151550638172e-01
 -9.73121497373675e-01
  4.29417527446192e-01
  1.57878465526100e-01
 -4.39858345442254e-01
  1.61130007772336e-01
  6.39414344048363e-01
 -6.52803713303853e-01
  6.48099298831276e-01
 -1.83101924451827e+00
  2.28484472985635e+00
 -7.82316195333736e-01
 -4.76530502771757e-01
  3.37183766991942e-01
 -6.82028038193656e-01
  2.64031364457822e+00
 -4.49504571178971e+00
  3.01779870542853e+00
  7.32237428707257e-03
 -1.82347381055517e-02
 -7.86480573072194e-03
  1.27156753004402e-01
 -3.60936816739740e-01
  5.46472771902800e-01
 -4.46635447170681e-01
  1.63313896440504e-01
  6.56960131089322e-03
  6.12388807552283e-02
 -2.10463025292373e-01
  1.40022574460099e-01
  1.27880308783551e-01
 -3.26931773868129e-01
  3.03756215119534e-01
 -7.80327213320787e-02
 -6.75163270856219e-02
 -1.16503848110327e-01
  5.13814356999878e-01
 -9.89901328488987e-01
  1.86135043008898e+00
 -4.01897412212635e+00
  6.74079617013072e+00
 -5.07144208945299e+00
  1.79513703575574e-03
 -3.21410465151639e-03
 -3.09713518276731e-03
  6.61755878438935e-03
  1.62290844870264e-02
 -4.66845953354025e-02
  3.83070009061173e-02
 -7.60757829897050e-03
  5.27908270457117e-03
 -2.97742821106601e-02
  4.95517119569721e-02
 -4.67622618910625e-02
  2.26386573076621e-02
  1.50180939229225e-02
 -6.98088100486303e-02
  1.38345839708834e-01
 -1.79721431312302e-01
  1.64313539859757e-01
 -1.34034543699058e-01
  1.04983688040476e-01
  6.74341916122056e-02
 -5.81623841698207e-01
  1.10507436936081e+00
 -7.64278348284201e-01
 -1.48821326849694e-03
  4.15627000578445e-03
 -8.81496948407993e-04
 -1.56651754686664e-02
  4.44113517014536e-02
 -6.54744424409807e-02
  5.34023540616065e-02
 -1.89401234437627e-02
 -3.18989449233824e-03
 -1.06865376426601e-02
  4.62030615534768e-02
 -4.36667824152430e-02
 -1.37757818824369e-02
  6.53698484627006e-02
 -6.46674397519964e-02
  2.59654161507319e-02
  1.33842700165151e-03
  3.02064667190098e-02
 -1.15447014707171e-01
  2.16047512084401e-01
 -3.95996016942533e-01
  9.14856591254145e-01
 -1.60856526704527e+00
  1.21987269777035e+00
 -1.46336369964789e+00
  5.00820820919122e+00
 -1.31049478995636e+00
 -1.13920557176646e+01
  1.53276673091009e+01
 -6.87030145922716e+00
 -2.98084549363687e-01
 -4.79101958844201e-01
  1.78199207465292e+00
  1.40657840966777e-01
 -3.08207132521311e-01
  9.60174283742430e+00
 -1.53848063309712e+01
  2.08440198702181e-01
  2.12054071392253e+00
  1.33119781639664e+01
 -1.40288663111479e+01
  8.32058974511670e-01
  5.41990547670198e+00
 -1.34103772684886e+00
 -1.05308762803598e+00
 -1.20653777284244e+00
  3.65501274953833e+00
 -2.88216214309474e+00
  4.30563961247671e-02
 -3.02518476660304e-01
  5.81617091716407e-01
 -1.15720441788649e-01
 -1.32388949214918e+00
  2.45473276323385e+00
 -1.64085266728950e+00
  4.39478246973658e-02
  3.49242313475721e-01
 -1.69302052626039e-01
 -8.97288764630162e-02
 -9.86984060856472e-02
  7.85518144525915e-01
 -5.06555305736268e-01
  3.61779535220467e-01
 -1.12727986700201e+00
  9.13737593981465e-01
  3.68977675939038e-01
 -1.06479666264084e+00
  1.05664226813696e+00
 -9.82527655894922e-01
 -4.20669506199227e-01
  3.06934571498422e+00
 -2.78590239941325e+00
  2.01585800110325e-03
 -9.25759997618670e-03
 -3.08349658491881e-04
  1.02263858764505e-01
 -2.91498768156382e-01
  3.30727389258115e-01
 -1.37218177765144e-01
  4.87910805569070e-02
 -1.80100879289062e-01
  2.04212202388557e-01
 -8.82992734602036e-03
 -1.05011502951563e-01
  1.88672101617732e-02
 -4.67569806786231e-02
  1.74910336296938e-01
 -3.52822889633461e-02
 -1.85736444545377e-01
  9.75696266017827e-02
  1.47577275979303e-01
 -1.86981915906691e-01
 -6.30531895332348e-01
  3.76352883803805e+00
 -7.85850341213455e+00
  6.06576757318872e+00
  1.04607631640943e-03
 -7.11799358711311e-03
  2.75372811814695e-02
 -6.90690759102575e-02
  1.14804829513264e-01
 -1.26122250478083e-01
  8.58770276162249e-02
 -2.47009778577817e-02
 -2.51125259510086e-02
  5.24468941855054e-02
 -3.26808437168943e-02
 -2.09609780583221e-02
  5.41330452751521e-02
 -7.92916575982155e-02
  1.21414187318388e-01
 -1.55326510384514e-01
  1.78617334808113e-01
 -1.91358919828726e-01
  1.86092068510155e-01
 -2.01946530542556e-01
  1.74549128942015e-01
  1.84504814290191e-01
 -7.61673653560963e-01
  6.56241773848792e-01
 -6.12625071373153e-04
  3.99767448137020e-03
 -6.60961157609571e-03
 -1.02859188016087e-02
  5.44874700359205e-02
 -8.37196249343735e-02
  6.20813012531022e-02
 -3.56728995534989e-02
  4.90700391077449e-02
 -5.35612994214920e-02
  1.10829324408173e-02
  1.19869399571394e-02
  4.40911144193389e-03
  1.78710236861038e-02
 -5.51942686223481e-02
  2.91051488862855e-02
  1.03493294112505e-02
  5.07646808940848e-03
 -4.58065905581772e-02
  7.04891964530048e-02
  4.58189571340867e-02
 -6.83831482651209e-01
  1.62006352282254e+00
 -1.30397059151897e+00
  9.38874473943120e-03
  1.42591066766311e+00
 -5.56570174065270e+00
  3.89400900367622e+00
  1.10419695830425e+01
 -2.20923673737521e+01
  1.50755189647530e+01
 -4.33863425403353e+00
  1.21862028259887e+00
 -1.90244823245004e+00
  2.70714876136579e-01
  8.89094934732686e+00
 -1.24271105787786e+01
  1.60570257775128e+00
  4.10374695334438e-01
  5.82398158647252e+00
 -2.29393451584075e+00
 -6.17921084194352e-01
 -1.90123859869887e+00
  2.47985406199122e+00
 -2.77504745983699e+00
  4.73546397584261e+00
 -5.78346816728579e+00
  3.34442917616807e+00
 -3.64559208035011e-02
  7.89945394441113e-02
  4.29623013482889e-01
 -1.46487088337818e+00
  7.46264515350061e-01
  2.04907058927271e+00
 -2.81762188368854e+00
  8.95834037249446e-01
 -5.95724958143137e-02
  4.50131855757538e-01
 -1.85122678808303e-01
 -5.08127968049276e-01
  9.62511175806084e-01
 -1.01594590723781e+00
  1.19693144453987e+00
 -1.44129398140508e+00
  1.20982135448580e+00
 -7.72470435776009e-01
  5.23533743304284e-01
 -7.53476752865398e-01
  1.02445178700423e+00
 -1.03482901633171e-01
 -1.59605987076719e+00
  1.47988551118898e+00
 -2.72630705626588e-02
  9.56344894975007e-02
 -1.34454068920513e-01
  5.77865365679747e-02
  2.20829693970291e-01
 -6.40634830002939e-01
  7.72787044158947e-01
 -4.45451227504747e-01
  1.35040116303799e-01
 -2.88649806606567e-02
 -5.56128935083495e-02
  2.59487852949455e-02
 -1.20078209953481e-02
  3.48369000190179e-01
 -9.12074976681640e-01
  1.47753260417417e+00
 -1.90020956995002e+00
  1.80184488238676e+00
 -1.11623990554717e+00
  9.22916078176729e-03
  2.26645571274025e+00
 -5.91465149566933e+00
  7.94252707900093e+00
 -4.84352599156646e+00
 -5.09049163509846e-04
  9.85962176850590e-04
  1.64611141225906e-03
 -2.10932241336957e-03
 -1.68188239867051e-02
  4.28340159218989e-02
 -3.14994069632491e-02
 -7.51055465709037e-03
  2.26954809092160e-02
 -1.48443979657478e-02
  1.21710951257693e-02
 -1.77936503739097e-02
  1.17375042921623e-02
  3.69143912986765e-02
 -1.15040446304179e-01
  1.71535983930023e-01
 -1.99108680948681e-01
  1.98990209635316e-01
 -1.87719765790371e-01
  2.62638725905468e-01
 -3.46503191731318e-01
  6.55674946470652e-02
  4.63441161242495e-01
 -4.26802669762457e-01
  6.30832830358040e-03
 -2.22149307880563e-02
  2.95106721916934e-02
 -9.19737379493911e-03
 -3.42587965646648e-02
  7.15058554808239e-02
 -6.40860944693672e-02
  2.40252503348421e-02
 -1.57780166849826e-03
 -7.59346114078499e-03
  1.80962453080568e-02
 -1.11166155483007e-02
  1.64931719863096e-02
 -8.67518401814117e-02
  2.07199803153157e-01
 -3.28462442963532e-01
  4.11280115755714e-01
 -3.92820613409404e-01
  2.61037186356194e-01
 -5.18754757078611e-02
 -3.83770956166699e-01
  1.09961292153932e+00
 -1.49510976364418e+00
  9.06518848659485e-01
  1.85315596608054e+00
 -4.45589067645422e+00
 -3.50142091267143e+00
  1.29133314557210e+01
  1.28655638101666e+00
 -1.84520011548982e+01
  1.40241499238915e+01
 -5.92097855542932e+00
  1.54437916807993e+00
  1.39547592864795e+00
 -7.32194514686940e-01
  4.42935262054138e+00
 -7.19839295924565e+00
  2.33262291776337e+00
 -6.02643737776463e-01
  2.65861662749187e-01
  1.85315396785405e+00
  1.55680702664093e+00
 -4.51173392932848e+00
  2.21022622450023e+00
 -3.02656242115193e-01
 -5.63700014566816e-01
  1.07172967269545e+00
 -4.20048611885433e-01
 -8.12473183270455e-02
  3.55828008547739e-01
  9.36637893538320e-02
 -1.86988162665014e+00
  2.13293407266629e+00
  3.65704897707782e-01
 -1.80814256037741e+00
  1.00176251797230e+00
 -2.04482521161342e-01
 -6.07788111634323e-02
  1.08032286351314e-01
 -2.48921501694124e-01
  4.79457490091007e-01
 -5.05490552743227e-01
  5.52044388989047e-01
 -5.51627930815185e-01
  4.52562109508406e-01
 -1.34857136119583e-01
 -7.14578282282714e-01
  1.87068812207797e+00
 -3.08958617507056e+00
  4.45919897609436e+00
 -5.05990527307115e+00
  2.83197022132347e+00
  1.61367519450735e-02
 -7.91604536319586e-02
  1.79435620247226e-01
 -3.49720161192224e-01
  7.46312047253265e-01
 -1.26954368348617e+00
  1.43169413695521e+00
 -1.10711062680158e+00
  7.99890460429650e-01
 -7.99095290838232e-01
  8.68514599502234e-01
 -7.89439957612436e-01
  5.38998611769683e-01
 -2.67681363548459e-01
  2.14431075887650e-01
 -3.52089592491514e-01
  4.99106741745341e-01
 -5.15425455289719e-01
  2.87400566525795e-01
 -9.23138876330053e-03
 -1.21366725128687e-01
 -4.90053412407231e-01
  2.32175070027829e+00
 -2.33833397213932e+00
 -2.86089649427928e-04
  8.29690328435219e-03
 -4.14585917744861e-02
  1.12293425093258e-01
 -2.01658449017867e-01
  2.34055715432286e-01
 -1.52719102041937e-01
  3.90700180289790e-02
 -3.88512513581006e-03
  2.08615992555135e-02
 -1.38562979756351e-02
 -1.95650800930629e-02
  3.98942063619625e-02
 -2.10807697183190e-02
 -3.80660500529564e-02
  8.95213647827208e-02
 -6.31953753414908e-02
 -6.00061631301228e-02
  2.65821690318304e-01
 -5.24308587206099e-01
  7.67328413017164e-01
 -9.65248590669639e-01
  9.67347178771091e-01
 -4.86095992619801e-01
 -3.61712982614824e-03
  1.31252666069634e-02
 -2.37319719718288e-02
  5.09461349286462e-02
 -1.20395256079015e-01
  1.95807294216189e-01
 -2.06775955823681e-01
  1.58412143041945e-01
 -1.24819374096907e-01
  1.39681818836379e-01
 -1.64657615282675e-01
  1.54270860975379e-01
 -1.00479679280608e-01
  4.58768799825702e-02
 -3.96868349096897e-02
  7.20770229188162e-02
 -1.04234105454806e-01
  9.04309424667662e-02
 -1.23740928928229e-02
 -4.70714697305364e-02
  2.14153881065155e-02
  2.34642820622544e-01
 -7.65621124221418e-01
  6.95137777188676e-01
  3.52183855115320e+02
  7.90346547097439e+02
 -1.43105737327385e+03
  1.53722993666716e+03
 -1.29635009174971e+03
 -1.21115396983064e+03
 -1.22708682327828e+03
  1.73789329424318e+03
  9.70041752796664e+02
 -8.38310262672489e+01
  1.96891734651617e+01
 -3.75259174250518e+01
  3.55805086805981e+01
  1.02365987603706e+02
  1.44911212750196e+01
 -1.28538514734266e+02
 -8.64124520290831e+01
 -1.07490358608324e+02
 -5.19043909705852e+00
  5.23802306445361e+01
 -2.07668275272318e+00
  7.09055055910692e+00
 -8.11807945420381e+00
  1.61111145023177e+01
 -1.99285979464110e+01
  3.06024226577163e+01
  4.48057043924808e+00
 -9.82869188600471e+01
  2.45620498035332e+02
 -2.14198358083173e+02
  1.83980269897990e+02
 -3.24272967844922e+02
  2.18421383253600e+02
 -4.61186304209144e+01
  2.08380050168843e+01
  6.44877653559306e+00
 -2.45184657802653e-01
 -5.31607566802854e+00
  3.82292749013201e+00
 -9.57599424756277e+00
  3.38092208683674e+00
  6.06707820326735e-01
  3.22102067182702e-01
 -1.31733659519772e+00
 -1.00218155598354e+00
  3.84279144087610e+00
 -1.61869138551959e+00
 -8.27916630084483e-01
  3.90650275022955e-01
 -1.30659521377111e+00
  3.25008640352768e+00
 -5.87235790199864e+00
  5.46286432427870e+00
 -8.87147490670401e+00
  2.09071074755061e+01
 -2.15055826773359e+01
  8.49723175133396e+00
 -1.40745821162441e+00
  1.61926055999572e-01
  6.31457136131228e-01
 -6.99489052808463e-01
  6.36970892548273e-01
 -2.07792034448284e-01
 -7.23034954644469e-01
  2.01899046900446e+00
 -3.26388428068293e+00
  3.63293766766384e+00
 -2.38571755909826e+00
 -1.51025118924135e+00
  9.37064828784670e+00
 -1.48768152935053e+01
  8.40007084664714e+00
  7.90744582802902e-03
 -5.73872453862923e-02
  1.55529561865083e-01
 -2.28913812362657e-01
  3.11231416871974e-01
 -3.88544348242786e-01
  1.37149826164280e-01
  2.77189652949942e-01
 -2.56568367069987e-01
 -9.41578970595385e-02
  3.57731124850587e-01
 -3.96973153448696e-01
  2.40387508341812e-01
 -5.99466687724868e-02
 -1.06267484630248e-01
  2.75394542661008e-01
 -3.12486013620640e-01
  2.45541824938488e-01
 -2.32270110551795e-01
  9.42672983685156e-02
  4.12181635675591e-01
 -5.50843993968306e-01
 -4.96597061288866e-01
  1.03888573668189e+00
 -8.33556094591619e-03
  2.65541108450049e-02
 -1.33693655562472e-02
 -6.29804440888669e-02
  1.53413953948914e-01
 -1.67111636135367e-01
  7.58891833106436e-02
  1.97036223386646e-02
 -4.73097024348168e-02
  2.58447385236156e-02
  8.40311748515379e-02
 -2.11622459595893e-01
  2.26973952219242e-01
 -1.69191044388080e-01
  6.24316708012638e-03
  2.63543015341434e-01
 -5.41892665451066e-01
  8.14183410865008e-01
 -8.99263542917655e-01
  6.36780547139972e-01
  1.64060447076607e-01
 -2.03354484442745e+00
  3.64738330449783e+00
 -2.24054839415993e+00
 -1.15226742201282e+03
  3.74678226690015e+03
 -4.25481402829501e+03
  7.65592737607115e+03
 -5.86673128521169e+03
 -1.98581907159723e+03
 -1.03799242972179e+04
  8.70842645182685e+03
  4.01843843089518e+03
 -1.17915300936420e+02
  7.08634622876397e+02
  1.14898863918655e+02
  8.24678294430779e+01
  2.12291801222217e+02
 -6.51929684954455e+02
 -5.53659082231395e+02
  5.01402468104944e+02
 -7.70175856422986e+02
 -1.82732526532046e+02
  2.01565982188143e+02
 -9.45316284296641e+01
  7.11350459633103e+01
 -2.86529898658898e+01
  1.92615179368631e+01
 -2.47098122674056e+01
  6.37842898125204e+01
 -1.13649981563430e+02
 -1.51810705516443e+02
  6.53602505414978e+02
 -4.38952983958930e+02
  6.34553691841875e+02
 -1.56045195599673e+03
  1.08712343998877e+03
 -2.15874045174899e+02
  7.68007102110473e+01
 -2.03205302939615e+00
 -8.82927836058492e-01
 -7.41536439533598e+00
  4.98047019080916e+01
 -3.71997213053732e+01
 -2.93508045718148e+01
  1.99746448253690e+01
 -1.10674941582040e-01
 -8.99574328963313e+00
  1.49561038908666e+01
 -2.63391372525434e+01
  3.55323853485775e+01
 -2.23512270820013e+01
  6.76747676582878e-01
 -2.78700050137262e+00
  1.16356477370109e+01
 -2.45397676946458e+01
  2.77580235690069e+01
 -5.93255408903597e+01
  1.23985877601086e+02
 -1.14507461574827e+02
  4.01954370570152e+01
 -4.19556970264497e+00
  1.74207587050732e-01
  1.00718994626262e+00
  7.18308165540515e-01
 -1.79771040377121e+00
  4.28453087619591e-01
  2.19959080778116e+00
 -3.63470166463192e+00
  4.26873159734734e+00
 -4.60293671421966e+00
  4.53611689839657e+00
  5.32539078531353e-01
 -2.05155395055530e+01
  4.46197169137045e+01
 -3.28528119659100e+01
  2.87923927196355e-02
 -1.66247424218542e-01
  3.83559459894190e-01
 -6.23842159511954e-01
  1.30344226908970e+00
 -1.91667316960320e+00
  7.29095703280421e-01
  1.11599110371718e+00
 -1.22323638385192e+00
  6.18669619211035e-01
 -5.54762474769270e-01
  5.78838317545574e-01
 -5.45749738285928e-01
  6.20474056611384e-01
 -7.29398279842199e-01
  5.48312858444608e-01
 -2.97805365779319e-02
 -3.75617581245483e-01
  1.13192212362893e-01
  1.25632314101341e+00
 -3.73934952509800e+00
  6.59053836537848e+00
 -7.68742325114047e+00
  4.47251676903909e+00
 -1.87119196913859e-03
  2.78122379504466e-03
 -1.27168911527497e-03
  2.42106677364862e-03
 -3.35926621085796e-02
  1.97790553532380e-01
 -4.65661683249587e-01
  4.69460565543096e-01
 -2.20645430364980e-02
 -4.60687957735786e-01
  5.14952070273872e-01
 -2.01430941007264e-01
 -1.56508278556221e-01
  3.62801278631954e-01
 -3.27541463622047e-01
  2.89611097962750e-02
  3.95326435167962e-01
 -6.98625384421120e-01
  9.12443306744124e-01
 -1.06119697115213e+00
 -1.75784539087660e-01
  4.97322450542942e+00
 -1.03436232711830e+01
  7.40019694361096e+00
 -7.03660748096691e+02
 -1.19249087102497e+03
  1.45532829997620e+03
  1.00764976905212e+04
 -5.73567436056128e+03
  5.53580044966167e+03
 -3.36091990074915e+04
  1.78874166851477e+04
  7.29899921938477e+03
 -5.29814645373218e+02
  7.03568455746188e+02
 -2.14763320039497e+02
 -5.79430694940294e+00
  4.65353579400796e+02
 -7.51548172706594e+02
 -6.99019700947398e+02
  7.78917551183468e+02
 -8.43356923730139e+02
 -5.33789951926464e+01
  1.64284456818764e+02
 -6.98848866044807e+01
  6.87485696468759e+01
 -3.46500709192846e+01
  8.63177639430919e+00
  2.82096476480925e+01
  7.31535777790977e+01
 -4.64921655138750e+02
  4.08508878864245e+02
 -4.24783068341629e+02
  1.19243206821001e+03
  4.00386660005851e+02
 -2.91514982089272e+03
  1.93740659951078e+03
 -3.40999880606154e+02
  1.28998329467826e+02
  5.47933028450518e+00
 -2.45490278515083e+01
 -2.34490103079060e+01
  7.65349389533977e+01
 -2.83749907293728e+01
 -5.07125378786394e+01
  1.99152970140407e+01
  1.46240077443142e+00
  3.44082670866721e+00
 -6.47844546045213e+00
  7.05668515291343e+00
 -8.28490580848865e+00
  5.68597653180684e+00
 -1.12211728873920e+00
  2.24700232963238e+00
  7.47692646427252e+00
 -1.86394053492715e+01
  3.48880620017326e+01
 -1.44686247676197e+02
  2.82707692116986e+02
 -2.28362286622528e+02
  7.05437845937034e+01
 -8.38588322482808e+00
  3.11219346874318e+00
 -1.45336054046366e+00
  3.46998917146987e+00
 -1.24103086646548e+00
 -4.96369811692019e+00
  9.80870453994160e+00
 -1.04650297445067e+01
  1.07356305757226e+01
 -1.13494623517926e+01
  1.14972645508937e+01
 -1.86976851704742e+01
  3.90059453123710e+01
 -5.14695222625736e+01
  2.91673762745450e+01
  2.83863150683138e-02
 -1.77293392840533e-01
  4.49881568789764e-01
 -1.35751740004611e+00
  3.96265934685575e+00
 -5.80579875479993e+00
  2.78522104077638e+00
  1.44252874751783e+00
 -1.63736406105208e+00
  2.87226902445232e-01
  2.08968115132907e-01
 -6.32124172155921e-01
  8.52943265766059e-01
 -6.88943939437792e-01
  6.38048601351504e-01
 -7.88340785186612e-01
  7.24893347559816e-01
 -5.57412393942924e-01
  6.26073987237638e-01
 -3.71478351579928e-01
 -8.99413329917256e-01
  2.37550944613342e+00
 -2.59232990597490e+00
  1.37047930907962e+00
  8.61187304757258e-03
 -1.58726632354595e-02
 -3.20927279173173e-02
  1.18433341572072e-01
 -1.85727343535150e-01
  3.60080102598208e-01
 -6.16126722200120e-01
  5.94462397282440e-01
 -3.15065714360295e-01
  1.01104533864063e-01
 -9.66645975408503e-02
  3.31300040620266e-01
 -4.41699449498584e-01
  5.42449219427697e-02
  6.00135471640549e-01
 -1.24127018860835e+00
  1.81819153028755e+00
 -2.25347310853637e+00
  2.30401866531193e+00
 -1.92481154599227e+00
  2.97001666820966e+00
 -7.28803297424474e+00
  1.03558594020079e+01
 -5.97000203466468e+00
  1.29292116123429e+03
 -8.39834108832859e+03
  8.20736106323334e+03
 -2.84258731635734e+03
  1.19805230290800e+04
  1.97082967198081e+04
 -6.01771809131188e+04
  2.13644602794984e+04
  1.01572468035920e+04
 -9.47298821455911e+02
  5.10300095095390e+02
 -7.31203081480674e+02
 -1.39280243812008e+02
  8.75235962661481e+02
  8.24893613553564e+00
 -8.92443689590001e+02
 -3.29237055518276e+00
 -1.77590041506874e+02
  3.28201882129300e+02
 -1.16002961797825e+02
 -5.78235979008334e+01
  1.16218595061225e+02
 -1.21326833516548e+02
  6.41074476097878e+01
  6.59028335135859e+01
  1.94756337937183e+01
 -3.20402790723292e+02
  7.25137303756583e+02
 -2.81557618848763e+03
  4.45238977941724e+03
 -5.09076955288064e+02
 -3.55441044792341e+03
  2.09584632509567e+03
 -2.52170231404764e+02
  1.07114518660431e+02
  2.97961812560132e+01
 -4.15637898148519e+01
 -4.85928910774860e+01
  8.16228046014883e+01
 -5.07180814400558e+00
 -3.81807892468959e+01
 -5.52168733742329e+00
  1.64492005490983e+01
 -1.30068297661760e+00
 -1.01353394747297e+01
  2.53318598529171e+01
 -3.34552905218587e+01
  1.89205238454169e+01
 -2.94974979417411e+00
  8.05304512048616e+00
 -1.53274680484033e+01
  4.16644344822389e+01
 -7.48578200351696e+00
 -2.13576480387398e+02
  4.00228448327382e+02
 -2.68365318450326e+02
  5.12018022695140e+01
  6.64301391746063e+00
 -1.41152331750756e+00
 -7.16630408030954e-01
  7.05017191678557e+00
 -8.79739574848188e+00
  3.83525513796048e+00
 -2.14213258060749e+00
  6.38779954229365e+00
 -7.28870593854771e+00
  5.37568125877124e+00
 -7.85541320784634e+00
  2.39866200682244e+01
 -6.11337825477651e+01
  9.07355311987643e+01
 -5.82881773139629e+01
  4.83539479648867e-02
 -2.24132363931013e-01
  7.33133406133228e-01
 -3.06914749213604e+00
  8.07700019303705e+00
 -9.98018587353622e+00
  3.74759008973089e+00
  2.67646761686240e+00
 -2.36606683105792e+00
  4.16720642825008e-01
 -1.49211914359832e-01
  8.56129144722959e-02
 -2.39623887755821e-01
  7.32809908779870e-01
 -8.94308184933045e-01
  8.74842238566501e-01
 -1.44417153036936e+00
  2.31252121566875e+00
 -2.57840803075370e+00
  1.78116744792022e+00
  8.56454121387623e-01
 -5.30658024267160e+00
  7.56751543940168e+00
 -4.15844760963427e+00
 -1.06316346063247e-02
  3.60593608812089e-02
 -4.31802105607808e-03
 -1.06778396672958e-01
  8.19308833008590e-02
  1.85571083135935e-01
 -3.79045733623065e-01
  2.50510082108003e-01
 -3.03856526602691e-02
  4.20646838451192e-02
 -3.21255891664111e-01
  7.34765192418443e-01
 -1.21388651087528e+00
  1.62804566317803e+00
 -1.74787374423965e+00
  1.67662851496981e+00
 -1.65081388617031e+00
  1.64269048584951e+00
 -1.66291410456288e+00
  2.25072974450965e+00
 -5.41727580709040e+00
  1.31024494114361e+01
 -1.94102138048365e+01
  1.25123453435685e+01
  1.49232638330071e+03
 -1.58463467983581e+03
 -6.01607092088824e+01
 -2.48958923053264e+04
  3.86551045233265e+04
  2.76927570219308e+04
 -6.23560233292911e+04
  8.67542759066942e+03
  1.37409387698265e+04
 -1.55598227510238e+03
  8.00013424448935e+02
 -9.38316313378816e+02
 -5.68477680526026e+00
  1.07167015028014e+03
  2.69227401317622e+02
 -1.38972038235459e+03
 -5.46223070219020e+01
  3.24663975915715e+02
  3.97521817409213e+02
 -3.11821156736548e+02
  2.05105561565813e+01
  3.28834626200475e+01
 -3.49929846069656e+01
  1.59520078322963e+01
 -1.17894141459496e+01
 -1.01489147191488e+02
  7.63525678587268e+02
 -2.09080874969993e+02
 -3.99017306213577e+03
  5.89244076849970e+03
 -5.30229621460213e+02
 -3.22725097114053e+03
  1.27003082391493e+03
  1.53670305884016e+02
 -1.92791807518464e+01
  6.04531400469205e+01
 -7.17375658719031e+01
 -3.46882489350129e+01
  6.34286349824930e+01
  5.18544505188421e+01
 -7.24253629345800e+01
 -1.51018590742896e+00
  1.66465006424384e+01
 -6.98045537532784e+00
  2.23860921019721e+01
 -5.69844828562812e+01
  8.20583773289542e+01
 -5.15421121104574e+01
  2.55859269367593e-01
  4.79822439926128e-01
 -3.30757175023496e+01
  1.10946669435861e+02
 -6.58495306557525e+01
 -2.01541441885169e+02
  3.35947476442382e+02
 -1.31574793387950e+02
 -5.39827099657800e+01
  5.00589899611724e+01
 -1.98895920255354e+01
  1.16568235612953e+01
 -2.57145378773127e+00
 -4.07068663333841e-01
 -3.43097600277770e+00
  7.05405056443080e-01
  8.73972633318601e+00
 -1.23297227641332e+01
  9.73939409155633e+00
 -3.16592943117881e+00
 -6.18301224984522e+00
  1.29196521805988e+01
 -1.56893251023261e+01
  1.11661857734437e+01
 -3.15990281674522e-02
  3.02669115265904e-01
 -3.86662592154563e-01
 -2.18457078892282e+00
  7.33054246972369e+00
 -7.24397967043648e+00
 -9.44993726042265e-01
  6.23301858928677e+00
 -3.54635010611738e+00
  2.75561051756230e-01
  4.74831788746803e-01
 -5.86603385724680e-01
  4.72218480194333e-01
 -3.15519908083631e-01
  5.17400326915799e-01
 -7.56330068605647e-01
  4.39533830099520e-01
  4.06389998254121e-01
 -1.48456985058896e+00
  2.78476840263139e+00
 -5.58551052673650e+00
  1.19043985227439e+01
 -1.73332709700408e+01
  1.11286317914283e+01
  7.58388072601341e-04
 -1.25975269828729e-02
  3.69089244187456e-02
  1.03982325279816e-02
 -2.96025283351767e-01
  7.00389416607295e-01
 -7.01650503585639e-01
  1.65835511207551e-01
  4.95979053774877e-01
 -1.01445344019622e+00
  1.17402102034185e+00
 -8.14421530989339e-01
  2.58587174078775e-01
  1.33461326093393e-01
 -6.06131528525344e-01
  1.44435167714693e+00
 -2.39489705084755e+00
  3.11555324145196e+00
 -3.03226724006324e+00
  1.41753355957119e+00
  1.09286361818534e+00
 -3.02716439697337e+00
  3.89840752793330e+00
 -2.70546420078989e+00
 -1.37749877701793e+03
  1.33510274292602e+04
 -1.44635569750743e+04
 -2.75317918267298e+04
  3.54599248337556e+04
  2.09702260833855e+04
 -2.04926638334077e+04
 -2.37698074660384e+04
  2.00804191798122e+04
 -2.64224225274010e+03
  1.04819395124733e+03
 -1.42906723420915e+03
  4.47772301174803e+02
  1.09116916235390e+03
  2.01845718462439e+02
 -1.50724655475206e+03
  3.03448802577370e+01
  5.86884324097689e+02
  1.79188356638639e+02
 -2.83408323970759e+02
  7.00639598812242e+01
 -5.15620345629377e+01
  5.45973246857589e+01
 -2.56527680406024e+01
 -1.07898782339110e+02
 -1.57199815912358e+02
  1.44647674589897e+03
 -1.20072910957197e+03
 -1.97342493341577e+03
  2.00322355636398e+03
  2.00750418800124e+03
 -2.29840662712414e+03
 -3.64539813132293e+02
  7.91897364343062e+02
 -1.79848191102952e+02
  1.01285784780668e+02
 -1.14597852704188e+02
  4.59257884276317e+00
  3.28407993687497e+01
  7.77910039922120e+01
 -8.62344942867017e+01
  6.40683968726798e+00
  1.39722028517648e+01
 -1.25992805888595e+01
  3.26255297674303e+01
 -5.40632930690463e+01
  5.04864508273233e+01
 -2.09927780888545e+01
  5.32085457600502e+00
 -1.29983759956439e+01
 -2.07635221583917e+01
  8.94853562556537e+01
 -4.54043905257030e+01
 -8.61081295196826e+01
  9.50252772329122e+00
  2.16928222953184e+02
 -2.42960691264829e+02
  1.08883464442995e+02
 -3.00801720192092e+01
  1.52092370721000e+01
 -1.18275940266308e+01
  1.00945225635177e+01
 -1.41977158526085e+01
  1.35697525924359e+01
 -4.55426747462737e+00
 -5.23245217288762e-01
  1.83259735281064e+00
 -1.72239097280567e+00
 -3.68414931490709e+00
  6.04180649495174e+00
  3.34292471120897e+00
 -7.47402758770152e+00
 -1.49855687292580e-01
  7.67487890963516e-01
 -1.29129013607525e+00
  1.60756171328167e-01
  6.47899686711074e-01
  4.32945132705645e+00
 -1.20317573690796e+01
  1.21059926031457e+01
 -5.50497276431810e+00
  1.01557760068304e+00
  1.27260194339479e-01
 -2.77321694045407e-01
 -4.16031352557818e-01
  1.30451198444757e+00
 -1.01017517196300e+00
  9.22814980375045e-02
  3.19300484390945e-02
  5.04217728168782e-01
 -1.41198651609826e+00
  3.38283631626302e+00
 -6.93266745507837e+00
  1.06424063639032e+01
 -1.04196350115026e+01
  4.74670945480745e+00
 -4.17829132974076e-03
  2.87208441342015e-02
 -1.00898836979609e-01
  2.57656686389023e-01
 -4.85413171915311e-01
  5.81076901476047e-01
 -3.41474734846095e-01
  3.72749764722497e-02
 -1.96944657327422e-01
  8.43597869341692e-01
 -1.12780871116525e+00
  1.79075595678451e-01
  1.39087029976527e+00
 -2.29198887655558e+00
  2.39138506166907e+00
 -2.05814858068962e+00
  1.31726029342818e+00
 -3.31622162853620e-01
 -5.93640972122055e-01
  8.78524781856649e-01
 -2.16389724591772e-01
  4.78164313476173e-01
 -2.67021809624574e+00
  2.60582617249886e+00
 -1.77090967323441e+03
  7.88450662848590e+03
 -6.96728443437390e+03
  3.46146168650894e+03
 -1.86303360596250e+04
  5.66706563159923e+03
  5.21516626117417e+04
 -6.60412935635153e+04
  2.78695712914521e+04
 -4.16895352370049e+03
  1.38574772092705e+03
 -2.10318675917489e+03
  7.92237886092077e+02
  1.05920820181059e+03
  2.45611044807067e+02
 -1.19233639807781e+03
  7.50198898103790e+01
  3.55605342257503e+02
 -5.15728876481264e+01
 -2.30769086323857e+01
  5.76000433796202e+00
 -2.15782252649767e+01
  2.72772152165685e+01
 -1.14400209905588e+01
 -4.41154146894281e+01
 -1.97559029835261e+01
  1.83488252017294e+02
 -2.96262026735757e+02
  2.31319757845794e+03
 -6.48783794077210e+03
  6.65495420305642e+03
 -1.31460859273284e+03
 -2.14304359559078e+03
  1.45411784848214e+03
 -3.44878818657444e+02
  1.21182862526876e+02
 -1.55331976440288e+02
  6.13092513557597e+01
  9.32493016849665e+00
  6.85102134815537e+01
 -9.01502556285351e+01
  3.19917116358241e+01
 -1.68229677280099e+00
 -1.69554875116160e+00
 -3.65662907408728e+00
  3.15919649611817e+01
 -6.34305923825213e+01
  4.37504312835090e+01
  2.67879979576031e+00
 -7.46304459722660e+00
  1.55944710771263e+01
 -5.84143512406572e+01
  9.71027735824270e+01
  7.58026346302265e+01
 -4.72238009608847e+02
  6.70700761124463e+02
 -4.68998502673903e+02
  1.83763194135562e+02
 -5.09873876812329e+01
  1.70444520333617e+01
  1.58532845405123e+00
 -1.14326444893617e+01
  1.31215800823131e+00
  7.06440364276976e+00
 -4.46235261188468e+00
  7.32005521611865e+00
 -1.57895755806876e+01
  1.86606778781430e+01
 -1.61711453067832e+01
  1.89702567828841e+01
 -2.73675265226751e+01
  1.99679603648604e+01
  3.23532741745969e-02
 -1.42117464785218e-01
  1.26549715889110e-01
  1.96597400803596e+00
 -9.94971922859991e+00
  2.19505725489036e+01
 -2.65039023818395e+01
  1.79015128141036e+01
 -6.27785733338725e+00
  1.00224843867346e+00
 -1.20274029514566e-01
 -3.62338801775702e-01
  7.85589219236290e-01
 -3.79611749340585e-01
 -1.98078395326846e-01
  3.06551104824147e-01
 -2.64807336232334e-01
 -1.79858993172723e-02
  7.03369798554410e-01
 -1.72907635123499e+00
  4.79386007923764e+00
 -1.23658043204580e+01
  1.84761762877183e+01
 -1.13440920386273e+01
 -1.24664549910095e-02
  3.27617833148878e-02
  1.02200986613718e-02
 -1.56559104499414e-01
  3.99987252188770e-01
 -8.22982002239425e-01
  1.30000542731751e+00
 -1.34189600021640e+00
  7.58243409614581e-01
  7.12393885566985e-02
 -8.68964367258143e-01
  1.88935202274343e+00
 -2.88384713033999e+00
  2.66109639048855e+00
 -1.01261041865604e+00
 -5.81380259643404e-01
  1.36874308248174e+00
 -2.43774892542378e+00
  4.10145129044266e+00
 -4.74552099036790e+00
  4.02207843490913e+00
 -4.63747805791649e+00
  7.08061764890261e+00
 -5.33735212294015e+00
  1.66547196632148e+03
 -1.46374579435297e+04
  1.66092301849614e+04
  4.04624574772515e+04
 -8.05888960515634e+04
 -6.25644642674088e+03
  1.10897695905674e+05
 -9.67556233013077e+04
  3.33973020148845e+04
 -5.64538350531891e+03
  1.65101351109217e+03
 -2.17912331955890e+03
  9.38501219790025e+02
  7.90573256578440e+02
  4.32413001901496e+02
 -1.18568854293978e+03
  4.83838274643869e+02
  8.96362281409194e+01
 -3.78999182250571e+02
  2.63866704006551e+02
 -6.98082143640159e+01
  1.47136816071442e+00
  3.61047100637913e+01
 -2.66507701147737e+01
  1.09981490618848e+02
  1.95635354976311e+02
 -1.86373377161241e+03
  1.59116413698702e+03
  5.82493243060446e+03
 -1.38390073066341e+04
  1.05340129241327e+04
 -7.26162354178624e+02
 -3.31572829584836e+03
  1.89346724668583e+03
 -4.47578517215460e+02
  1.24669417429583e+02
 -1.83134586858246e+02
  9.49272659429765e+01
  1.34079562925729e+00
  6.52289474897925e+01
 -1.05972029373948e+02
  5.76288228696757e+01
 -1.15871222073528e+01
  3.75254977099014e+00
 -1.08763899557491e+01
  4.38338176173742e+00
  1.63896883257267e+01
 -1.61673366525368e+01
 -5.42354484627652e+00
  1.19469731987948e+01
  4.76334059279200e+01
 -2.20365577374926e+02
  2.59388484178308e+02
  1.83869124740684e+02
 -8.34811334098038e+02
  9.97067428254184e+02
 -6.23200966836865e+02
  2.32950193086926e+02
 -6.58093942059917e+01
  2.76777964565646e+01
 -1.09790407693071e+01
 -1.21890653006134e+00
 -7.27346791903854e-01
  1.62346817166003e-01
  3.25822638447277e+00
  7.78619601835567e-01
 -4.74620192278800e+00
  4.21696642211881e+00
 -5.55700323551518e+00
  1.16182582962507e+01
 -1.26290042738047e+01
  4.73906087834867e+00
  8.54457589887655e-02
 -5.74856027251318e-01
  5.77692712287889e-01
  4.95789531470137e+00
 -2.06852821473922e+01
  3.78448136815413e+01
 -3.88627888059189e+01
  2.28646559179785e+01
 -7.18770702404435e+00
  1.28298367535489e+00
 -7.16377429337541e-01
  3.29263266442880e-01
  3.94962843463350e-01
 -2.96459433848315e-01
 -9.97066867184352e-02
  1.75890048348664e-01
 -1.16546618024920e-01
 -4.29972424267015e-01
  1.63249063522788e+00
 -3.44107073490806e+00
  5.24039960977698e+00
 -3.49646714000314e+00
 -1.97013288057802e+00
  2.87343009204045e+00
 -4.20049608872355e-03
  4.38517004301567e-02
 -1.67570788964300e-01
  2.83668595751528e-01
 -7.43686005062515e-02
 -6.12126711705507e-01
  1.39338075679134e+00
 -1.64487719608544e+00
  1.07409305028111e+00
 -2.09012825158938e-02
 -8.27411101533747e-01
  1.10158972735430e+00
 -7.87170453161869e-01
  1.81703686777560e-01
 -1.85993033240247e-01
  8.72414900890289e-01
 -8.13277603224140e-01
 -2.39587196069605e-01
  8.93893169833928e-01
 -7.32702613162316e-01
  8.20976152120095e-01
 -1.47929491264170e+00
  9.87426254923397e-01
  2.41918792110623e-01
 -4.02878387924591e+00
 -3.54390044195930e+00
  3.12757181043633e+01
 -4.43958562393764e+01
  2.82725484578763e+01
  7.72584775572691e+00
 -5.38167449391983e+00
 -1.24131469168066e+01
 -7.68590548835845e+00
 -6.99639193060475e-01
  9.09980501320591e+00
  9.70580114291804e+00
  3.88299317405848e-01
 -6.63441010893332e+00
 -8.14944532171151e+00
 -7.17663839697128e-01
  1.08104442829385e+01
 -4.26036470308357e+00
  5.87143893424767e-01
 -2.68049332667742e-01
 -1.96761817118825e-02
  7.29117022437140e-02
  1.50490815657049e+00
 -1.72766645432025e+00
  2.65346118975082e-01
 -6.22622302039233e-01
  3.03727478001459e-02
  2.14680996278967e+00
 -4.74129856807428e+00
  5.59666255999469e+00
 -4.34250032736662e+00
  2.08220173327519e+00
 -4.74652842781265e-01
  6.77934891678221e-01
 -3.17433436284713e-01
 -7.67210287685659e-01
 -1.93942993835439e-02
  2.27032785766771e-01
  2.03164245585378e-01
  6.69838891658942e-01
 -7.90511389603978e-01
  2.81651413931000e-01
 -2.15531552613186e-01
  6.24503773131536e-02
  3.36839061626462e-01
 -5.84425103014684e-01
  2.22168682386101e-01
  1.65270262908113e-01
 -1.62073704476844e-02
  5.82381706206481e-02
 -9.29568489704673e-02
  5.49436955174387e-02
  1.03668922052274e-01
 -2.63098493936107e-01
  2.02491712299103e-01
 -7.88689354160608e-03
 -4.62115367858415e-02
  9.16729396368356e-03
 -1.17581944530774e-02
 -1.09406790006046e-02
  4.56048542689975e-02
 -4.14184533875579e-02
  1.40404890342591e-02
  5.32494010012766e-02
 -1.78863044889391e-01
  3.54618918499506e-01
 -4.59189391277254e-01
  3.60568198411173e-01
 -8.03084079166236e-02
 -3.67456829018899e-01
  6.37101954595046e-01
 -2.96590006525330e-01
 -2.86394539532610e-04
  3.51570690506421e-03
 -1.32611633016008e-02
  3.03624296906546e-02
 -5.21700119286146e-02
  6.39930685680906e-02
 -4.64890372866484e-02
  1.28387789756290e-02
 -4.52281645532085e-04
  1.59901416275627e-02
 -3.39809345912117e-02
  3.36779300386810e-02
 -1.71490022310195e-02
  2.34045046467806e-04
  1.64159326651294e-02
 -3.36563176304298e-02
  3.51920510163278e-02
 -2.09069931244859e-02
  7.32338241871501e-03
  2.40636774598842e-02
 -1.10667405134672e-01
  1.64134074509485e-01
 -4.58258915808898e-02
 -6.77530302573006e-02
  2.20680506721980e-03
 -7.25665596854855e-03
  6.58567173035760e-03
  7.50321828632580e-03
 -2.69050699997117e-02
  3.11037326891804e-02
 -1.46164543095677e-02
  1.20967544336594e-03
  6.08288898644591e-04
 -4.30363411956591e-03
  2.07472990059122e-03
  7.29956270511460e-03
 -1.00043709710658e-02
  8.97740630775101e-03
 -1.01243282566481e-03
 -1.83984812826811e-02
  4.73667499738774e-02
 -8.84120619563699e-02
  1.12824064029516e-01
 -9.19559499684384e-02
  3.65951186230444e-02
  6.50893394951123e-02
 -1.53832854566593e-01
  9.00640632891890e-02
  3.79823355236631e+00
 -3.59238585602156e+01
  1.00409373805456e+02
 -1.50536181944771e+02
  1.23714592097653e+02
 -2.37949954921943e+01
 -4.10371528603032e+00
 -4.16634777734333e+01
  2.97549151947040e+01
 -3.45367682458651e+00
 -2.38282013342992e+00
  8.27420996765153e+00
 -3.98104718526545e+00
 -1.53724245761589e+01
  2.34574426287695e+01
  1.07519867400192e+01
 -3.43869211403912e+01
  9.55704121681582e+00
  1.45932887214722e+01
 -1.07903539364593e+01
  2.47022816674672e+00
 -1.44629368930756e+00
  2.69438035168384e+00
 -1.95964457441699e+00
  6.92623697911876e-01
 -2.37998837194155e+00
  2.55443346797179e+00
  3.15452008465837e+00
 -1.41083765850813e+01
  1.96473519817072e+01
 -1.40249088137478e+01
  7.43014471476361e+00
 -5.26816776666970e+00
  2.22328278967437e+00
 -1.00033864137012e-01
  2.68757922167685e-01
  3.54347826181512e-01
 -4.09321563683629e-01
 -1.57602022145572e+00
  1.85553599768075e+00
  5.52976509637931e-01
 -5.02065024693800e-01
 -9.23231227734947e-01
  1.13030467389810e+00
 -1.80771551214078e+00
  3.38886701786110e+00
 -4.34788485979406e+00
  2.65356694526503e+00
 -1.26907543873271e-02
  7.99468916252039e-02
 -2.65198179429389e-01
  4.45104573289069e-01
 -2.30439236307988e-01
 -1.63463472571320e-01
 -5.18611422568825e-02
  5.00308802979546e-01
 -2.64524983046293e-01
 -2.15364428209789e-01
  2.85463958619674e-01
 -1.62993319664974e-01
 -1.44907632325755e-02
  2.70511646385895e-01
 -3.19872123255838e-01
 -3.30347938261836e-02
  5.22456041509287e-01
 -7.56104724680582e-01
  7.13137023979780e-01
 -5.39820462610420e-01
 -1.79071553510911e-01
  2.54474275777273e+00
 -5.41814672054500e+00
  3.99988594493892e+00
 -2.52973403140870e-03
  1.19844242259961e-02
 -3.08222298032237e-02
  6.42763369134442e-02
 -1.14601320067022e-01
  1.44832508406924e-01
 -1.05012191664193e-01
  2.38936917500924e-02
  3.38641869577554e-02
 -5.79384468718446e-02
  6.11924690123816e-02
 -5.43181834619807e-02
  5.14368999176915e-02
 -6.18259073298048e-02
  7.95910081034538e-02
 -7.03970492150745e-02
  1.57073106389061e-02
  3.88234087731551e-02
 -1.59666175944926e-02
 -1.47105623997179e-01
  4.63282889010254e-01
 -8.54302325766215e-01
  1.02551771295207e+00
 -5.99948824677030e-01
 -7.61150938273877e-04
  3.56192914386189e-03
 -7.24785871847616e-03
  8.49754723157148e-03
 -9.00890803664647e-04
 -3.07216687886898e-02
  7.86739898428609e-02
 -8.12356581546388e-02
  7.76113397030268e-03
  7.20671585126355e-02
 -8.09954901119133e-02
  2.64611366949706e-02
  3.54584631965536e-02
 -6.79834428578405e-02
  5.55412528023764e-02
  6.61261924711859e-03
 -8.81593697884033e-02
  1.39497875336353e-01
 -1.53705291178122e-01
  1.33807143074584e-01
  4.34262306137686e-02
 -6.05363086840263e-01
  1.23119714128455e+00
 -8.82797011682117e-01
 -3.06264676745710e+00
  1.42600645791431e+01
  1.28467112739010e+01
 -1.21723763304535e+02
  1.62500292338627e+02
 -9.87492420448390e+01
  1.26617252427459e+02
 -1.50172462941355e+02
  6.20406076558634e+01
 -1.02154593451146e+01
  4.73383464011360e+00
  9.08081823384318e+00
 -1.61461631617320e+01
 -2.12975473395636e+01
  5.50169566961474e+01
  9.09044898740125e+00
 -7.74207564278860e+01
  3.63865965059077e+01
  2.32825438626488e+01
 -1.87677439842076e+01
  3.13742856432233e+00
 -4.78761240755199e+00
  5.31212768642424e+00
 -2.09186178398872e+00
  3.81044370020720e-01
 -2.97569275317260e+00
  8.28035577505349e+00
 -8.88590466743518e+00
  8.74032047165132e-01
  5.78378097289551e+00
 -6.99999167500171e+00
  7.85024319087748e+00
 -6.83425992350204e+00
  2.51356120994964e+00
 -8.55937345016777e-01
  5.50813816819466e-01
  1.87505130636625e+00
 -1.21134794932724e+00
 -2.35140717908151e+00
  2.08977664035635e+00
  1.12460723542489e+00
 -8.47335287301396e-01
 -5.92082414989175e-01
 -2.33697404932285e-01
  7.76828295737416e-01
 -5.89176308027885e-01
  5.70187528054134e-01
 -2.57861173208738e-01
  3.20749069540898e-03
  4.79115816222496e-02
 -3.21619634864777e-01
  7.37251956548964e-01
 -8.67209216022567e-01
  7.86928230696279e-01
 -9.56013565698325e-01
  1.14606294000590e+00
 -8.90595871016887e-01
  3.78259122836727e-01
 -9.29668351961555e-02
  1.16054249221495e-01
 -2.14603708906743e-01
  1.94205019977088e-01
  9.02880355497926e-02
 -5.67205291830184e-01
  9.30952843053818e-01
 -1.07780165389347e+00
  1.12880337474950e+00
 -1.15421210098560e+00
  1.70658847170094e+00
 -3.29265906710628e+00
  4.24559363741643e+00
 -2.39522238644608e+00
  3.07085997075987e-04
 -2.33410528613308e-03
  4.88216726061983e-03
  1.60712989323745e-02
 -9.59559515216422e-02
  1.89761620642309e-01
 -1.97441446701047e-01
  1.27788165838910e-01
 -5.47126246815590e-02
  1.98567869446043e-03
  8.75560494235299e-03
  2.89445175718151e-02
 -6.32873910318623e-02
  6.04554653462793e-02
 -5.08410279625588e-02
  5.91138694485816e-02
 -7.06223282481722e-02
  8.86900103616146e-02
 -1.21950946247495e-01
  1.09373450640279e-01
  6.65302853360566e-03
 -1.50108448005870e-01
  2.25018133055802e-01
 -1.70932445839904e-01
 -7.73622298654215e-06
 -2.75984488653290e-03
  1.39992311874557e-02
 -3.06878535059479e-02
  4.12024304023324e-02
 -4.63333565343772e-02
  5.19234359776051e-02
 -5.14664541518314e-02
  3.82341996236108e-02
 -7.83496445436110e-03
 -1.21317680569438e-02
 -2.47759363739777e-02
  7.40026352250953e-02
 -4.77239229411820e-02
 -4.20845118063990e-02
  1.21456715461275e-01
 -1.63919009438101e-01
  1.99601225429318e-01
 -2.20043821083332e-01
  1.89224883287929e-01
 -2.59543014886376e-01
  5.98667690077601e-01
 -8.30535898954207e-01
  4.69922752783039e-01
 -1.07136122228459e+01
  7.63026756136916e+01
 -1.40281376261105e+02
  1.00132564596380e+02
 -1.23997569316670e+01
 -1.58691799266551e+02
  3.46997774440454e+02
 -2.82166148054009e+02
  8.75128017471233e+01
 -2.73017927965110e+01
  1.32545045248029e+01
  3.22265748509736e+01
 -1.49429708776980e+01
 -3.42818199616757e+01
  3.88681454841143e+01
  3.41054488752530e+00
 -5.20658752528505e+01
  3.57975193873080e+01
  9.58644532097940e+00
 -1.20204237752714e+01
  5.09187523902552e+00
 -1.32766913366893e+01
  1.62505668508846e+01
 -8.35747238237144e+00
 -9.61784329396731e-01
  9.90869518908295e-01
  5.41910201716582e+00
 -1.90224397553556e+01
  3.52781053124969e+01
 -3.91188045795507e+01
  2.12920812806267e+01
 -1.65426349289108e+00
 -4.85220455649560e+00
  3.46876631762095e+00
 -1.13746002021284e+00
 -1.58255661278480e-01
  1.56701757117718e+00
 -4.46730823310557e-01
 -3.09039303397920e+00
  3.34342250601774e+00
 -4.03223654325521e-01
  2.74405295850144e-01
 -1.61284879786374e+00
  7.89689674569869e-01
  7.98618390541328e-01
 -2.60086157239184e+00
  3.61298307462322e+00
 -1.97362206330143e+00
  3.55943164172596e-02
 -1.25849486675444e-01
  2.18781187415048e-01
 -1.74767882407738e-01
 -4.97810723248557e-01
  1.81782556531132e+00
 -2.55646592243388e+00
  2.13756458434253e+00
 -1.26438530774436e+00
  5.82446764552369e-01
 -4.21457917089843e-01
  4.84433648872120e-01
 -5.81979136935039e-01
  8.36160910313309e-01
 -9.10433260684894e-01
  7.95575345969396e-01
 -6.87972792730457e-01
  5.11518581856060e-01
 -3.93679106901188e-01
  8.20861726583982e-01
 -2.89863159050210e+00
  7.54734685359745e+00
 -1.13124980765089e+01
  7.33877023872517e+00
 -1.10956642185496e-03
  8.05441875925595e-03
 -2.90269832841980e-02
  7.46085450203397e-02
 -1.39588892149892e-01
  1.83645150418655e-01
 -1.78438331948446e-01
  1.46512644628269e-01
 -1.06812525298901e-01
  5.09850753239659e-02
  6.88734804881362e-03
 -4.04133621395702e-02
  5.31439483311822e-02
 -6.27271027043111e-02
  7.49815891429498e-02
 -1.03236232564134e-01
  1.78482197807900e-01
 -2.79393522273834e-01
  3.25743454736705e-01
 -2.68381743166444e-01
  4.47385224759460e-02
  3.52224121827116e-01
 -5.36364206963670e-01
  2.45535631776004e-01
  2.41272738403675e-03
 -9.15680496094816e-03
  9.03319641326638e-03
  1.07217450076258e-02
 -4.07938649353669e-02
  6.65805407366430e-02
 -7.55635481204736e-02
  5.13263892001118e-02
 -9.57300335421040e-03
 -2.37731176214264e-02
  6.30246113681275e-02
 -1.11232068084480e-01
  1.46289008592067e-01
 -1.71061112556050e-01
  1.91079273224973e-01
 -1.96501642590667e-01
  1.81207748450936e-01
 -1.53787679080546e-01
  1.48227989053681e-01
 -2.44634335043930e-01
  6.68842848677394e-01
 -1.63834602564261e+00
  2.43568993485266e+00
 -1.58076181518640e+00
  3.69641429774144e+00
 -1.24151363111194e+00
 -8.35835535268521e+01
  3.03619230504978e+02
 -3.15983386912115e+02
 -1.14237252004503e+02
  4.23685351706040e+02
 -3.03024472377586e+02
  1.04732129815554e+02
 -2.39595546910203e+01
  3.99927148631870e-01
  4.23907286761387e+01
 -2.72208541131079e+01
 -5.05774192514936e+01
  2.65771924579884e+01
  4.98744946668535e+01
 -4.43697994287001e+01
  8.88757625967634e+00
 -7.01269371215911e-01
  3.57208064920679e+00
 -2.22800395359280e+00
 -2.93791567006873e+00
  4.66692535459450e+00
 -2.20358561089701e+00
 -9.78048616393509e-01
  5.03778086384899e+00
 -9.85872683970155e+00
 -4.35652732415532e+00
  4.64834617480051e+01
 -6.96070060781090e+01
  4.51283137331847e+01
 -1.20599737681417e+01
 -2.90865422706667e+00
  3.75775781479302e+00
 -1.00038904881479e+00
 -5.96310900888133e-01
  2.90621199248064e+00
 -4.15097650017923e-01
 -2.94961109255275e+00
 -4.45072789216150e-01
  3.12103652873557e+00
 -6.25633909111340e-01
 -1.13528040839499e+00
  1.04177846355958e+00
 -2.45677855884307e+00
  6.20818535360739e+00
 -9.16258457752530e+00
  5.94162487958629e+00
  1.70812662731646e-02
 -1.39506393545787e-01
  6.52021267584475e-01
 -1.23817336397778e+00
  1.12355891299846e-01
  2.83062494422495e+00
 -4.41040748003176e+00
  3.50897336245178e+00
 -1.98688357109315e+00
  7.38868760094663e-01
  6.00305675970822e-02
 -3.14589816838997e-01
  9.48519133845749e-02
  2.43318608092461e-01
 -1.89563799129350e-01
  1.61613180003288e-01
 -5.16411155676009e-01
  9.45456996402348e-01
 -1.08734969463257e+00
  5.56099899081504e-01
  2.86630557563441e-01
 -6.83320707816457e-01
  7.64126717041219e-01
 -5.63235940741019e-01
 -1.57232461624169e-03
  2.50092298112900e-03
  2.34746611007922e-03
 -1.99765577497622e-02
  7.41573044073334e-02
 -1.36086433338161e-01
  1.06525361747659e-01
 -1.29754103528193e-03
 -6.76407626212469e-02
  8.61468159705854e-02
 -8.86495860166524e-02
  8.37637413078561e-02
 -7.97840741297792e-02
  7.64962428485886e-02
 -7.22174157550036e-02
  6.48897680086719e-02
 -3.36956844119717e-02
 -4.17206896870762e-02
  1.50493713185405e-01
 -2.78862182091013e-01
  5.52397390837200e-01
 -1.18984685016830e+00
  1.76865974980133e+00
 -1.16444766363946e+00
 -1.27208045983568e-03
  3.65766714561459e-03
 -3.50760753585887e-03
  1.98759097413600e-04
  9.52957656800001e-03
 -3.15497580870970e-02
  5.39476103840416e-02
 -5.72326963323749e-02
  2.78744042326795e-02
  3.41340073195256e-02
 -7.48634925934764e-02
  3.84418960978433e-02
  3.48011208680293e-02
 -7.71651000025212e-02
  9.98168278889643e-02
 -1.36579254135182e-01
  1.93958139099346e-01
 -2.81987041063300e-01
  3.22170777088743e-01
 -1.87452029761481e-01
 -3.03596711891147e-02
  1.44871968714795e-01
 -1.57002996048581e-01
  9.74508031610593e-02
  1.66964194556687e+01
 -1.15804668366367e+02
  1.16086680554935e+02
  2.22054249304725e+02
 -3.76610786906376e+02
  3.10819103424338e+01
  2.07506360950109e+02
 -1.32720664944364e+02
  2.76239566014000e+01
 -9.76363220701191e+00
  6.37908694145716e+00
  7.11642886180807e+01
 -5.95141773495040e+01
 -6.01898460447482e+01
  1.99581026506561e+01
  8.08689582098890e+01
 -2.92399444612334e+01
 -2.06164568051522e+01
 -3.51443815313705e+00
  1.22328895590191e+01
 -7.74163010875266e+00
  9.70196287386239e+00
 -9.70115192368959e+00
  4.63324192844830e+00
  1.14342018946013e+00
  2.20871398656668e+00
 -1.75476740341837e+01
  1.84102879469759e+01
  1.65203745200713e+01
 -4.27949130797497e+01
  3.18743148943734e+01
 -1.16255552341609e+01
 -4.20322540548540e-01
  4.89717330230523e+00
 -4.67173642688102e+00
 -3.17676005806958e-01
  4.98980749890775e+00
 -6.17448886927043e-01
 -2.44490902153347e+00
 -3.20019852699471e+00
  5.38008511055064e+00
 -1.24396651564867e+00
 -1.10467214493698e+00
  1.72354212201004e+00
 -3.89615136620002e+00
  6.09962101061987e+00
 -5.00745850681738e+00
  1.58314097270263e+00
 -9.69026996796221e-02
  2.31426188774289e-01
  2.30599353930219e-01
 -1.12520152635291e+00
  6.09146992682993e-01
  1.32456959051094e+00
 -2.23478804563868e+00
  1.90225543460071e+00
 -1.60811508915200e+00
  1.43853115877385e+00
 -1.05105976675739e+00
  1.38732101510265e-02
  1.06885129010218e+00
 -1.45984870265092e+00
  1.65421700183501e+00
 -1.43147846982831e+00
  5.87259516818782e-01
 -5.04259845130514e-03
 -1.93918680086401e-01
  2.22954714774975e-01
  1.55636570028624e-01
 -1.51767091496516e-01
 -6.17679190787289e-01
  5.75616846290384e-01
  7.03844899234082e-03
 -2.81005928573981e-02
  4.99935898990051e-02
 -7.16549940323713e-02
  1.33647988460572e-01
 -2.15058828244355e-01
  2.24249011148555e-01
 -1.76739871806885e-01
  1.30921680653352e-01
 -7.49461644208795e-02
  2.67139674134411e-02
 -2.89988905563652e-02
  1.02214220286157e-01
 -1.79710931695041e-01
  1.38279616178965e-01
 -1.72163295492510e-02
 -4.56027930063990e-02
  1.73916463554335e-02
  1.00070367179301e-01
 -3.61109163244378e-01
  8.01614313069304e-01
 -1.20146914476107e+00
  1.05406713692883e+00
 -3.84993588369435e-01
  6.12424121121291e-03
 -2.57318107412520e-02
  5.09990144055782e-02
 -7.07671007537809e-02
  8.62368177445622e-02
 -9.23346721866731e-02
  7.88223307747589e-02
 -6.66561920552225e-02
  9.58130413296129e-02
 -1.73141918731019e-01
  2.10150772862809e-01
 -7.92399555041130e-02
 -1.68023328387442e-01
  3.37325509692424e-01
 -3.52934622303901e-01
  2.66958530040643e-01
 -1.42897928617461e-01
  3.36035657757645e-02
  4.93175577331483e-02
 -8.79028408718341e-02
  7.52059776611849e-02
 -1.82360404809562e-01
  3.70454007411253e-01
 -2.38626462327535e-01
  5.57907398720295e+00
 -5.59518795068358e+01
  1.10280517024632e+02
 -9.50891388328980e+01
  2.91356661612058e+01
  1.26925434729056e+02
 -2.40473238402306e+02
  1.78700214854325e+02
 -9.50747443088463e+01
  6.82721581937479e+00
  5.84013374179641e+00
  1.17856822423215e+02
 -8.20569069309616e+01
 -6.37786771632351e+01
  7.01377172054449e+00
  8.10949732567223e+01
 -2.84096874913407e+01
 -1.26223327839715e+01
  4.34732867081028e+00
 -2.45685200304729e-01
 -1.85552476062769e+00
  5.05450156882634e+00
 -4.70342806532198e+00
  1.70155349435529e+00
  1.26978054548481e+00
 -2.30222073846069e+00
 -2.02490179096436e+00
  1.34066192852029e+01
 -3.09304059523078e+01
  3.68644389512585e+01
 -1.61598427228141e+01
 -1.67786789481295e+00
 -1.70704531455002e-01
  5.45114124374461e+00
 -8.68084806382460e+00
  1.34623804900861e+00
  8.82513375046215e+00
 -3.93794146390928e+00
 -1.55257765445234e+00
 -3.39571213856132e+00
  6.25302319495476e+00
 -2.57216976696399e+00
 -3.59682956124234e-01
  4.55808384427059e-01
  3.30913405939463e-01
 -3.27345262551059e+00
  7.07554924246272e+00
 -5.14827518457120e+00
 -5.09726912724418e-02
  1.84222031562005e-01
 -2.91877389543169e-01
  1.61866886843818e-01
  8.06062111515620e-01
 -2.73313424678968e+00
  3.63253837188369e+00
 -2.15030468818259e+00
  9.87957431536121e-02
  9.40747922852735e-01
 -8.53340916350782e-01
  3.83003737418310e-01
 -8.67942003553085e-01
  1.24216662352427e+00
 -9.32598673436725e-02
 -8.16193815032677e-01
  5.61008369909110e-01
 -7.62642335649223e-01
  1.70890162101104e+00
 -2.05564265082270e+00
  1.69841963817816e+00
 -2.05711515738421e+00
  3.06496390904341e+00
 -2.16505478790290e+00
 -9.40975538393950e-03
  3.92808639998554e-02
 -7.58381707551263e-02
  8.62080012888119e-02
 -5.83144462014433e-02
  2.71704066029637e-02
 -2.36182203324582e-02
  3.48808588043499e-02
 -5.27153546783308e-02
  6.74296256003254e-02
 -6.87388370053770e-02
  9.55717047813072e-02
 -1.24805254041214e-01
  7.45143768961705e-02
  1.43397936889190e-02
 -6.32161377281923e-02
  6.69056878828591e-02
 -1.02044964685940e-02
 -1.08129585056203e-01
  2.55835584407410e-01
 -5.95498500248961e-01
  1.42172382744719e+00
 -2.12513982132300e+00
  1.33409232845669e+00
  7.22606051136897e-04
 -3.13675922462839e-03
 -1.59483780841914e-03
  2.68235975275877e-02
 -6.23370201298855e-02
  8.78627990308047e-02
 -9.63151123669021e-02
  7.93485748907673e-02
 -2.10664339511977e-02
 -7.35762283685925e-02
  1.64678140411563e-01
 -2.51310141276250e-01
  3.21864384889675e-01
 -2.63256663538806e-01
  6.06219964450717e-02
  1.06421428211354e-01
 -1.61906891370255e-01
  2.60518924691587e-01
 -4.45780970201069e-01
  5.03685976189709e-01
 -3.96976967783697e-01
  4.89182137880330e-01
 -8.02328214341482e-01
  5.95711845878351e-01
 -1.67723535906846e+01
  1.23698078066844e+02
 -9.46568024409831e+01
 -3.79447392996859e+02
  5.48514758659182e+02
  1.41083612291775e+02
 -6.33232441131354e+02
  4.27734661789882e+02
 -1.73760173087940e+02
  2.92321580474881e+01
 -7.22085454479100e-01
  1.37015860159353e+02
 -9.50150330085124e+01
 -5.18137895175239e+01
 -9.39820693865016e+00
  9.23035280625122e+01
 -6.13184934497361e+01
  6.13575570986161e+00
  2.64021160589067e+01
 -2.08409907270600e+01
  6.60989176297549e+00
 -1.51803778884664e+00
 -1.75503362038820e+00
  1.91534992962116e+00
 -1.35432580442097e+00
 -2.62422517460762e+00
  1.95545682884843e+01
 -8.07359428483319e+00
 -6.47396849533110e+01
  1.09240039784703e+02
 -6.17119940112764e+01
  9.40799147130363e+00
 -9.01205376113564e-01
  5.47274595583082e+00
 -1.19111491420241e+01
  2.96288752609888e+00
  1.18753808062811e+01
 -6.06005322103247e+00
 -1.42001612697384e+00
 -4.18034860516227e+00
  8.43009011311391e+00
 -4.40380823837961e+00
 -6.19756002738042e-02
  1.88921095320493e-01
  9.02210330502572e-01
  6.16211037505161e-02
 -2.59261901684034e+00
  2.26968796565171e+00
  5.21053835878937e-02
  1.34846043975055e-02
 -9.94486492291968e-01
  2.42142065960099e+00
 -6.73266051148049e-01
 -4.92436554588163e+00
  7.81903317442418e+00
 -4.93429549884735e+00
  1.12898322306397e+00
  6.74358535156146e-01
 -6.57759793538314e-01
 -2.71851850868689e-01
  9.97512818698491e-02
  4.81844394187851e-01
 -2.06008522188005e-01
  2.20686723975897e-01
 -3.83892636685165e-01
 -1.52509356231369e-01
  6.22420699641353e-01
 -4.52138071060233e-01
  2.14982625403456e-01
 -4.70090533870342e-01
  6.75647159002960e-01
 -3.00546090272325e-01
  1.96650941185861e-03
 -7.58164174181445e-03
  3.19574391916611e-02
 -9.60107804232252e-02
  1.45788943336064e-01
 -9.29120110788204e-02
 -4.02688353643014e-02
  1.59665335105057e-01
 -2.01123751839499e-01
  1.44260320875476e-01
 -5.86225398406399e-02
  5.09890634040741e-02
 -7.11034611380522e-02
  2.35210567517369e-02
  3.21089738963247e-02
 -4.38983381993266e-02
  2.61455465057486e-02
  3.15028566508567e-02
 -1.28943481697435e-01
  2.99485609965199e-01
 -4.89703477761671e-01
  2.65827555680436e-01
  3.67363244338523e-01
 -3.98214129776884e-01
  3.27266708490913e-03
 -1.49589857081363e-02
  3.15367304268070e-02
 -3.96032246589378e-02
  3.08352780517423e-02
 -1.16425611632526e-02
 -1.91675159160416e-02
  6.19302037388195e-02
 -6.09737245520701e-02
 -2.71646302081509e-02
  1.34422835608196e-01
 -1.74717419642047e-01
  1.34127295081330e-01
 -6.83182206683931e-02
  7.95779909451392e-02
 -1.48489942617730e-01
  1.09503296558800e-01
  4.00711085098545e-02
 -1.18199110090290e-01
  6.18184363191042e-02
  1.83842830828895e-02
 -4.04842764047799e-02
  7.79652696157245e-02
 -8.94211354480970e-02
 -1.16810568207431e+01
  4.82174193626973e+01
 -8.31012542859686e+01
  1.96632750713354e+02
 -2.47564701737712e+02
  2.32209434180859e+02
 -1.85015079696128e+02
  3.78188771292003e+01
 -1.56871951867899e+01
  7.56044559383849e+01
  1.12800946932709e+01
 -5.86951362323543e+01
 -4.82991146190719e+01
  1.92449747985448e+00
  9.16451424440358e+00
  2.22710533308095e+01
 -1.25518302420657e+01
  3.11107863770072e+01
  2.50441919879255e+01
 -3.21448424699685e+01
  1.02034499573571e+00
  7.79464317007371e+00
 -1.01219881150909e+01
  5.94295701634881e+00
 -9.28701450201634e-01
  4.43018858298006e+00
 -9.49116597700116e+00
  1.30949969553542e+01
 -9.00006163403001e+00
 -2.06866600094844e+00
  2.84957390791288e+00
  4.38919025382408e+00
 -3.18359843110184e+00
 -1.64228273114965e+00
  2.50328246647602e-01
  3.95299968501411e+00
 -2.97255842486194e+00
 -1.16765960093989e+00
  3.65007638042388e-01
  4.05986279813377e+00
 -1.79443876682577e+00
 -3.01103635552399e+00
  2.27778635052711e+00
 -4.08580367848568e-01
 -5.90195589898256e-01
  4.27646744540433e-01
  1.55013478509723e+00
 -1.43635290226731e+00
 -2.24841803364339e-02
  7.23887748698519e-02
  9.84669132890847e-02
 -7.28393049216671e-01
  1.36007415215204e+00
 -1.22995324820484e+00
  5.35504704726431e-01
 -2.86498065429794e-02
  1.03626875186289e-01
 -5.00372498941364e-01
  2.83210543647199e-01
 -8.63736087513250e-02
  6.42610302364129e-01
 -6.58454288445412e-01
 -3.83968365277722e-01
  1.91553089275175e+00
 -2.77049216066637e+00
  2.08424593889471e+00
 -2.39047968387410e-01
 -2.62481475238658e+00
  8.89038969673754e+00
 -2.36588869670618e+01
  3.75341894234825e+01
 -2.46972940818318e+01
  1.01464928450859e-03
  1.82469031867466e-03
 -1.64187222845488e-02
  2.70697443137958e-02
  1.24217139629094e-03
 -7.92673315484348e-02
  1.65857816326562e-01
 -2.15271551761679e-01
  2.04318873727531e-01
 -1.12793925535064e-01
  5.36165761242954e-02
 -1.74650666859720e-01
  3.10959761464791e-01
 -2.29066826230804e-01
  4.42957220808319e-02
  5.97875146364562e-02
 -1.49910563239305e-01
  2.88540610544822e-01
 -3.80910525814934e-01
  3.08157236308034e-01
 -1.54771619830479e-03
 -2.25759100280417e-01
  1.12521073054251e-01
 -8.46013882160522e-02
  3.48123359604797e-03
 -8.14360787876760e-03
 -1.47630318354893e-02
  8.63578294358139e-02
 -1.46459253020129e-01
  1.04980107505859e-01
  1.48549805274108e-02
 -8.77497754073747e-02
  5.01587169336212e-02
  2.44056576719166e-02
 -3.63900401393741e-02
 -1.07749981186269e-03
 -2.11542870499421e-02
  7.55904720424363e-02
  7.10398213885996e-02
 -4.41512530447693e-01
  6.65100098979057e-01
 -4.88076508921176e-01
  2.16966241848206e-02
  6.33156179344628e-01
 -2.08881108834366e+00
  5.68303945781643e+00
 -9.13011933113713e+00
  6.03435634389448e+00
  2.20621145161211e+01
 -7.31986109575378e+01
 -3.11464974832296e+01
  5.11387794261146e+02
 -1.08681748285576e+03
  1.07235934347304e+03
 -6.39994130222886e+02
  4.12908281402749e+02
 -2.13094919518263e+02
  1.34131824875205e+02
 -1.00720457329133e+01
 -1.57357178798053e+02
 -1.08873630278165e+02
  1.02900084329208e+02
  2.00609838766127e+02
 -8.31183470043974e+01
 -3.34059890525488e+02
  2.87775133816905e+02
  1.48255978653227e+02
 -1.70030034512810e+02
  5.38091536117979e+00
  2.50120821768691e+01
 -2.51827844171488e+01
  1.13228295317548e+01
 -2.80921100334160e+00
  1.53393031076687e+01
 -3.91426531014626e+01
  6.49406915106009e+01
 -5.39075940917713e+01
  8.70754036328726e+00
 -8.07938774689240e+00
  2.81866942712065e+01
 -1.75715443884652e+01
 -3.30180833746313e+00
  8.84997346347613e+00
  1.29563675512674e+01
 -1.04522765868129e+01
 -1.28928114910490e+01
 -1.21149588193572e+00
  1.83266783795856e+01
  2.16375381282498e-01
 -1.06632121264069e+01
 -1.35661920606117e+00
  7.66986603557513e+00
 -1.05107016659706e+01
  1.91353929449280e+01
 -2.44989973899717e+01
  1.42388186627396e+01
 -1.36036996384351e-01
  4.39664674797342e-01
 -3.46395406209221e-01
 -1.16358150074641e+00
  3.43085890061041e+00
 -3.63095427789954e+00
  2.32839232793744e+00
 -1.91865095318198e+00
  1.65031288090568e+00
 -8.89947133633182e-01
 -5.11799924524424e-01
  5.71762200901523e-01
  1.37989552661763e+00
 -1.50063895712830e+00
  1.64427749139340e-01
  3.00492267814825e-01
 -2.59251260626564e-01
  9.34098781161409e-01
 -2.70875805871314e+00
  3.61174170547832e+00
 -5.78365192280005e-02
 -1.30090034520911e+01
  2.75527170160860e+01
 -1.94201592208319e+01
 -1.56680265529900e-03
 -4.98247424235307e-03
  5.36940422929060e-02
 -1.78657422494140e-01
  3.58542992642804e-01
 -5.06920674057241e-01
  5.42015310283574e-01
 -4.26645761549686e-01
  1.70368670901533e-01
  8.06386997444150e-02
 -1.04383110570818e-01
  5.85867919046847e-02
 -1.96209313430612e-01
  2.04676611832873e-01
  7.19993379422591e-02
 -2.50222650243851e-01
  2.87422218587032e-01
 -4.69313687974286e-01
  7.67168729574815e-01
 -1.15602565539494e+00
  2.13352930005222e+00
 -3.92565844422584e+00
  4.82242888067747e+00
 -2.73920362981281e+00
  3.97543973848323e-03
 -8.23691282813119e-03
 -2.42642282129717e-02
  1.28828373054007e-01
 -2.33859791356567e-01
  2.18676496843393e-01
 -1.18296165249643e-01
  4.69875875166493e-02
 -3.33999010722843e-02
  7.16043759041836e-02
 -1.15817769329906e-01
  1.29315721990669e-01
 -1.89972172423708e-01
  3.09208645364922e-01
 -3.01684562582584e-01
  6.29535798346254e-02
  1.98605667243503e-01
 -3.48139543211620e-01
  5.90710619513513e-01
 -9.09573615222784e-01
  4.52912022378655e-01
  2.29692098045022e+00
 -5.75190302234883e+00
  4.23045870558741e+00
  7.50412085259446e+01
 -2.85756938622488e+02
  5.30652042299787e+02
 -1.20606780295579e+02
 -1.13335534558379e+03
  1.38308485461019e+03
 -7.98748898974934e+02
  8.83632316925709e+02
 -6.27820150287262e+02
  1.61946262772976e+02
 -3.24248031234532e+01
 -1.78143375727922e+02
 -8.77714942435562e+01
  2.72376533378293e+02
  3.70199883731405e+02
 -2.57165774341664e+02
 -7.60461449411259e+02
  5.53444650292049e+02
  3.30725565842268e+02
 -2.98838220010892e+02
  7.46843559905754e+00
  2.89923133685187e+01
 -2.88536525523353e+01
  1.50588844193313e+01
  1.52780674993352e-02
  3.80511865447377e+00
 -3.76642539620615e+01
  1.08806072376684e+02
 -1.12960336419020e+02
  6.23995381388209e+01
 -9.98553140121165e+01
  1.13566585924165e+02
 -4.65081420592955e+01
  4.60584009075628e+00
  8.31786886620995e+00
  2.17552469805826e+01
 -2.58263817307436e+01
 -1.97576788299222e+01
 -2.51162073472547e-01
  3.34916205071251e+01
  4.58723220865340e+00
 -2.54438351306056e+01
  7.38185334254232e-01
  1.06605680509949e+01
 -7.92539374869119e+00
  3.87881075786138e+00
  3.53094878918098e+00
 -5.18295940442441e+00
 -1.27445515019398e-01
  8.08834933870088e-01
 -2.07987296391623e+00
  2.04768150118734e+00
 -6.77924663983112e-01
  1.09965047567522e+00
 -6.35096098625462e-01
 -2.17763412372496e+00
  1.87906081005307e+00
  3.11417036139230e-01
 -1.35063110843619e+00
 -1.03451114995948e-01
  4.59770233589444e+00
 -6.19301855791585e+00
  4.60716783647169e+00
 -4.48513749378055e+00
  3.04067345077050e+00
  1.90205172425980e+00
 -5.48569621822607e+00
  6.23839426366867e+00
 -9.54515159942230e+00
  1.78411089664824e+01
 -2.07265890609826e+01
  8.97620988561507e+00
  1.46461146469657e-02
 -7.83210745814929e-02
  2.29386737747266e-01
 -4.37340041659214e-01
  5.87115499244438e-01
 -7.13946714463527e-01
  8.91193084045307e-01
 -8.75717361699684e-01
  5.60704220935908e-01
 -2.65539475073068e-01
  2.89841137794355e-01
 -5.16804723916475e-01
  3.94496647344362e-01
  5.62087241395448e-02
 -1.96569663067388e-01
  1.28235112792459e-01
 -1.60225642371969e-01
 -6.82129898610634e-02
  6.27337901610529e-01
 -1.12570820941255e+00
  1.37424220681806e+00
 -8.16979864209970e-01
 -6.65701857141488e-01
  1.02249625815832e+00
 -6.00616848139087e-03
  1.74108777365732e-02
  9.47572125140050e-03
 -1.11196830082372e-01
  2.02586274514633e-01
 -1.91070174514552e-01
  1.73434252215557e-01
 -2.62036032744869e-01
  3.60559686343900e-01
 -2.59381504763460e-01
 -7.81997487068025e-02
  4.58215041546204e-01
 -7.94640501757825e-01
  1.10047309552816e+00
 -1.25205752655909e+00
  1.02853067776086e+00
 -3.06240313644573e-01
 -5.16621286691338e-01
  8.98660083451359e-01
 -1.04322918692211e+00
  1.82221344894396e+00
 -3.77625255130942e+00
  4.64006929423184e+00
 -2.07471284510265e+00
 -6.32476822589075e+01
 -3.61965755509056e+01
  7.90776226826443e+02
 -1.11029282373501e+03
  4.39001470839151e+02
 -3.09086329778824e+02
 -1.96630532062055e+02
  1.19838211173123e+03
 -8.90399143362714e+02
  2.53504598348224e+02
 -1.28335007067131e+01
 -1.63816007503304e+02
 -1.16844585722327e+02
  3.13198307843505e+02
  3.31664804423286e+02
 -3.11968309164128e+02
 -7.23164694043829e+02
  5.46408888315173e+02
  3.38020344457979e+02
 -2.92579274690962e+02
  4.30431368008314e+00
  2.87618755122459e+01
 -3.17547764855236e+01
  1.66856603755973e+01
  6.02137956845913e+00
 -2.66988104421345e+01
  1.51341757609766e+01
  5.21127841127884e+01
 -8.69606663540316e+01
  1.61311442407988e+02
 -2.98074415512930e+02
  2.48517366057855e+02
 -8.91851919701188e+01
  1.70296032689297e+01
  6.21441245442612e+00
  1.94511864828923e+01
 -2.39711442578121e+01
 -2.17347906364471e+01
 -1.06021606909608e+00
  3.99488195895066e+01
  2.24517255076132e+00
 -2.98462634976984e+01
  4.86140344445871e+00
  6.49119953531431e+00
 -3.30710970301931e+00
  3.79846159540638e+00
 -4.38645228279633e+00
  2.75527505163264e+00
 -7.85468765248695e-02
  9.96108686457826e-01
 -3.10661752573075e+00
  5.33566154125826e+00
 -8.99724638930551e+00
  1.23504867612902e+01
 -6.81171222985078e+00
 -2.53302966408641e+00
  3.52879730913398e+00
 -2.81282620912982e-01
 -2.54436428653101e+00
  3.69873823993217e+00
 -1.55532217926792e+00
  1.24018103472434e+00
 -1.99866601605551e+00
 -1.02108046659732e+00
  3.17248292210275e+00
  3.35812358783082e-01
 -4.55653044524075e+00
  5.86839218463839e+00
 -9.41914931072845e+00
  1.85369566673989e+01
 -2.46711551140159e+01
  1.49331939669421e+01
 -3.31211449750019e-03
  9.59632271249546e-03
  9.04392490918666e-03
 -9.31291626635797e-02
  3.28084662488915e-01
 -8.04975039262592e-01
  1.20923154890219e+00
 -1.02079456538008e+00
  4.42264123481082e-01
 -4.56376611147354e-02
 -6.87217283576300e-02
  2.23172714868795e-01
 -6.56882787110122e-01
  7.64232413012839e-01
 -5.13157696225344e-02
 -6.20206726229179e-01
  6.75790500264762e-01
 -5.69072478974311e-01
  3.00205400671716e-01
  2.98884165259145e-01
 -8.16474765249362e-01
  1.02651244877168e+00
 -8.83284609229233e-01
  3.09136886044198e-01
  7.75112619574195e-03
 -3.00220945716669e-02
  5.85189225138201e-02
 -1.09022618913357e-01
  1.87248866316207e-01
 -2.29464285330460e-01
  2.30154066330062e-01
 -2.49720673902260e-01
  2.69078062589949e-01
 -2.79522936741914e-01
  3.83029456570324e-01
 -6.20861888535220e-01
  8.56396978911946e-01
 -8.37406657508858e-01
  4.17069329015505e-01
  9.04149145186487e-02
 -1.79335508906905e-01
 -2.08273442101659e-01
  6.19897691190386e-01
 -7.62981941204443e-01
  1.38959667043685e+00
 -3.55535521492442e+00
  5.62967502100541e+00
 -3.73052363925992e+00
 -1.95429411580669e+02
  4.01264399456181e+02
 -8.76859627166829e+01
 -6.22295839476238e+02
  2.23459021064405e+03
 -3.24471667936415e+03
  9.91006003339170e+02
  1.17596909160141e+03
 -8.29039724089746e+02
  3.18111124176715e+02
  4.71636258247618e+00
 -1.64772434022310e+02
 -1.92003139347916e+02
  2.08877886005475e+02
  2.97493197030521e+02
 -2.11016236779407e+02
 -4.55697341420960e+02
  3.28918184636630e+02
  1.97126418351433e+02
 -1.56335071537160e+02
 -9.23133094982961e+00
  1.88130836648723e+01
 -1.36136818891146e+01
  5.31052972409744e+00
  4.88988476526966e+00
 -2.44517614912118e+01
  5.47690796533590e+01
 -1.06384730461150e+02
  7.56789386667469e+01
  2.23911380196793e+02
 -4.91327367143323e+02
  3.52704315117611e+02
 -1.14428814739144e+02
  2.77877155619362e+01
 -8.97019596347456e-01
  1.51822472212501e+01
 -1.70347704595119e+01
 -1.05081387114331e+01
 -8.57574288791419e+00
  2.76828442943860e+01
  1.14694706545206e+01
 -2.98614720449689e+01
  6.76281981657465e+00
  1.46437992229537e+00
  5.73416193923812e+00
 -8.00981350681848e+00
  2.23089827622187e+00
  2.20429110609388e+00
  8.71820376607003e-02
 -1.51150469386763e-01
 -3.41528971799233e-01
  4.71788425852982e+00
 -1.68285884533114e+01
  2.49853327733391e+01
 -1.36099739193285e+01
 -2.43663067233044e+00
  5.30297759940238e+00
 -3.41469466240886e+00
  2.10067037241382e+00
 -4.71378922957044e-01
  4.13871801707581e-03
  2.48612210750713e+00
 -5.89532773203174e+00
  5.12558343066161e+00
 -2.29688395539872e+00
  2.65492491225059e+00
 -6.05422489388090e+00
  9.75028637128390e+00
 -8.02335486242732e+00
 -8.84094445483735e+00
  2.89561687989535e+01
 -2.04977226959708e+01
 -2.04823589038506e-02
  8.16916538885590e-02
 -1.89547963441422e-01
  3.06669550169446e-01
 -1.36655226377996e-01
 -5.15579497107085e-01
  1.01335235592369e+00
 -7.93088854897191e-01
  4.26672488333078e-01
 -4.15293153793445e-01
  4.86457718040158e-01
 -4.22640113138267e-01
  2.73180163178781e-01
 -2.91407680856202e-01
  5.72229275358481e-01
 -6.02359303328323e-01
  1.15437598764989e-01
  3.66069866785633e-01
 -6.28513554308580e-01
  1.22886682749578e+00
 -2.26088017888530e+00
  2.48356298292450e+00
 -1.15548810078250e+00
 -2.01567531067845e-02
 -1.05616607208610e-03
  8.89519810563764e-03
 -4.64939400682238e-02
  1.39563004525428e-01
 -1.75919381844013e-01
 -3.03329030844242e-03
  2.13006093374799e-01
 -1.84878972909938e-01
 -3.22093941262444e-02
  3.55141446644968e-01
 -6.07306510541156e-01
  4.46479564349194e-01
  9.82204530213007e-02
 -6.43716578565725e-01
  9.39004762005826e-01
 -8.67128716227663e-01
  4.95439433701590e-01
 -3.52281157689103e-01
  8.78260714214263e-01
 -1.59269046219710e+00
  7.26274248646415e-01
  3.76258854720154e+00
 -8.40403540484230e+00
  5.56340400902635e+00
  6.11355092745463e+01
  7.98144834888584e+01
 -1.12074605393693e+03
  1.09964100232312e+03
  2.40704370468924e+03
 -4.45193054464401e+03
  1.53087530224147e+03
  8.16540829898024e+02
 -5.03270334685895e+02
  1.46682912971419e+02
  3.13677453412978e+01
 -1.11265360978745e+02
 -1.27580579509776e+02
  9.49116987714406e+01
  1.98497984435509e+02
 -4.34685157782525e+01
 -2.34088546667445e+02
  9.90954486417495e+01
  4.54560639112929e+01
  1.29667660367838e+00
 -3.94713755622097e+01
  3.23267478964264e+01
 -1.76903490148474e+01
  5.62702052973087e+00
 -5.20035348854274e+00
  2.31860549411954e+01
  2.62123102762865e+01
 -2.19268641220289e+02
  2.33142337423350e+02
  1.78067242293928e+02
 -4.61798051862723e+02
  2.76367246541766e+02
 -5.96790531463388e+01
  1.20075850313910e+01
  1.32621695790924e+00
 -2.38514410221051e+00
 -3.05279204401398e+00
  4.55107530046276e-01
 -9.94302584092811e+00
  1.33916686490757e+01
  9.03105009773800e+00
 -1.63737011124728e+01
  2.99278820975452e+00
  9.19978008887397e-01
  1.74615934842972e+00
  4.16904500238295e+00
 -1.80693937373432e+01
  1.57553131969941e+01
  1.55804496386576e-01
 -1.49445756753127e+00
  3.56871399507047e+00
  1.67603563210655e+00
 -1.83547394452545e+01
  2.65630907998162e+01
 -1.17652010777665e+01
 -3.78924188148510e+00
  3.91378249488612e+00
 -4.58075541373760e-01
 -1.14050336933003e+00
  2.62303754587515e+00
 -1.12132042230573e+00
 -9.60095546352958e-01
  1.40033174061024e+00
 -3.30586073140063e+00
  4.59889728695731e+00
 -4.06481365971245e+00
  4.86506370411643e+00
 -5.82434769509878e+00
  5.52499137913800e+00
 -1.27304609023801e+00
 -6.06421780055401e+00
  4.78282817100127e+00
  1.30312692394297e-02
 -1.96972584988304e-02
 -1.04050417668298e-01
  3.51553300741753e-01
 -2.90507777049833e-01
 -3.00112140722484e-01
  7.06796679397093e-01
 -3.49204124186352e-01
 -2.51711742728675e-01
  5.56307785259177e-01
 -6.30817420241115e-01
  6.12641215062445e-01
 -5.89857666858011e-01
  5.58510458282654e-01
 -4.08072386200460e-01
  1.17823336249544e-01
  2.00394813608872e-01
 -2.95875081055695e-01
  2.18420912101657e-01
 -3.50843942396991e-01
  7.20668158898645e-01
 -2.28459634560591e+00
  5.03851659309423e+00
 -3.98012283042309e+00
 -7.09168749840143e-03
  2.40183286738926e-02
 -3.22496535747647e-02
  1.86425597944566e-02
  1.08366727788249e-02
 -3.92679397077182e-03
 -1.38467973576141e-01
  3.35124373714787e-01
 -3.14946985853961e-01
  4.85096465730002e-02
  2.47439592289747e-01
 -3.56798347329561e-01
  1.28060313348143e-01
  1.56754231909054e-01
 -2.37631554639665e-01
  3.72103172332351e-01
 -5.75857617791133e-01
  8.57198013352475e-01
 -1.23419456558492e+00
  1.28550226430398e+00
 -1.07713238651991e+00
  2.09732013211993e-01
  1.20294232835353e+00
 -8.74081512008909e-01
  2.48174333508140e+02
 -3.71130899690955e+02
 -6.37380385763283e+02
  1.14471654913393e+03
  1.05552874006421e+02
 -1.99435769630577e+02
 -7.97042820986010e+02
  2.34346727027507e+02
  5.77210934971430e+02
 -3.13991016699803e+02
  8.29551669487667e+01
 -1.97632685820691e+02
  1.28008435785901e+01
  1.01740543060024e+02
  5.08237231370036e+01
  6.54706598353286e+01
 -1.41013304238239e+02
  5.14152939388942e+01
 -4.57447476599052e+01
  3.60653871861862e+01
 -1.30011359654840e+01
 -4.99811845178777e-01
  1.67418917511606e+01
 -1.37417198925868e+01
 -7.91154722733080e+00
  3.55324516379731e+01
 -2.15090370788487e+01
 -6.96782640666795e+01
  6.97817635349292e+01
  1.11931981382522e+00
  1.18556760262731e+02
 -2.74189855490730e+02
  2.04400584581077e+02
 -6.68712007755175e+01
  2.25660705115767e+01
 -1.57244838191893e+01
 -1.20066093577026e+01
  2.55359524075911e+01
 -1.42370330441768e+01
  4.21059008445745e+00
  1.05217495140889e+01
 -1.40984485862063e+01
  3.41820895880638e+00
 -2.35723267018771e+00
  1.17221076434460e+01
 -2.75650920749858e+01
  4.27340479711833e+01
 -3.04611200122557e+01
 -6.79517384486752e-02
 -5.50999637269605e-01
  2.11907223445271e+00
 -1.71326262881580e+00
  1.28501665174465e+00
 -8.76108554716374e+00
  1.71906212333974e+01
 -1.21215656079956e+01
  1.29470696294239e+00
  2.21163740631070e-01
  3.94412175574953e+00
 -5.09978221395391e+00
  5.05554277499854e+00
 -4.41902012957401e+00
  1.45839884428758e+00
  2.82984226796687e-01
 -3.88017665561931e-01
  4.36017910063592e-01
  6.18711964022193e-01
 -3.52721995481715e+00
  1.30260623344339e+00
  2.62441987782978e+01
 -6.83091760009875e+01
  5.48125881327790e+01
  1.02868663467186e-03
  1.83907182560509e-02
 -9.65421704986796e-02
  1.85059312012764e-01
 -2.13573973102826e-01
  3.91565119453860e-01
 -9.51979615196387e-01
  1.39343409198704e+00
 -1.03229846089264e+00
  2.51592427540499e-01
  1.79845041732394e-01
 -3.27757263110158e-01
  4.04708415198608e-01
 -2.83728464056166e-01
  1.89423728420127e-01
 -2.23833071459627e-01
  3.03099601097075e-02
  3.12317221989756e-01
 -5.12979508867835e-01
  8.02318882806306e-01
 -2.02028579327570e+00
  5.68601057085091e+00
 -1.03290763826390e+01
  7.90292822110506e+00
  1.46054905024314e-02
 -5.60022214013667e-02
  1.19042266851947e-01
 -2.25965009207622e-01
  3.07232012838121e-01
 -1.66172542646962e-01
 -1.69926263051369e-01
  4.13033360277049e-01
 -4.30324524911023e-01
  5.16164596830577e-01
 -9.91800955713843e-01
  1.49003853125326e+00
 -1.38090556219445e+00
  6.18033623550576e-01
  2.49739177063964e-01
 -5.11068575465156e-01
  1.20496058244133e-01
  2.71922178331309e-01
 -4.75164074954536e-01
  9.17048000014059e-01
 -1.54878372745340e-01
 -6.69118886983961e+00
  1.70447178912610e+01
 -1.36490286175173e+01
 -7.38150137532409e-01
  1.81051877957650e+00
  4.98345838096822e-01
 -4.22792578800070e+00
  2.41186192800905e+00
 -2.68784980476875e+00
  5.45561791645205e+00
  1.81146606687063e+00
 -1.94252424786547e+00
 -5.87640904302882e+00
 -2.20001182125472e+00
  4.58561522452123e+00
  3.39093708980899e+00
 -1.09166982992644e+00
  4.54996549123330e-01
  2.60196143895242e-02
 -1.45173704475455e-01
 -2.30046907030108e+00
 -1.42721731543705e+00
  2.41458309948347e+00
  7.18088692161912e-02
 -8.17274628044084e-01
  1.03419781996506e+00
 -6.35029845060815e-01
  5.40430574084331e-03
 -6.54551907940023e-02
  2.20093382387634e-01
 -2.83269851482985e-01
  9.68372116396136e-02
  1.68966676527959e-01
 -2.17354474823330e-01
 -5.33462108316652e-02
  1.29983287254345e-01
  1.47560096734803e-01
 -3.40914288870529e-02
 -3.67286203307652e-01
  3.19883668397321e-01
  1.19014521857132e-01
 -1.21993514087291e-01
 -3.48310302243869e-01
  1.97915536940424e-01
  2.39789267922611e-01
 -1.76110797913310e-01
  2.24005421647944e-02
  5.54848168438149e-02
 -1.97064277604778e-02
 -1.92921066767125e-01
  1.53064839414314e-01
 -5.21831421067492e-04
  2.03312204080182e-03
 -1.97059702468009e-02
  5.68933287136524e-02
 -6.16989844169754e-02
  1.94854535242434e-02
  2.08396713104007e-02
 -4.27799791411610e-02
  1.92574348673442e-02
  3.22004810312785e-02
 -1.78935408807784e-02
  3.53909747245078e-03
 -5.11712336057932e-02
  4.87194296279498e-02
  3.92686587893082e-02
 -1.63013329216217e-01
  2.10796649078912e-01
 -1.06265923473924e-01
 -8.90897555806150e-02
  3.64363605305420e-01
 -1.01983170783625e+00
  2.62466829216070e+00
 -4.10964632029759e+00
  2.66796979938943e+00
 -4.65047335351063e-05
 -5.08193638263019e-04
  2.90371721265193e-03
 -5.12401647850656e-03
  1.37139091869230e-03
  9.07151943386871e-03
 -1.91570689707368e-02
  2.52293779245673e-02
 -2.55683493461625e-02
  1.50521063877717e-02
 -4.79649446641793e-03
  1.32142843359971e-02
 -2.55145703443567e-02
  1.57180231689519e-02
  5.08313798278057e-03
 -1.49581651271158e-02
  1.99024931319302e-02
 -2.70503306106845e-02
  2.83638855041613e-02
 -1.48692489988920e-02
 -2.23422678102031e-02
  5.30233885092060e-02
 -4.44944093599138e-02
  3.01877559148572e-02
  1.82537901799738e-05
 -7.28895171348561e-04
  4.98505695986462e-03
 -1.41030842056509e-02
  2.01808019661637e-02
 -1.43888345768498e-02
  1.88830695733129e-03
  5.38129416617552e-03
 -3.62424384336729e-03
 -1.86424851940474e-03
  3.03814297996353e-03
  1.81913567838184e-03
 -2.78563998098026e-03
 -1.97976821680086e-03
 -8.08543217044346e-03
  3.77654126932841e-02
 -5.12647015733345e-02
  2.46184184209228e-02
  2.62503781001938e-02
 -9.34940858979075e-02
  2.54040381387688e-01
 -6.55288213603687e-01
  1.02949058601713e+00
 -6.69653316659818e-01
 -1.99922076275868e+00
  6.18610129919729e+00
 -2.81166755071701e+00
 -1.05168224574514e+01
  1.67080399612462e+01
 -1.30086750592386e+01
  1.22234082462175e+01
 -5.08799820310861e+00
 -3.40362375570917e+00
 -7.61734756226975e+00
 -1.40074826066591e+00
  1.63491252464909e+01
  8.65711412295553e+00
 -1.22638935013994e+01
 -1.52160829778445e+01
  9.48336398985761e+00
  2.70433797236885e+01
 -2.29984429377813e+01
 -1.27534939085306e+01
  1.37607708878790e+01
 -2.75060540472710e-01
 -2.79109961104442e+00
  3.03678304022029e+00
 -1.46207005061175e+00
  5.54959933790471e-02
 -3.72340139708489e-01
  9.63691432279069e-01
 -1.25543579264609e+00
  7.50409929479086e-01
  2.10411765142773e-01
 -9.18573970401773e-01
  4.54950306809186e-01
  3.93722967006351e-01
  7.08861973302117e-01
 -1.03833486208886e+00
 -1.36262184450856e+00
  1.15432736779990e+00
  1.26498520434806e+00
 -1.91786607879216e-01
 -1.47740667696239e+00
 -1.75903405772435e-02
  8.35032775451168e-01
  2.22741399947505e-01
 -7.13265161786009e-01
  1.04147940758300e+00
 -2.08947181837205e+00
  2.71433881300772e+00
 -1.55723430563260e+00
  9.49930419844477e-03
 -3.12276235263916e-02
  3.03419961616543e-02
 -6.64788304956901e-04
  2.03857153153840e-02
 -8.37971283882186e-02
  6.02513429363554e-02
  3.30447716190962e-02
 -9.56422680522318e-02
  7.76865321661447e-02
  5.23647146193083e-02
 -4.46485629171410e-02
 -1.63346045651044e-01
  1.78968322169422e-01
 -1.73880839143026e-02
 -5.67315385438371e-02
  5.49135972762929e-02
 -1.34635273014196e-01
  3.26640855638890e-01
 -3.96473528385420e-01
 -7.98906377432423e-02
  1.73208466564838e+00
 -3.57782529445319e+00
  2.53730593919311e+00
  3.87420113388316e-04
 -2.52270462330470e-04
 -4.09993177619999e-03
  1.80616323146055e-02
 -4.33116697180828e-02
  6.35188469333013e-02
 -5.97102271163429e-02
  4.07430685404436e-02
 -1.51477022392896e-02
 -1.29365814739193e-02
  1.76549753780317e-02
 -8.60719309201464e-03
  1.80414335062067e-02
 -2.02438078860985e-02
 -2.99400158054064e-03
  1.67151678103049e-02
 -1.82175050922734e-02
  3.67998807142789e-02
 -6.70177007393156e-02
  1.07287237835042e-01
 -2.21687119782089e-01
  4.38798175922775e-01
 -5.43328306081799e-01
  2.99852001810125e-01
 -7.33636661507189e-04
  1.72196620058190e-03
  2.22702261697589e-03
 -1.49130263051303e-02
  2.78806799601003e-02
 -3.23842612301354e-02
  3.54439718003336e-02
 -3.77351901688324e-02
  3.07005901966670e-02
 -2.26433050938199e-02
  2.02531498225184e-02
 -1.91359701301543e-02
  2.61633869313209e-02
 -3.89191126378688e-02
  3.28352317052629e-02
 -2.41668229831695e-03
 -2.59222583577594e-02
  4.39595425611791e-02
 -7.33408083093937e-02
  1.03491750491375e-01
 -3.32710211724940e-02
 -3.21317546677200e-01
  7.63379418046348e-01
 -5.62757548816307e-01
 -7.91951772630235e-01
  4.16265611029298e+00
 -7.61741565283759e+00
  1.64809502425601e+00
  1.77470161434600e+01
 -2.48782118268543e+01
  9.04342755301208e+00
 -5.42195354407013e+00
  6.56172754275353e+00
 -3.15289227346014e+00
 -3.08305201656735e+00
  2.21483106414669e+01
  7.86944216361893e+00
 -3.24334267910024e+01
 -3.33962182438191e+01
  2.83390636544415e+01
  6.85762741078847e+01
 -4.96535925461640e+01
 -3.02303456047462e+01
  2.63993695269982e+01
 -2.41309007116930e-01
 -3.77411927955060e+00
  3.87482115145050e+00
 -2.04229852305724e+00
  6.02734808700458e-03
 -1.82885876442765e-01
  9.40544785879738e-01
 -2.06660796219836e+00
  1.82258934347170e+00
  2.42240491048630e-02
 -7.67614022056350e-01
  1.71057599522787e-02
  4.57414253018450e-01
  6.88252579102872e-01
 -1.34091033519734e+00
 -2.41378601914998e+00
  2.93225824779466e+00
  2.10729731872280e+00
 -4.64055190659849e-01
 -3.06847061630851e+00
 -3.90191878483590e-01
  2.22036907700220e+00
  1.92723276810196e-01
 -1.21039990961293e+00
  8.88213807484416e-01
 -3.48963292755308e-01
 -6.43428047136832e-01
  7.80356128910460e-01
  2.43345699476946e-03
 -1.92159576173425e-02
  8.12122072517661e-02
 -2.13998239799942e-01
  4.00839938739332e-01
 -5.35720974647971e-01
  4.61941147188783e-01
 -2.54446964172642e-01
  1.33230211920609e-01
 -1.16544196649346e-01
  1.56735822514104e-01
  1.91972036241726e-02
 -5.03056460941226e-01
  6.80894445093138e-01
 -5.06330639898867e-01
  4.54244712675243e-01
 -2.65328374912607e-01
 -2.53622591587474e-01
  5.93093644319569e-01
 -6.75673235810267e-01
  1.13184779817029e+00
 -2.13663452140856e+00
  2.38580593862637e+00
 -9.74761540428187e-01
 -1.65206981982839e-03
  8.00329815485358e-03
 -2.14790812083411e-02
  4.36227842642377e-02
 -7.08969082517634e-02
  9.16035376241393e-02
 -9.68781358678130e-02
  8.73714186776223e-02
 -6.36463277431734e-02
  3.64222557821669e-02
 -3.63828664893849e-02
  5.88760862646230e-02
 -4.30705285802955e-02
 -8.01942399972034e-03
  2.31115897720535e-02
 -1.19476450004742e-02
  1.10926316571177e-02
  1.55171692177670e-02
 -7.99835092041107e-02
  1.44921224798801e-01
 -1.83938338184344e-01
  1.21715335773902e-01
  5.90261955877504e-02
 -1.13134703541107e-01
  6.36920624091890e-04
 -1.55941886378186e-03
 -2.76764587615962e-03
  1.62339377032066e-02
 -2.69262860587672e-02
  2.18261960334764e-02
 -1.21546937670358e-02
  1.50825558142696e-02
 -2.46777907540974e-02
  1.65123053882420e-02
  1.64845830333004e-02
 -5.26824384309261e-02
  8.55788263406027e-02
 -1.20006419751148e-01
  1.38264782445639e-01
 -1.11372046408779e-01
  2.88639474687643e-02
  5.85285611523751e-02
 -9.21510876407027e-02
  1.06404327336316e-01
 -2.10228107662405e-01
  4.48566374946047e-01
 -5.34727933475361e-01
  2.28547625964849e-01
  1.24620267184402e+00
 -2.21414480859306e+00
 -5.72177377590079e+00
  1.72674146184633e+01
 -7.75847836006706e+00
 -1.00376080620330e+01
  4.01020200617141e+00
  8.09903151980291e-01
  8.34884428089660e+00
 -7.15425889945192e+00
 -9.08446129179985e+00
  2.51667294461327e+01
  1.14030091047203e+01
 -4.04296866035445e+01
 -3.32433570513229e+01
  4.05445682721119e+01
  6.82337733388114e+01
 -5.65877152631556e+01
 -3.18397698318937e+01
  2.86734454607643e+01
  8.98955436032434e-02
 -4.31958650298039e+00
  4.78666972285375e+00
 -2.48657379699473e+00
 -8.73696601596329e-02
  3.79341622596666e-01
 -2.76383057097624e-01
 -8.90092126226949e-01
  1.76869667655004e+00
 -1.33496926837841e+00
  8.15041681304059e-01
 -6.91295437039690e-01
  6.59722133037955e-01
  7.28773052106240e-01
 -1.69534255488034e+00
 -2.27022757286999e+00
  3.03678125603874e+00
  2.44654451905195e+00
 -4.38366418012724e-01
 -4.21836878138772e+00
  1.05326370013139e-01
  2.90577714942722e+00
 -4.14927978632395e-01
 -7.30153760641550e-01
  4.02259248799830e-01
 -4.35267996579238e-01
  3.86720002335884e-01
 -2.05600556548007e-01
  6.25659285964655e-04
 -1.40353389691039e-02
  5.77431099292720e-02
 -1.58900313299726e-01
  3.44131302072247e-01
 -4.98258291647776e-01
  4.65250039731713e-01
 -3.45601372102177e-01
  2.54802010790476e-01
 -2.53334745799375e-01
  4.85774713053251e-01
 -5.78446255646997e-01
  2.86887150284393e-01
 -2.00069904658841e-01
  2.46670665300738e-01
  7.70757996055069e-02
 -2.76364633429168e-01
 -1.20660265151721e-01
  5.24173746531190e-01
 -5.38213403959476e-01
  7.58722910700119e-01
 -1.60918142715245e+00
  2.27368273562432e+00
 -1.42138780713787e+00
  8.32801320371443e-05
 -1.71932798561738e-03
  5.37959674215710e-03
 -1.49098478492229e-03
 -2.08884839518594e-02
  4.60240678894735e-02
 -4.59968033760732e-02
  2.51727708418220e-02
 -7.28578117752043e-03
  1.64187285804212e-03
 -4.63036162539266e-03
 -1.17542026326204e-02
  6.42286232009927e-02
 -7.83980876198648e-02
  3.35294706095004e-03
  6.51339144685867e-02
 -6.68261373584507e-02
  5.50984632172731e-02
 -3.16342960305308e-02
 -2.95684616640706e-02
  9.17444639508304e-02
 -1.38066893994677e-01
  1.54683751357010e-01
 -7.83443762750630e-02
 -4.76598686499493e-04
  2.13085262334580e-03
 -4.35917308166200e-03
  8.94325937162409e-03
 -1.83910630200767e-02
  2.76243875550962e-02
 -3.49591514415071e-02
  4.53800508696284e-02
 -5.59699532547076e-02
  6.34196435520414e-02
 -7.62617507393412e-02
  1.00274449769743e-01
 -1.20394826037600e-01
  1.06511980729373e-01
 -4.79590554257112e-02
 -1.01511556278104e-02
  1.07427949380908e-02
  4.01284430109992e-02
 -7.59599371449728e-02
  6.06416962518679e-02
 -9.17006218220404e-02
  3.06396184638766e-01
 -5.45157815246484e-01
  3.78879388511446e-01
  1.88500442514702e+00
 -6.58478298740618e+00
  3.63117086434961e+00
  1.24676848650198e+01
 -2.53928890245305e+01
  2.00464360287696e+01
 -7.07926598797451e+00
  8.14127270723275e+00
 -2.61967367532764e-01
 -1.60916398159063e+01
 -1.04295229608091e+01
  2.78851262203454e+01
  1.69699743060681e+01
 -3.18348422572216e+01
 -2.98729804341790e+01
  3.54723439980510e+01
  4.32407177365893e+01
 -4.11050548405445e+01
 -1.79297695376685e+01
  1.72751342441628e+01
  9.26468949525675e-01
 -2.63663608080682e+00
  1.97730365608932e+00
 -7.44805743394674e-01
 -2.87336918628943e-02
  3.76377063450163e-01
 -1.08294292301288e+00
  1.23012854270180e+00
  2.19081012652577e-01
 -2.48728540473154e+00
  2.91880986184409e+00
 -1.83719629161999e+00
  1.33331809086554e+00
  2.61317313771980e-01
 -1.27746432113163e+00
 -1.85309627243649e+00
  2.57122076801480e+00
  1.17426940145310e+00
  3.78906968654481e-01
 -3.38885645444562e+00
 -4.81658543833421e-01
  3.02770119425526e+00
 -7.66784801404287e-01
 -1.46095051348077e-01
 -6.02128316402653e-01
  6.94539850790081e-01
  6.97474391609502e-02
 -4.36323925894677e-01
 -6.86277121489895e-04
  5.29006209392172e-03
 -2.34364656862615e-02
  5.88939497114910e-02
 -7.33182374072846e-02
  3.91057682363370e-02
  1.96225442373552e-02
 -7.75121702033582e-02
 -1.31463250787484e-02
  2.06357401967769e-01
 -1.27910101259260e-01
 -2.76725824996120e-02
  7.65705923022241e-03
 -2.56296652157837e-01
  6.57856082745763e-01
 -5.63665467560510e-01
  2.01448389986337e-01
 -2.28036181912171e-01
  6.30838432513535e-01
 -1.05966768358611e+00
  8.87137075940472e-01
  9.30221726407700e-01
 -3.13702142922206e+00
  2.25671917790988e+00
  1.60836457893865e-03
 -6.80354123197036e-03
  1.48502641305171e-02
 -2.49388288488164e-02
  3.67976551677927e-02
 -5.29154272806162e-02
  7.25495746667934e-02
 -6.98616843926453e-02
  2.30436906081203e-02
  3.83795995792479e-02
 -7.04993601309584e-02
  6.47539783130699e-02
 -4.30230129745527e-02
  4.44139338212205e-02
 -7.57474293198228e-02
  7.51702617710900e-02
 -1.66817340520518e-02
 -3.70535955948065e-02
  6.88879912524877e-02
 -1.45075297106789e-01
  2.51823515681722e-01
 -2.21754367204895e-01
  1.95180698584179e-02
  7.32215272182445e-02
 -3.90502562182846e-04
  8.62733927137236e-04
  2.55172210979304e-03
 -1.41311082731833e-02
  1.93759258130215e-02
  3.59005964363521e-03
 -3.52122421282273e-02
  4.03499405189559e-02
 -1.81930585989111e-02
 -2.04732539974867e-02
  5.19751486732826e-02
 -4.00173125941216e-02
 -1.35800473768416e-02
  7.04975260562086e-02
 -1.00501991579536e-01
  8.69996454034619e-02
 -4.04882023332781e-02
  2.57496694431582e-02
 -9.01168632776409e-02
  1.73194135269531e-01
 -7.91977870528161e-02
 -4.17442844947017e-01
  9.42043648448735e-01
 -6.34769513016431e-01
 -5.05859819417379e-01
 -6.92474318558003e-01
  8.31967080085794e+00
 -8.45683972883475e+00
 -1.55568281340641e+01
  3.24596350498103e+01
 -2.12283864467342e+01
  1.09482697603482e+01
 -8.29154346409826e-01
 -1.15582127115983e+01
 -5.71831243789679e+00
  2.32245663411950e+01
  8.40498281388196e+00
 -2.07204905861774e+01
 -2.10836064391545e+01
  1.68368038461763e+01
  2.28848105590919e+01
 -1.55163954868663e+01
 -4.04331738378086e+00
  1.11924883596796e+00
  3.76298193051778e+00
 -3.18885526409825e+00
  1.37758967868308e+00
 -2.69231449201596e-01
  5.94161597413853e-02
 -2.12697234818517e-01
 -4.24008722941691e-01
  2.19056924083148e+00
 -1.71032244988194e+00
 -2.08111966598943e+00
  4.01622204315846e+00
 -2.74777985343361e+00
  1.40651779332639e+00
 -1.25158779843091e-01
 -1.10315575577055e+00
  5.16230866604653e-02
  1.29609634550039e+00
 -2.29510518498809e-01
  8.45652859137100e-01
 -2.10511246949244e+00
 -2.00738609974478e-01
  1.60996056050923e+00
 -4.05097798262454e-01
 -5.35428209312685e-02
 -2.60920801230286e-01
 -2.27279667792323e-01
  1.60261001217213e+00
 -1.46342083698321e+00
 -9.16499888632329e-03
  3.81226105119490e-02
 -6.40116504173721e-02
  6.55707529417911e-02
 -1.35416943772098e-01
  3.20947874432715e-01
 -3.98102391761910e-01
  2.53906864425575e-01
 -1.05867537171048e-01
  3.31903056940172e-02
  1.74732568317340e-01
 -3.88758732830364e-01
  1.81500598465881e-01
  8.74586682779029e-02
 -1.11230478093908e-01
  3.36145680001339e-01
 -5.46994648255388e-01
  4.94674989386925e-01
 -4.98523626905163e-01
  4.76549299702765e-01
 -3.46046494050323e-01
 -1.58270211534004e-01
  9.78206625620558e-01
 -7.35733992711367e-01
 -1.44404682919564e-03
  5.24825665075727e-03
 -6.43641903792071e-03
 -5.04707409918588e-03
  3.57249775687646e-02
 -7.03869213272170e-02
  7.95068460478070e-02
 -6.31709447040350e-02
  5.18085892857336e-02
 -5.62194104112795e-02
  5.51249018562133e-02
 -4.24588411065796e-02
  4.12504805845937e-02
 -4.66413248502389e-02
  2.62928389142765e-02
  1.68942861054345e-02
 -4.61624027476837e-02
  3.18792771597916e-02
 -4.46302133280343e-03
  1.98820804892941e-02
 -6.36791492810213e-02
  2.19221155770449e-01
 -4.96668573990852e-01
  3.92918908653363e-01
  1.11959848939505e-03
 -3.03787646089142e-03
  2.14610260504068e-03
  1.43953232080373e-03
 -2.98532998165706e-03
 -2.24091680024028e-03
  1.83527023340343e-02
 -3.57849839027689e-02
  3.05405531982704e-02
  2.22910066929899e-04
 -3.40673504287724e-02
  4.65038356358653e-02
 -2.14002447126259e-02
 -1.13428871110796e-02
  2.35403944497129e-02
 -4.36563102004513e-02
  7.25453974184974e-02
 -1.01977528577686e-01
  1.26786230977574e-01
 -1.06801324634819e-01
  6.75269097183830e-02
  2.57675411554996e-02
 -1.77365322116311e-01
  1.28783046633258e-01
 -2.29281229382503e+00
  5.59449185432845e+00
  2.52987742338091e+00
 -1.51990632542290e+01
  7.10518726463518e+00
  1.17569739517339e+01
 -1.25081370154983e+01
  3.49809980099100e+00
 -5.48823866563630e+00
 -8.92148134185468e+00
  7.57679887590160e+00
  3.58649920565633e+01
 -1.34294260527913e+01
 -2.15485314739032e+01
 -5.75654080705580e+00
  1.18694885825492e+00
  1.44655432428124e+01
 -6.73247486666564e+00
  5.97843786585002e+00
 -4.48313910241052e+00
  1.26049957829922e+00
  4.49634359822626e-01
 -2.27437198175452e+00
  1.63073618197707e+00
  6.05976662975476e-02
 -3.67487133050534e-01
  3.56264485341710e-01
  7.70359128480714e-01
 -1.55546265519413e+00
  6.70451999278317e-01
  5.05725631716529e-01
 -8.75374469850354e-01
  1.19310552655360e+00
 -1.21988995790869e+00
 -1.02703475935376e+00
  1.41249915498394e+00
  2.62428804875902e+00
 -3.62088422289992e+00
  1.84195977075117e+00
 -1.18782761080836e+00
 -4.12355849518081e-01
  1.19788877375940e+00
 -3.16929484104714e-01
  2.12945307589432e-01
 -1.12196228875567e+00
  2.84941606491062e+00
 -4.56939872104024e+00
  3.28349604401590e+00
  1.72958557804172e-02
 -5.78178926726148e-02
  8.92018261566320e-02
 -1.03972194744772e-01
  7.23766834817806e-02
  2.53649931887285e-02
 -8.39947655442787e-02
  1.91003797638427e-02
  1.13635704616677e-01
  1.74728142732053e-02
 -3.47172102304973e-01
  3.83543020122526e-01
 -4.30836126684809e-01
  4.80839067427629e-01
 -1.72892424117992e-01
 -5.12003417546820e-02
  9.43056222786427e-02
 -1.00302123866496e-01
 -5.56097983856142e-02
  3.66547241470882e-01
 -5.09414319326523e-02
 -2.93498490076037e+00
  7.26646590746720e+00
 -5.68856985796588e+00
  5.86630563890575e-04
 -2.48977555490871e-03
  4.85416364569747e-03
 -1.08044253254329e-02
  2.60593068420271e-02
 -3.69934752057862e-02
  2.38804994191070e-02
  6.16916682649744e-03
 -3.86585271099968e-02
  5.48826144869664e-02
 -4.32575607542048e-02
  3.74820919371517e-02
 -4.35968591572225e-02
  3.01292601363642e-02
 -1.98547302783803e-02
  2.10207604975496e-02
  3.44995533308027e-03
 -3.91689506341137e-02
  5.00024043481657e-02
 -5.05096735613931e-02
  1.42117911929588e-01
 -5.24897572283011e-01
  1.05283952790837e+00
 -8.32808275129392e-01
 -2.92060522727997e-03
  1.11721050566994e-02
 -2.04661598214241e-02
  2.90820575779199e-02
 -3.38661125997019e-02
  2.15703559760011e-02
  5.43948647845564e-03
 -2.16182255623154e-02
  1.29511277593414e-02
 -1.51376233593345e-02
  7.11158445348405e-02
 -1.37309777643177e-01
  1.38450357006572e-01
 -6.85609665264846e-02
 -1.93705683183258e-02
  5.60198506143215e-02
 -2.66436800276716e-02
 -1.79256266886886e-02
  5.35036677597913e-02
 -1.05872774527085e-01
  1.83039575628540e-02
  7.08463740049471e-01
 -1.77682067046387e+00
  1.40228978552391e+00
 -4.09868372587156e-01
 -1.11799451548561e+00
  1.16791476656918e+00
 -6.37232509216569e+00
  1.48012150251465e+01
  1.14156637473505e+01
 -5.90818739372820e+00
 -1.46953577014478e+01
 -1.93937675806956e+01
 -2.54302437848093e+00
  1.85736072511732e+01
  1.56305220315931e+01
 -3.15239375801896e-01
 -6.53471233313999e+00
 -9.07081137716537e+00
 -1.02592545140019e+01
  2.68664112479595e+01
 -6.49911013772746e+00
 -1.12546632795532e+01
  5.60049179343345e+00
  2.82062967035410e+00
 -9.53352836367929e+00
  1.65169492207392e+01
 -1.17827420242429e+01
  2.84709411539385e-02
  1.45898725086997e-01
 -3.22637144765408e-01
  4.14591064788739e-01
 -1.23373246334455e+00
  1.21663627366783e+00
 -5.53029639719249e-01
  8.84700389874734e-01
  2.03321149884286e-01
 -1.60428118836937e-01
 -8.07645768043056e-01
 -1.28111888259706e+00
  1.61701107094073e+00
  1.15137349927022e-01
  2.99937086898918e-01
 -4.94486556245379e-01
 -7.52103614639977e-01
  7.46826392977393e-01
 -3.45962966483038e-02
  5.80749367849546e-01
 -3.70162348206468e+00
  1.22415116077270e+01
 -2.10362791373273e+01
  1.43171728509517e+01
 -4.50098559036376e-03
 -3.18413269021631e-04
 -2.06320419671946e-04
  1.18323179270541e-01
 -3.01358208724987e-01
  3.75529668107537e-01
 -4.36881207882840e-01
  4.84055564698269e-01
 -5.75716592688652e-01
  9.57477564709217e-01
 -1.23462378907606e+00
  1.21467920286137e+00
 -1.42793172074015e+00
  2.01344627468113e+00
 -2.73504149065694e+00
  3.11238993981365e+00
 -2.29563592254273e+00
  3.56563799644932e-01
  1.20906197361610e+00
 -1.45102603194560e+00
 -5.73759689058254e-01
  7.58575209279019e+00
 -1.59498488817233e+01
  1.19680317258706e+01
 -6.29176600864538e-04
 -1.44832237319336e-03
  7.83971996766149e-03
 -6.39903038796976e-03
 -1.14672044340592e-02
  3.03053788414375e-02
 -1.88473126842474e-02
 -1.59863328685358e-02
  2.68177974416101e-02
  2.68157788791172e-02
 -1.51728501865972e-01
  2.26437797183239e-01
 -1.69520262891718e-01
  1.07621090809377e-01
 -2.96961825870898e-02
 -1.63792911019796e-01
  3.02145966951341e-01
 -2.33921205648917e-01
  9.87130447168941e-02
 -1.56109577519218e-01
  9.62396412558218e-01
 -3.37162232187052e+00
  5.80797478109129e+00
 -3.91346204879434e+00
 -9.33543123020776e-04
  5.64807217759108e-03
 -9.06091598699076e-03
 -2.98843762830147e-03
  2.82164382489266e-02
 -4.85309043021291e-02
  6.00444256044048e-02
 -7.72273620854251e-02
  1.18258083009474e-01
 -1.94378896770303e-01
  2.73114826099653e-01
 -3.00298136788268e-01
  3.30449766782341e-01
 -4.51585067421063e-01
  6.04547639970173e-01
 -6.44343283175852e-01
  4.24506884127238e-01
  1.24296501622107e-02
 -3.38638048135594e-01
  3.67276682158564e-01
 -1.63247410613465e-02
 -1.09611747809805e+00
  2.44258391285971e+00
 -1.88192834966914e+00
  3.76934091841287e+00
 -1.73427418418293e+01
  2.60147154140185e+01
 -3.44636572994235e+01
  3.91832239939700e+01
  1.45789357342771e+01
 -3.21386632940103e+01
 -1.20002357527767e+01
 -1.61150238535298e+01
  6.53278371885374e+00
  3.24961500295290e+01
  3.70116843944101e+01
 -1.77034281538811e+01
 -4.48309582382058e+01
 -5.34266214082783e+01
  2.93562313558737e+01
  1.20935957791541e+02
 -6.11983890230300e+01
 -5.38740616449865e+01
  3.20436336172063e+01
  7.55656010255141e+00
 -1.52183489189015e+01
  1.71732373275240e+01
 -9.76156028927366e+00
  8.05522330022621e-02
 -2.21742632138205e-01
 -2.32889163697458e-02
  2.00816358622186e+00
 -5.50266639232959e+00
  5.91295189273504e+00
 -3.66955362388631e+00
  2.68606774870768e+00
  7.26955681181099e-01
 -1.09037239599219e+00
 -3.69316660210423e+00
 -2.30654466204243e+00
  6.43565770585751e+00
  2.12897662183476e+00
  5.39645072378456e-01
 -5.74637122458318e+00
 -5.35357659138018e-01
  1.28020952204781e+00
  2.91797977711226e+00
 -3.02802371275156e+00
  1.41941364578926e+00
  3.30069103353049e-04
 -1.61377674418054e-01
 -4.52078943218239e-01
 -9.54306219633017e-03
  2.45217054542227e-02
 -4.79930797518343e-02
  1.41051833953661e-01
 -2.68432891473493e-01
  3.80373556419884e-01
 -4.96146032017551e-01
  2.00044235910569e-01
  7.30248794834322e-01
 -1.99894330714398e+00
  3.36715598081897e+00
 -3.39776042050075e+00
  1.35513903221056e+00
  3.12036145225414e-01
  4.53841090238670e-01
 -2.75382302794708e+00
  4.25522408937217e+00
 -3.77894155935322e+00
  2.40674466916710e+00
 -1.42648184948728e+00
  5.20846101419377e-01
 -7.25518759110571e-01
  3.64352019776297e+00
 -3.84952941771641e+00
  3.54576888296418e-03
 -1.87654983058784e-02
  4.57604800622802e-02
 -6.41026435975806e-02
  4.78733816398521e-02
 -1.65711838630008e-02
  8.53568170992244e-04
  5.28946925321649e-02
 -1.45751081625127e-01
  1.68006338688996e-01
 -1.48520208357444e-01
  1.83825438246649e-01
 -2.05286299481300e-01
  1.75907444770647e-01
 -2.00429747024245e-01
  3.20377714046629e-01
 -4.85171514812544e-01
  5.98257664142944e-01
 -6.14035407937796e-01
  5.75580461150327e-01
 -4.71971099005661e-01
  5.69895795547391e-01
 -1.07450529749636e+00
  9.28763423905457e-01
 -3.41941082529652e-04
  5.07846846968576e-03
 -1.78344667337475e-02
  3.35659423903263e-02
 -3.71612037764083e-02
  2.77606346192498e-03
  5.44475385097475e-02
 -3.98030451400280e-02
 -1.23249921433708e-01
  4.09947543009692e-01
 -6.68158896874457e-01
  6.71737026267597e-01
 -3.40541260108535e-01
 -3.82441610414246e-02
 -2.31277619316546e-02
  5.33840868706945e-01
 -9.00379151168200e-01
  7.63543154526569e-01
 -4.25986187974922e-01
  2.75886507227953e-01
 -3.10170361130016e-01
  7.69061767803475e-01
 -1.68652812140957e+00
  1.38729370403811e+00
  1.03739808934729e+00
 -1.79035149879377e+01
  4.88395745892377e+01
 -6.76015911814148e+01
  6.42619578510417e+01
 -2.39226613489865e+01
 -2.98026372633556e+01
  2.04430766254703e+01
  3.38587237452688e+00
 -7.99661380513300e+00
  2.58225822695813e+01
  5.61074278453107e+01
 -2.89356733709331e+01
 -9.68753969187285e+01
 -8.20868968955286e+01
  1.16143435571308e+02
  1.80941945733246e+02
 -1.51201952444376e+02
 -7.54015429809869e+01
  6.96634283114475e+01
 -6.20109706669626e+00
  6.01621865099230e+00
 -9.00157564562447e+00
  4.51231867795352e+00
  5.51115884948373e-01
 -1.79302149597060e+00
  2.23760218936318e+00
  8.08186635134681e-02
 -6.45019442322446e+00
  1.14680040475712e+01
 -9.14537159428351e+00
  4.55596576234935e+00
 -1.33576615350179e-01
  1.28802204581700e+00
 -6.94313014826835e+00
 -4.10498817625625e+00
  9.64940720708769e+00
  6.33588040279793e+00
 -1.25518640721463e+00
 -1.06513468863353e+01
 -7.49379538158326e-01
  5.61118088995534e+00
  1.86128451215224e+00
 -4.17659314378935e+00
  4.55463970971796e+00
 -5.81668141773389e+00
  3.91817980169151e+00
 -6.06590761846887e-01
 -2.84589234521473e-02
  1.51039604658445e-01
 -3.81419242876968e-01
  6.55268854009451e-01
 -9.46433281838097e-01
  1.35578899229350e+00
 -1.75954466817291e+00
  1.53877789420382e+00
 -7.87263106423714e-01
  3.60417409484054e-01
 -3.87734180727797e-01
  1.49416360361233e+00
 -3.42086046973362e+00
  3.22253292178984e+00
 -5.24638348513323e-01
 -1.58570993098387e+00
  1.31745695270422e+00
  7.79268621059599e-01
 -3.32252777673654e+00
  6.14285783014497e+00
 -1.04616099692142e+01
  1.46160694398713e+01
 -1.39964111072739e+01
  7.60986869987869e+00
 -1.08210479610607e-03
  4.63778654786271e-03
  9.26364395831984e-04
 -3.78886611015234e-02
  1.13864591065532e-01
 -2.02662145191113e-01
  2.11016126552255e-01
 -7.56569353738302e-02
 -9.24447449612943e-02
  1.46851124431016e-01
 -8.87451165637947e-02
 -2.78446363859049e-02
  2.02511628516844e-01
 -2.83069125386695e-01
  1.20138231952552e-01
  9.17346010673575e-02
 -2.48143429232510e-01
  4.24932694665321e-01
 -5.26058349632905e-01
  6.46232782687704e-01
 -1.08500940436100e+00
  1.39927214982870e+00
 -7.66655683404687e-01
 -2.97456284509424e-02
  3.79265513056823e-03
 -1.84084380417577e-02
  3.25064287301308e-02
 -1.79310345084454e-02
  9.10870116580977e-03
 -1.07418667894304e-01
  2.67531219267244e-01
 -2.59862978003988e-01
  7.27173817813428e-02
 -4.57665861939246e-03
  1.94998748828042e-01
 -5.01646158207219e-01
  7.35324650400608e-01
 -6.71990760440038e-01
  1.93741692673502e-01
  3.75428302217148e-01
 -4.96498572722176e-01
  6.89644311802084e-02
  4.91563190128114e-01
 -1.01623649540749e+00
  1.87466861324875e+00
 -2.80165465757632e+00
  2.78329246759176e+00
 -1.55817631616080e+00
 -3.23026621669749e+00
  1.51779145077800e+01
  3.48261715983070e+00
 -7.91264687674178e+01
  9.88748344404338e+01
 -5.55565783445708e+01
  3.65527950423510e+01
  9.20701545344983e+00
 -6.89127940554136e-01
 -5.82409674521506e+01
 -1.08012630336104e+01
  1.00639538840354e+02
 -1.20962434925827e+01
 -1.08146730399285e+02
 -5.05765165139635e+01
  1.56537226940990e+02
  1.17289685041906e+02
 -1.78054292708719e+02
 -4.56559054501952e+01
  7.08005468026004e+01
 -1.14902544934966e+01
  1.17203122018326e+01
 -9.94041488491610e+00
  4.16839416713226e+00
  1.71530006534987e-01
 -1.57529765362555e+00
  5.34199950995086e+00
 -6.31126317406492e+00
 -6.10560804184897e-01
  7.12651999163905e+00
 -8.53713597772593e+00
  6.45444869689098e+00
 -1.57849184294540e+00
  5.34343941515598e+00
 -9.46911618717916e+00
 -5.01235655183675e+00
  1.02406789971823e+01
  5.47908484710607e+00
 -5.16505465204007e-01
 -1.29396882133788e+01
  3.50731861784741e-01
  9.55616732285790e+00
 -3.21730470738527e+00
 -3.72906479567616e-01
  3.67192396859683e+00
 -1.58402814300502e+01
  2.91091624175988e+01
 -2.07718043566920e+01
  1.33929363035436e-02
 -2.11353919950915e-02
 -1.61823176490533e-01
  7.09814712254426e-01
 -1.43924871823437e+00
  2.14639133077163e+00
 -2.61847937802748e+00
  2.47290572436076e+00
 -1.97019172760544e+00
  9.02823740897600e-01
  1.40813057030911e+00
 -3.44225209710997e+00
  3.89254750098836e+00
 -3.79623617530907e+00
  3.41151347281074e+00
 -2.06055887409124e+00
  3.57210930041749e-01
  4.32351934174633e-01
 -1.29689147798795e+00
  4.18442839372336e+00
 -9.93955654155639e+00
  1.90742346062678e+01
 -2.32444644760869e+01
  1.19049274011604e+01
 -8.06351642866737e-04
  1.27910146267456e-03
  1.31120830531227e-03
 -1.62546208501596e-02
  6.99514268156182e-02
 -1.61361079078128e-01
  2.10029879145350e-01
 -1.54003528043413e-01
  1.13911283987750e-01
 -2.65363884702952e-01
  4.77898706286084e-01
 -4.34490212427095e-01
  1.68322920139057e-01
  4.53596480068399e-02
 -7.92016402474232e-02
 -6.82815509574192e-02
  2.49521337874648e-01
 -3.53206299425978e-01
  4.22054497910106e-01
 -2.46799336013981e-01
 -9.14717999895998e-01
  4.04947289053061e+00
 -7.29108530816475e+00
  5.09743207470024e+00
 -2.34869059707502e-03
  7.84217634556563e-03
 -9.38617120443126e-03
 -7.25514646105010e-03
  6.98191598016917e-02
 -1.95079690079265e-01
  3.32163344280741e-01
 -4.02532401459620e-01
  3.66862065581305e-01
 -1.97325378728734e-01
 -1.16253885627063e-01
  5.47888403614308e-01
 -9.05659154888653e-01
  9.49106660159129e-01
 -7.82751713558462e-01
  5.79052315332549e-01
 -3.36617246054786e-01
  1.14016692341164e-01
  2.13886280371082e-01
 -9.33068356988725e-01
  2.28134962190537e+00
 -4.48191191791239e+00
  5.68176739616292e+00
 -3.08389399043720e+00
 -5.73313834287461e+00
  3.99328630063263e+01
 -5.37992029686240e+01
 -1.18705009649708e+01
  5.64553801465050e+01
 -8.35692726433918e+01
  1.36055855103292e+02
 -6.82478283927090e+01
  6.16561392809511e+00
 -6.79376363943240e+01
 -9.21345652581111e+00
  1.33532181075797e+02
 -1.61423117348883e+01
 -1.07876416035265e+02
 -3.64128662037554e+01
  1.11623670278898e+02
  6.96576226321647e+01
 -9.75631656874134e+01
 -2.68703082265414e+01
  3.39140511408498e+01
 -4.66131201855255e+00
  5.82608037814077e-01
  1.00596664919186e+01
 -9.66454206485974e+00
 -6.14645326416608e-01
  3.07694559705803e-01
  4.10697100506207e+00
 -8.64279639243618e+00
  1.03799201392142e+01
 -1.00166423122338e+01
  1.37354345415986e+00
  6.56424323467600e+00
 -2.96269697306722e+00
  3.97747989696805e+00
 -8.42722466982584e+00
 -2.44886418929620e+00
  8.45534476230811e+00
  3.04795800868534e+00
 -4.92570850986876e-01
 -8.60745842983252e+00
 -1.81000634527173e-01
  6.33395415395440e+00
 -2.84210200586063e+00
  4.94509202685301e+00
 -1.54115890290255e+01
  3.22649610756832e+01
 -4.36988731404283e+01
  2.72179127628191e+01
  3.66615456894435e-02
 -1.47820617797036e-01
  2.04502726410641e-01
 -3.63203696798253e-02
 -3.61993924394472e-01
  9.26583190665260e-01
 -1.11022181861267e+00
  2.33070331342631e-01
  8.94019868814949e-01
 -1.66493490081767e+00
  2.96008028977235e+00
 -3.61109975124178e+00
  2.00180162774305e+00
  1.00642185476423e-01
 -1.31247438656473e+00
  2.36158901749748e+00
 -2.70401916556207e+00
  1.97858890323308e+00
 -1.99126834152913e+00
  3.21114840351792e+00
 -8.16117088837080e+00
  2.54909161853504e+01
 -4.48686773419713e+01
  3.07979183761827e+01
  3.74215980301918e-03
 -8.06419355587252e-03
  3.30649586185240e-04
  4.33318839433372e-03
  3.51439544709279e-02
 -1.25049402491981e-01
  1.83492645624273e-01
 -1.01697208892885e-01
 -6.95156672529817e-02
  1.44172961797046e-01
 -3.41148079098116e-02
 -2.23566765015445e-01
  5.31466569370390e-01
 -6.31722073615682e-01
  3.47840920137832e-01
 -8.98402852108053e-02
  2.59865210487708e-01
 -5.09036472585196e-01
  6.36296823806251e-01
 -1.32951425030209e+00
  3.59600368250636e+00
 -7.92240102536760e+00
  1.12148917573930e+01
 -7.13137925559861e+00
 -1.69701934065683e-03
  1.23206887462188e-02
 -3.14252563185342e-02
  3.72594937286221e-02
 -2.18408016960199e-02
  2.22338268182093e-02
 -7.99983343639977e-02
  1.76337921681618e-01
 -2.73469964165499e-01
  3.94982271210330e-01
 -5.25253913814089e-01
  5.50287626220579e-01
 -3.67528050332195e-01
  3.40577706424138e-03
  3.88582521884681e-01
 -6.73547284849629e-01
  7.49011641326363e-01
 -6.54666130072640e-01
  6.21104066159941e-01
 -7.29136805188242e-01
  1.69881630507718e+00
 -5.36716190840188e+00
  9.50271035655995e+00
 -6.57152166360640e+00
  4.03128438309924e-01
  2.24894180967007e+00
 -2.71944743877608e+01
  9.22897953932727e+01
 -8.38930413083777e+01
 -9.51801427758763e+01
  2.24763428073063e+02
 -1.39039612254346e+02
  1.91151270152221e+01
 -5.04793466346447e+01
  3.91245028733320e+01
  1.30426919961781e+02
 -6.42500311912944e+01
 -8.46720309626553e+01
 -2.26322988456223e+01
  5.19734804003275e+01
  1.82142702398111e+01
 -8.61901642005054e+00
  4.25516759315987e+00
 -7.74091337614228e+00
 -3.10249808671134e+00
  1.20280323971916e+01
 -1.57680682640622e+01
  9.29366431556472e+00
 -3.38822005108417e-01
  1.44146513905173e+00
 -2.57688850277991e+00
 -2.27600436102501e+00
  1.89957417002372e+01
 -3.09965778933034e+01
  1.65476848619830e+01
  4.78731517647464e+00
 -4.43504198345975e+00
  1.29768766754847e+00
 -1.02407168247708e+01
  3.85536525329537e+00
  1.06212963679803e+01
 -7.32877769785087e+00
  3.77613597275542e+00
 -5.27891402479302e+00
  1.76609629663083e+00
  1.96554978443376e-01
  1.61465845046028e-01
 -5.73198970709052e-02
  2.95479524859571e+00
 -1.05122172300612e+01
  1.58028911490114e+01
 -9.69092918073900e+00
  4.68779635502748e-03
 -2.71906095729100e-02
  1.65241027851506e-01
 -5.03570763965838e-01
  5.39071224909694e-01
  3.26684009356243e-01
 -1.25881480088406e+00
  9.51988313834347e-01
  1.79408125067002e-01
 -1.19527244742907e+00
  2.69518889594832e+00
 -4.28893075583185e+00
  4.07116035931829e+00
 -3.01514740533694e+00
  2.29965086088432e+00
 -1.21032921131087e+00
  4.05865312387798e-01
  4.69830855708639e-01
 -2.14351391974931e+00
  1.67585817699700e+00
  7.72257273332621e+00
 -3.38674405324290e+01
  5.98024527676698e+01
 -4.09505795703842e+01
 -8.60373663754434e-03
  3.48047247432522e-02
 -6.84223752941907e-02
  1.26566530559321e-01
 -2.65506945685084e-01
  4.31544021125733e-01
 -4.06794951828996e-01
  1.26629533331705e-01
  1.19898203256749e-01
 -1.77645909544758e-01
  1.93553543713179e-01
 -1.27942579417588e-01
 -9.68298193376639e-02
  3.91118927907351e-01
 -6.15138159394412e-01
  5.23580803523240e-01
 -1.93007780640633e-01
 -4.32838021664376e-03
  4.69549355009899e-02
  7.45978029758186e-02
 -9.85728117763528e-01
  3.23653532037871e+00
 -5.07482938370768e+00
  3.26353558224988e+00
  5.79928023377768e-05
 -5.61248398862181e-03
  2.18997546266997e-02
 -3.31803580137121e-02
  6.82227461360625e-04
  1.02044306391606e-01
 -2.06479371326946e-01
  2.05057573734894e-01
 -2.08847627509530e-01
  4.13595119412727e-01
 -6.90484578521798e-01
  8.19982425211483e-01
 -8.35617377858953e-01
  7.53465131429857e-01
 -4.79721919300117e-01
  1.48392904581350e-01
  4.34323710946981e-02
 -2.65106401148897e-01
  5.92170613278058e-01
 -3.94536503773516e-01
 -1.78731174859956e+00
  7.76085819939476e+00
 -1.37551805694136e+01
  9.46303551844391e+00
  7.05737630031222e+00
 -4.84814826071892e+01
  4.01723478145500e+01
  1.26307385770989e+02
 -1.85648241807693e+02
 -5.09840747912962e+01
  2.32091271144693e+02
 -1.41312429469525e+02
 -7.92586712280348e+00
 -4.68716428446563e+01
  8.57465630379586e+01
  1.18123998472938e+02
 -1.04545986182491e+02
 -5.89192475828825e+01
  5.00791652320118e+00
  5.17245765503825e+01
 -4.88789152642823e+01
  1.03638559182441e+01
  3.75415820945105e+01
 -1.71847747165770e+01
 -4.79961180748041e+00
 -8.63443564495396e+00
  2.52307999687244e+01
 -1.83964183771864e+01
  6.53695951002235e-01
  4.95170805649234e-01
 -7.67112813467806e+00
  6.90212858581533e+00
  1.71403351976053e+01
 -3.54259376799211e+01
  1.97703348711717e+01
  1.69095233584562e+00
  3.25627469433190e-01
 -4.31293571683373e+00
 -1.02634838217374e+01
  9.86372630715306e+00
  9.70167083329024e+00
 -9.39979040219022e+00
 -3.66591616867675e-01
  2.85967658466170e-01
  1.59307684408768e+00
 -1.78896725247650e+00
  1.50617802533617e+00
 -3.58296300111362e+00
  1.11748728021176e+01
 -2.30741854816326e+01
  2.83596509248099e+01
 -1.58994758967613e+01
 -4.59629108808687e-02
  1.34942833442369e-01
  9.70772733191026e-02
 -8.91542587198449e-01
  1.31250509051217e+00
 -3.66568190186678e-01
 -1.08879434705049e+00
  1.53005948943530e+00
 -1.32588012286469e+00
  1.85711339328709e+00
 -1.60681125715005e+00
 -1.04067508392116e-02
 -5.21235527544307e-01
  1.96114987348191e+00
 -1.29835181418258e-01
 -3.58949215427411e+00
  5.62114071904679e+00
 -4.82371817341606e+00
  2.79927189167204e+00
 -8.88704045505817e-01
 -5.74262684958177e+00
  2.79349256107244e+01
 -5.32885997911281e+01
  3.78283169196749e+01
  6.18750791680540e-03
 -2.77145246545536e-02
  4.71337079973344e-02
 -2.24291188303241e-02
 -7.55525143677301e-02
  2.54409577282887e-01
 -4.06317922867301e-01
  3.62795719427029e-01
 -2.84638527315906e-01
  3.92611355649752e-01
 -4.82403110692946e-01
  4.16380274492399e-01
 -2.82107307353959e-01
  1.94947000181004e-02
  3.37299092390970e-01
 -4.31652146068334e-01
  1.38003396430675e-01
  1.49671964353240e-01
 -2.54322537035977e-01
  6.11274243727644e-01
 -1.99954303594608e+00
  4.60016865658429e+00
 -6.08294384362309e+00
  3.55118047285865e+00
  3.48080763656582e-03
 -1.38266148940688e-02
  2.20377097114687e-02
 -1.33168671752868e-02
 -3.00215940531576e-02
  1.10583913443405e-01
 -1.23352371983505e-01
 -2.76761392325905e-02
  2.00505026005099e-01
 -2.49945821586155e-01
  2.19144888847147e-01
 -2.25258418165401e-01
  3.62615339445340e-01
 -4.14076809687996e-01
 -1.63695900944979e-02
  7.64390682783843e-01
 -1.19241464975626e+00
  1.08143143776897e+00
 -6.94442456357568e-01
  2.08242392515792e-01
  1.20159522091621e+00
 -5.75921332461410e+00
  1.11422319238382e+01
 -8.00444963660609e+00
 -9.72332567222942e-02
  1.31017265986939e-01
  3.60612423363880e-01
  1.35867651827107e-01
 -1.04157945020227e+00
 -6.71291740025986e-01
  1.70557227425465e-02
  1.13200223951700e+00
  1.57428006330021e+00
  4.21928860351572e-01
 -1.49184825667362e+00
 -1.30388632622379e+00
  9.40544433171994e-02
  4.44674157553864e-01
  2.94507683388437e-01
  8.81724172283495e-01
 -1.71449797129160e+00
  5.01773753873207e-01
  7.78669645580105e-01
 -3.89345345152760e-01
 -3.60508686983223e-01
  1.10160491128221e+00
 -1.87861901702865e+00
  1.33569042308019e+00
  1.48181053543888e-03
 -1.57863135689463e-02
  8.14386907918000e-03
  2.70086521728696e-02
  4.33178299307233e-03
  2.17182860553877e-03
 -2.42911278530292e-02
 -3.58077231784269e-02
 -3.14254628538243e-02
  1.10442817340365e-02
  5.61283469700669e-02
  1.19339189190820e-01
 -1.50014426451340e-01
  1.07961570287686e-02
 -1.41602013071843e-02
  2.29758575149909e-02
  7.03240729255249e-02
 -7.78842248371313e-02
  1.90279446245712e-02
 -6.75314424200512e-02
  3.75430367990187e-01
 -1.26743077429404e+00
  2.22376237964062e+00
 -1.53027471393075e+00
  2.90921946700136e-04
  1.07166944052691e-03
 -2.86701818397505e-03
 -7.45483427886792e-03
  2.71824383036950e-02
 -3.76358278325388e-02
  4.28121321677338e-02
 -4.55263087718530e-02
  5.74904793057572e-02
 -1.00015453775098e-01
  1.24473275138671e-01
 -1.08338153641322e-01
  1.27140607180112e-01
 -2.07058664952658e-01
  2.99129349022069e-01
 -3.39525893783897e-01
  2.44044191150747e-01
 -2.29507309760983e-02
 -1.48795116927111e-01
  1.40066398312725e-01
  1.63074007010580e-01
 -1.01640452194291e+00
  1.93384526027382e+00
 -1.39458934463159e+00
  4.96906583086617e-05
  2.57288811386243e-04
 -1.07567627579448e-03
  9.63404771149944e-04
  1.09036250660094e-03
 -3.40259920304368e-03
  2.83798794557699e-03
  1.74098448221988e-04
 -1.71393180876411e-03
 -2.95016531941329e-03
  1.59468887524809e-02
 -2.40055041696652e-02
  1.77007984584924e-02
 -1.06571184354825e-02
  1.40740678048529e-03
  2.08940025422354e-02
 -3.66797796789012e-02
  2.87874558428871e-02
 -1.28850946239866e-02
  1.65703450186387e-02
 -9.97195516637148e-02
  3.59423030293324e-01
 -6.28254434270163e-01
  4.26146455061403e-01
  8.35260310598589e-05
 -6.94363757808255e-04
  1.58089818735986e-03
 -1.05185623937844e-03
 -1.24740534902347e-03
  3.44674709015666e-03
 -4.75609220773749e-03
  6.87266265311409e-03
 -1.20205790229885e-02
  2.05887244990376e-02
 -2.73659542688173e-02
  2.72251627667287e-02
 -3.05767684705351e-02
  4.77303883635087e-02
 -6.71470506639155e-02
  7.08944283428951e-02
 -4.46507709896537e-02
 -5.88112163754345e-03
  4.17200231680673e-02
 -3.63176111764431e-02
 -2.07818763049057e-02
  1.60498443562434e-01
 -3.06194061099682e-01
  2.22445220686808e-01
 -2.71607852167923e-01
  4.29124104167698e-01
  3.60521490439682e-01
  2.40176981194510e-01
 -1.94530987493502e+00
 -2.62255697310611e-01
  9.73662289714560e-01
  1.45359199637986e+00
  1.26238224210005e+00
 -3.62173101451188e-01
 -2.74941292914523e+00
 -3.15112552252474e+00
  1.93590584940375e+00
  3.62653909210362e+00
  3.71324025101902e+00
 -2.63545968793988e+00
 -9.15790203026550e+00
  4.99996083994544e+00
  4.19977078668870e+00
 -2.47018575297695e+00
 -8.42599185316413e-01
  1.53121731534800e+00
 -1.72002313519411e+00
  9.84965448970963e-01
  8.18343811750684e-03
 -1.35820748492590e-02
 -3.06625072122154e-02
  5.76083634168009e-02
 -3.22904938809768e-02
  1.02541372705043e-01
 -1.00905919485553e-01
 -1.03665682877631e-03
 -2.02185442412865e-01
  1.44452902785561e-01
  2.95797921833385e-01
  2.34540799302289e-01
 -6.28831012517445e-01
 -1.29087549124305e-01
 -3.36600319836792e-02
  4.99528531633088e-01
 -4.73189055527391e-03
 -4.76417999806582e-02
 -3.12325983895086e-01
  3.05843181282708e-01
 -1.46473516639349e-01
 -2.42163078455229e-03
  2.82479970575144e-02
  3.77554409173822e-02
  1.75775135709581e-04
  1.05643523751266e-03
 -1.67095778261099e-03
 -9.10015316696809e-03
  3.39984005800259e-02
 -6.43164651042473e-02
  8.29431251060788e-02
 -4.29860461007346e-02
 -7.63447797900913e-02
  2.43196975742489e-01
 -4.04532477375822e-01
  4.05146074241194e-01
 -1.80472590630135e-01
 -1.95181756651755e-02
 -4.58612229573175e-02
  3.02654159800071e-01
 -4.79020849168745e-01
  4.29991723203965e-01
 -2.78865015656508e-01
  1.80621373552658e-01
 -1.11182910794730e-01
  1.77300760183933e-01
 -5.16400996814738e-01
  4.89375498025084e-01
 -5.06038650446081e-04
  2.70930025220165e-03
 -6.80536639252135e-03
  1.00177787783711e-02
 -8.22248267171620e-03
  2.62362008977452e-03
  2.52815564695260e-03
 -1.03897322673779e-02
  1.99067682460201e-02
 -2.05940864062795e-02
  1.67567162437288e-02
 -2.01450362145173e-02
  2.42170967445621e-02
 -2.20904025097589e-02
  2.27545660513409e-02
 -3.35272696556368e-02
  5.19906848944308e-02
 -6.62946017976109e-02
  6.82111991951768e-02
 -6.26836394917166e-02
  5.18060991608303e-02
 -6.61893270831305e-02
  1.24230948975790e-01
 -1.05197340806407e-01
  9.09423210010209e-05
 -7.79208550152175e-04
  2.33678943024819e-03
 -4.08015130791618e-03
  4.76208827371563e-03
 -1.49561516216863e-03
 -6.18578725536264e-03
  7.57429584802088e-03
  1.11215518349449e-02
 -4.80705368943660e-02
  8.09313459346302e-02
 -8.23272193313502e-02
  4.45827089598780e-02
  1.91378287256735e-04
  3.13073376563461e-03
 -5.86184635307509e-02
  1.00885781866537e-01
 -8.71518467749120e-02
  5.01070366740022e-02
 -3.54855766246979e-02
  4.52720800212578e-02
 -1.03033611792418e-01
  2.05426378228342e-01
 -1.63379726399052e-01
  3.80193832789306e-02
  2.59160467732170e-01
 -5.53871502051286e-01
 -2.22195284233837e-01
 -8.11492002373449e-01
  2.74568905147596e+00
  3.40542062340452e-01
 -1.37764334006436e+00
 -4.69980579372346e-01
  1.03479817489738e+00
 -2.38430445597038e+00
 -5.35278189842053e+00
  2.86453932183837e+00
  8.89246412086984e+00
  6.67160436537170e+00
 -1.03940679099194e+01
 -1.50585784768944e+01
  1.28176701484028e+01
  6.47557219527596e+00
 -5.92296775246201e+00
  6.55216234947716e-01
 -9.47329229885736e-01
  1.31616690464887e+00
 -6.64401184253777e-01
 -1.20584590228571e-02
  4.00842602457114e-02
 -6.63898663612802e-02
  1.61682846496242e-01
 -2.73393472832671e-01
  1.72331429599761e-01
 -3.97200655552539e-02
  1.09175889063430e-01
 -2.94582526470278e-01
 -3.24139661158721e-02
  5.94497832003803e-01
  4.33559740488305e-01
 -9.12780064979325e-01
 -5.96013443103481e-01
  1.64175358286690e-01
  9.48679417921433e-01
  2.64770966743012e-02
 -4.34266501758133e-01
 -2.31214178427108e-01
  4.38559965980765e-01
 -5.43317068205741e-01
  7.49677968766459e-01
 -5.64587623765713e-01
  1.42916200562309e-01
  1.89333811029763e-03
 -1.10283074774592e-02
  2.63500356944541e-02
 -4.61544767517182e-02
  1.01033855791866e-01
 -2.02886288737030e-01
  2.68722798869644e-01
 -2.19877639444860e-01
  1.08618487953035e-01
 -4.04361021722948e-02
  5.63703049443536e-02
 -2.05004867902711e-01
  4.13686260032440e-01
 -3.84504019156609e-01
  8.01561220307948e-02
  1.71872434653983e-01
 -1.47678568587137e-01
 -9.99178603555956e-02
  3.99234025387085e-01
 -7.30538336315580e-01
  1.24188932148954e+00
 -1.69740991999306e+00
  1.53362053170959e+00
 -7.79422198346935e-01
  1.23865270285178e-05
 -2.61414847642189e-05
 -1.13258251292133e-03
  5.34601540708994e-03
 -1.30680127115903e-02
  2.12243365932802e-02
 -1.87323225656425e-02
  5.66318172238235e-05
  1.89228430789579e-02
 -2.21384680768728e-02
  1.20391079177344e-02
  4.28620278336202e-03
 -2.48226277035421e-02
  3.30901789579406e-02
 -1.45339215806342e-02
 -1.06484101401847e-02
  3.05745569283419e-02
 -5.05047563724813e-02
  5.97067594163078e-02
 -7.22227630715015e-02
  1.25446251559706e-01
 -1.68434251902169e-01
  9.95474004174286e-02
 -2.93022199166488e-03
 -3.41725823589593e-04
  1.83042487913570e-03
 -3.28589761227579e-03
  1.42789152136798e-03
 -4.94530839171586e-04
  1.30655755908470e-02
 -3.48734852813281e-02
  3.76498823710350e-02
 -1.53012735800808e-02
  3.22804763136414e-03
 -2.44847303605319e-02
  6.27272657920279e-02
 -9.04694974171652e-02
  8.15454993226984e-02
 -2.52203304411324e-02
 -4.05009692286189e-02
  5.40031070568099e-02
 -4.20330213373009e-03
 -6.09550798258957e-02
  1.23795083910483e-01
 -2.28176916082384e-01
  3.31671419463501e-01
 -3.07191421789572e-01
  1.58585773476323e-01
  1.62736421099076e-01
 -3.44745705039809e-01
 -1.42979649474558e-01
  6.71001591209723e-01
 -9.38018839076918e-01
  2.61175186185446e+00
 -1.80591552317204e+00
 -2.89533899673696e+00
  3.41309681417844e-01
  5.44946033887087e+00
  1.24427263407049e+00
 -1.00126177684610e+01
  1.26794507964047e+00
  1.06982337743942e+01
  4.26885073929237e+00
 -1.48329896178446e+01
 -1.00907299108574e+01
  1.60017708067237e+01
  4.18691761664443e+00
 -6.47892826806478e+00
  1.38761870397414e+00
 -1.75005305973760e+00
  1.56912705522514e+00
 -6.86962677949433e-01
 -5.63142741504891e-03
  2.10787705048342e-02
 -7.06938920147248e-02
  2.03827398497311e-01
 -3.32728308877393e-01
  2.19214261058271e-01
  4.68387625458008e-02
  9.20629761573737e-02
 -3.26406814312370e-01
 -4.08191828948233e-01
  8.73739560153294e-01
  5.47085623734218e-01
 -1.01045303368987e+00
 -5.54514668329009e-01
  1.05704684817797e-01
  1.23158420517192e+00
 -9.80961311008106e-02
 -8.68336934123894e-01
  3.30159565114721e-01
 -7.92844631801674e-03
 -3.47649963868406e-01
  1.64961252952253e+00
 -3.10606785814929e+00
  2.24373705767236e+00
 -7.41928346291406e-04
  7.49746099186347e-04
  9.14791625896186e-03
 -5.47986986009412e-02
  1.67871396442816e-01
 -3.00284019692616e-01
  3.22883307642111e-01
 -2.35032895082740e-01
  1.62147611365260e-01
 -5.95491256294538e-02
 -1.78237106062167e-01
  4.01347961263200e-01
 -4.63452387724738e-01
  4.38459360738458e-01
 -3.57358457319323e-01
  1.81095731216417e-01
  8.11763014312740e-03
 -7.77663845141991e-02
  1.51512674591835e-01
 -4.48691964908943e-01
  1.03866140784652e+00
 -1.94389744515959e+00
  2.31291126695393e+00
 -1.14908634246444e+00
 -3.70852991221299e-05
  3.47245611355062e-04
 -1.12084985466892e-03
  4.01363933413517e-03
 -1.31809748252954e-02
  2.68181794027993e-02
 -3.14348713735455e-02
  1.99061740472022e-02
 -1.06808979438983e-02
  2.58511136317930e-02
 -5.06740615691679e-02
  4.93379803577244e-02
 -2.19940406133538e-02
 -3.22567919888112e-03
  1.04208056343870e-02
  2.85714889243989e-03
 -2.23889184717703e-02
  3.54850898225086e-02
 -4.48874046314176e-02
  3.00716602969745e-02
  8.61020450921558e-02
 -4.14801328536673e-01
  7.66573579550536e-01
 -5.43025771486655e-01
  2.08616683824761e-04
 -5.68702856919336e-04
  6.44396703701844e-05
  3.58797794126525e-03
 -1.39603486310301e-02
  3.03746797929490e-02
 -4.31691819802512e-02
  4.47172991339746e-02
 -3.61102509575280e-02
  1.68847787490754e-02
  1.69708333144804e-02
 -6.57902046666851e-02
  1.05857444769798e-01
 -1.06498856406264e-01
  7.98285592844396e-02
 -5.04139133139371e-02
  2.37347846795738e-02
 -5.12509121440573e-03
 -2.48401426544042e-02
  9.91470543402081e-02
 -2.37817979658418e-01
  4.58206075528854e-01
 -5.71640722094741e-01
  3.04899829359847e-01
  5.60229353168575e-04
 -3.27570262992979e-01
  6.07764005374049e-01
  4.27324209268568e-01
 -1.02875567015538e+00
  9.01488117296505e-01
 -1.96779360173025e+00
 -9.14067828345929e-01
  9.92265656365476e-01
  6.15675234924280e+00
  1.39173179590832e+00
 -1.36272079258864e+01
  1.74424270470825e+00
  1.11423982628348e+01
  3.46481224805736e+00
 -1.16916442863001e+01
 -6.36415403332671e+00
  9.63837580049854e+00
  2.62032293527538e+00
 -3.43844550662953e+00
  6.60787215016404e-01
 -2.56859196207245e-01
 -1.00998225387695e+00
  1.05926808884678e+00
  7.97924063765067e-03
 -3.99125701976854e-03
 -3.87748011414757e-02
  8.98059418863633e-02
 -1.66817821478908e-01
  1.40349538975776e-01
  1.03301156208250e-01
 -1.96929049633697e-02
 -3.10362455609157e-01
 -2.69120293888892e-01
  8.43761960520360e-01
  3.43247100797737e-01
 -9.18404208714812e-01
 -3.75660133819972e-01
  1.49055354348485e-01
  8.57857982221431e-01
 -5.24902023073985e-02
 -6.07142673668202e-01
  3.13039300065863e-01
 -5.50679929145039e-01
  1.71555208284329e+00
 -3.63148170215087e+00
  4.91933741603185e+00
 -3.05622004704939e+00
 -1.42690973584224e-03
  8.02120721267767e-03
 -1.91119310359675e-02
  1.82806114742442e-02
  8.36032868813049e-03
 -1.94077393685619e-02
 -4.96556789010778e-02
  1.59319656516596e-01
 -1.98384054876482e-01
  2.18682998915338e-01
 -3.43192695677937e-01
  4.03260711469833e-01
 -2.26693511908826e-01
  5.73789579216736e-03
  1.24140975641391e-01
 -2.49798964659567e-01
  3.08919595990853e-01
 -2.39701507105239e-01
  2.36994691604760e-01
 -3.68526345004040e-01
  9.09576722801204e-01
 -2.82080136018267e+00
  4.96014349484903e+00
 -3.39601685509529e+00
 -4.27311037922683e-04
  1.02918570891285e-03
 -6.68011101631632e-04
  1.77473452671810e-03
 -1.04481135145287e-02
  2.67894013245013e-02
 -3.60481737115574e-02
  2.19165688463431e-02
  5.27972524202262e-03
 -1.83799095426789e-02
  7.46425970619393e-03
  2.09972576632749e-02
 -5.52715549313862e-02
  6.79025446924402e-02
 -4.05871796715533e-02
  1.60432414361826e-02
 -3.51938296906786e-02
  5.90895320785262e-02
 -6.78859339992428e-02
  1.43303594035526e-01
 -4.04279446338631e-01
  9.04825894496458e-01
 -1.28203796203814e+00
  8.12656034796171e-01
  1.74415054834980e-04
 -1.19068498089178e-03
  2.99769392312822e-03
 -3.64317107434143e-03
  2.81360116004667e-03
 -5.38190435802603e-03
  1.57012653934473e-02
 -2.82989529427780e-02
  3.67211292263807e-02
 -4.65532497700878e-02
  5.90373533275567e-02
 -6.13444157671125e-02
  4.15407722212518e-02
 -2.30205834193561e-03
 -4.08031028186623e-02
  7.52588284624215e-02
 -8.80917118105344e-02
  7.86835368197518e-02
 -7.32901520818375e-02
  8.35256497819097e-02
 -1.85884632661493e-01
  5.82098496282209e-01
 -1.03033993372215e+00
  7.10447810645168e-01
 -1.05629650918810e-01
  1.41965756987642e-01
  2.86788090043076e-01
 -7.37591790292503e-01
  3.46502738201833e-01
  1.38406285106596e-01
 -9.71825703904323e-01
  1.01736438510363e+00
  1.04785611810035e+00
  4.40883035349446e+00
 -3.31781916530993e+00
 -1.39429419542262e+01
  6.56605261638491e+00
  8.86990513523126e+00
  2.90173060266804e+00
 -6.39522642002035e+00
 -1.74198024084749e+00
  1.25233666317335e+00
 -2.84372746237041e-01
  5.53927625012350e-01
  4.70987913986532e-01
 -1.41260740741008e+00
  1.73170370290539e+00
 -9.81105470813354e-01
  4.67342256180031e-03
 -2.19377324666502e-02
  2.52629698923007e-02
 -1.04185461465706e-03
 -7.44873007057783e-03
  9.41251855858194e-02
 -9.01918543136801e-02
 -1.25210176825475e-01
 -1.29466237919092e-01
 -5.54256936010963e-02
  1.08787419863345e+00
 -2.48339357500017e-01
 -1.21514681047704e+00
  7.04514593649804e-01
 -3.78093938482378e-01
  6.46614119735172e-01
 -2.95889958629531e-01
  1.77156384554099e-02
  2.09152456156364e-03
 -5.60585760174883e-04
 -3.37971124848120e-01
  1.15163208801838e+00
 -1.69264523945433e+00
  1.02630317958811e+00
  2.98107557119991e-04
 -2.69576439365736e-03
  4.06232389777849e-03
  1.48604522527785e-02
 -7.57807045833628e-02
  1.56118523423888e-01
 -1.84819290634904e-01
  1.42830027367124e-01
 -9.69792647911207e-02
  1.22739713585916e-01
 -2.78847605587967e-01
  4.45377963618759e-01
 -4.25697437267066e-01
  3.37558599321933e-01
 -2.75478659932177e-01
  1.62231467777737e-01
 -7.55136206750788e-02
 -2.38975974723393e-02
  2.06924792127947e-01
 -1.40024512587164e-01
 -9.42405276361745e-01
  3.88685042179345e+00
 -6.74930985975035e+00
  4.58407170119161e+00
  1.01354997727782e-03
 -4.39220703990409e-03
  9.12175472013105e-03
 -1.57712135212381e-02
  2.91657914037400e-02
 -4.39113260188966e-02
  3.75425824906736e-02
 -5.33489713834141e-03
 -1.93868831955583e-02
  2.06435905091267e-02
 -1.70274496063942e-02
  8.42472570634043e-03
  1.36509152332595e-02
 -4.53033157829248e-02
  7.20183748844053e-02
 -6.32230465861172e-02
  2.65450229610470e-02
 -2.94962538682357e-03
 -5.26644287293991e-03
 -5.80830575479961e-03
  1.05867649585926e-01
 -3.45846263366453e-01
  5.32222112463160e-01
 -3.37201433404248e-01
 -8.03694120768228e-05
  1.07077398665945e-03
 -3.14116289274599e-03
  3.07813827588939e-03
  4.04582218369777e-03
 -1.86159163235188e-02
  2.92552404741232e-02
 -2.38663867674077e-02
  1.83859026058496e-02
 -3.84427270361267e-02
  6.95071985518964e-02
 -8.49180352841663e-02
  8.95387873995484e-02
 -8.42892368988173e-02
  5.61567673980989e-02
 -2.11542067592962e-02
  1.99503206455794e-03
  2.11671619616400e-02
 -5.73316548662418e-02
  3.39807242658805e-02
  2.16056166269782e-01
 -8.91340120273923e-01
  1.55819813089670e+00
 -1.06501778043541e+00
  1.34691688184459e-02
  2.24531069650283e-01
 -4.30396266454088e-01
 -5.07989264266026e-01
  2.17061062268634e+00
 -2.14497589359058e+00
 -1.51885048316119e+00
  2.36952959225297e+00
  2.98860474938708e+00
  4.43659465223094e+00
 -8.35699005890739e+00
 -1.28186564873761e+01
  1.12878620336544e+01
  5.82946323959456e+00
  1.74196978259727e-01
 -6.27040795550798e+00
  5.35544968394722e+00
 -1.22615034730363e+00
 -3.60230202494666e+00
  1.67763798883713e+00
  4.17646360613053e-01
  1.22801238280762e+00
 -3.14635216492628e+00
  2.23624275277644e+00
 -5.06078133154784e-03
 -4.99151611361318e-03
  8.39150516219669e-02
 -1.81266531092703e-01
  1.58506115875444e-01
  1.22683631219462e-02
 -1.23361435738187e-01
  3.43192009013031e-02
 -4.56167593122052e-01
  5.00796640771166e-01
  1.10897311577813e+00
 -9.73763898157228e-01
 -1.05532020920889e+00
  9.12884033697291e-01
  5.65322292040288e-02
  4.40850179083154e-02
 -2.53735615967796e-01
  2.22428212884264e-01
 -1.41861705464346e-01
  3.65914949974305e-01
 -1.20361574440388e+00
  2.50107385644807e+00
 -3.05364954453691e+00
  1.69185977497898e+00
  3.78534210102963e-03
 -1.70840009149456e-02
  2.86151768920587e-02
 -2.25745491963775e-03
 -8.61355595443684e-02
  1.67964348331954e-01
 -1.06842431936048e-01
 -6.01587103848682e-02
  1.82187240695900e-01
 -2.55812235960193e-01
  1.66297710491253e-01
  4.66516127359420e-02
  2.04498641888139e-02
 -1.91939383779827e-01
  3.42524627554182e-03
  3.85231014660302e-01
 -5.81395714572733e-01
  4.71920156145309e-01
 -2.42941994168973e-01
  2.20420853975609e-02
  7.48622840270950e-01
 -3.24990740953638e+00
  6.05417207636234e+00
 -4.26617573648212e+00
 -6.43111003746914e-04
  2.79992932906408e-03
 -5.15920433234641e-03
  4.22789535610725e-03
  5.08564083603252e-03
 -2.78322857882856e-02
  5.10200142235826e-02
 -4.92760032115605e-02
  3.81702427944773e-02
 -4.67253226996417e-02
  5.51542035794950e-02
 -4.68596745867080e-02
  3.12901991826313e-02
 -2.16356500101196e-03
 -3.79262040698084e-02
  4.85476750604422e-02
 -1.47129954024813e-02
 -1.72065058627220e-02
  2.60894715038186e-02
 -6.32872108878376e-02
  2.18052910451022e-01
 -5.05177202495361e-01
  6.60337051406620e-01
 -3.79701862447567e-01
 -6.69862586301485e-04
  2.98571967323254e-03
 -5.39939625814669e-03
  4.68211413046966e-03
  9.73558100290102e-05
 -5.45885325387237e-03
 -1.29922960119166e-03
  2.58134760200567e-02
 -4.56282375616873e-02
  4.19514094635831e-02
 -2.37070799460441e-02
  1.44608058751502e-02
 -3.03683773572843e-02
  4.15570858366160e-02
  1.71381443576630e-03
 -8.08072118212078e-02
  1.23699624940579e-01
 -1.07473827825748e-01
  6.31171676245383e-02
 -7.10985301510205e-03
 -1.56115071997314e-01
  6.68557432478416e-01
 -1.26294581580386e+00
  9.00800327266733e-01
 -2.71331148548785e-01
  1.48634761208535e+00
 -6.09515616207089e-02
 -3.41386842083612e+00
 -5.67401350774502e-01
  1.12820767693542e+00
  2.98405479089812e+00
  2.63264447145551e+00
  1.33699045384083e-02
 -3.56215693624057e+00
 -2.45279645948125e+00
 -3.61686187525623e-01
  9.00295179744775e-01
 -3.90669102938046e-01
  3.84309416923391e+00
  9.68661324634096e-01
 -4.94173609941450e+00
  7.68801345451146e-01
  2.97906014022461e+00
 -1.88449105801153e+00
 -1.64636969225517e+00
  7.07243563579407e+00
 -1.07594749776841e+01
  6.40766064595948e+00
  1.89204026871589e-02
 -6.92004769583394e-02
  4.31174604350267e-02
  6.01360052146613e-02
 -1.90268466749392e-02
 -7.56359207390663e-02
  1.49640104395449e-01
 -2.92111788595986e-01
  2.01500469070123e-01
  1.12626393086568e-01
 -3.79423008135100e-01
  8.45983657915591e-01
 -8.40731813764982e-01
 -2.43048318265273e-02
  2.61346982632710e-01
  3.26091131773027e-01
 -9.35919439250910e-01
  1.18432454493956e+00
 -7.02396082939148e-01
  1.19591597816453e-01
 -7.06321887915181e-01
  3.77013715744700e+00
 -7.86516217420701e+00
  6.21975062073677e+00
 -9.54781842569497e-03
  4.06624129136604e-02
 -8.18920370896021e-02
  8.11695165335046e-02
 -1.22973639354669e-02
 -2.84454712750148e-02
 -1.86992226425513e-03
 -1.10291788736618e-02
  1.69612247700213e-01
 -3.18612912345963e-01
 -4.33863209684067e-02
  8.18950925637972e-01
 -9.95323080374471e-01
  3.42368931686455e-01
  5.58737848694682e-02
  3.86058777910314e-01
 -9.29127826662690e-01
  1.03800278799089e+00
 -1.12195819007246e+00
  1.05326480250318e+00
  1.26545414778986e+00
 -7.76562897720614e+00
  1.31946915067073e+01
 -8.36271557253238e+00
  1.78811062705992e-03
 -8.63082925259709e-03
  2.10666326911404e-02
 -3.14321447211676e-02
  2.70225651039431e-02
 -7.01498116087990e-03
 -2.46701042079995e-02
  5.82188972226842e-02
 -5.02321788464467e-02
 -3.70721453876135e-02
  1.68961306016304e-01
 -2.43175708582277e-01
  1.61570457349863e-01
  4.04909524288401e-02
 -1.41877506479410e-01
 -1.96001479424683e-02
  2.66760009047843e-01
 -3.09731226523517e-01
  1.66343972722252e-01
 -1.12706396804993e-01
  4.78289541785849e-01
 -1.60778094239190e+00
  2.91575301081667e+00
 -2.18709621742318e+00
  2.18412210361205e-03
 -9.78913169003319e-03
  1.91420852009342e-02
 -1.87785647741295e-02
  7.78536080760411e-03
  8.48835009769419e-04
 -6.36117989623250e-03
  2.65036554134297e-02
 -7.99993709789826e-02
  1.20423670424072e-01
 -3.77816781481156e-02
 -1.39207562155052e-01
  1.92529965681761e-01
 -5.19322260727098e-02
 -4.16749413908063e-02
 -5.86520401414684e-02
  1.72343623444725e-01
 -1.68669149430000e-01
  1.52517133116780e-01
 -1.02648409610740e-01
 -4.47973607254952e-01
  1.90542078152187e+00
 -3.07476195762552e+00
  1.91747971216018e+00
 -1.04777351862017e+00
  3.37047452893740e+00
 -2.28641253040436e-01
 -7.09947380595369e+00
  2.86925162632244e+00
  1.88485237144162e+00
  5.65955760399619e+00
  9.56755965177478e-01
 -3.62838639339343e+00
 -6.06674508027688e+00
 -4.03906747991232e+00
  1.27104607355059e+00
  1.80251964172207e+00
  2.99039110603464e+00
  1.12264709285614e+01
 -3.41645009994384e+00
 -1.90069399448875e+01
  1.10621005608563e+01
  6.64491214399107e+00
 -3.72134931472653e+00
 -6.02642890208034e+00
  1.37480752784894e+01
 -1.89693540980468e+01
  1.15789988334480e+01
  1.41700914294956e-02
 -1.45903874555132e-01
  3.59989299116171e-01
 -2.53252985487813e-01
  1.12591066796464e-01
 -4.19265702593363e-01
  2.78545023598102e-01
 -4.47156792916239e-02
 -2.05542473668761e-01
  7.52910736519607e-01
 -2.22245862726478e-01
  4.82384210491306e-01
 -7.08017667636244e-01
 -1.13010067385011e-01
 -8.82836215123553e-01
  1.15437522498043e+00
  4.14983885438772e-01
 -8.64259081699246e-01
  2.55573798587179e-01
  1.36206448805713e-01
  4.59762847516866e-01
 -3.90475961214768e+00
  8.69944645392639e+00
 -6.53229925784989e+00
  8.21112106363658e-05
 -7.88726300752185e-03
  3.92402710047312e-02
 -1.67470594283888e-01
  4.01431420461978e-01
 -4.83872195775693e-01
  3.24681129911232e-01
 -1.90585667799799e-01
  1.78074018182955e-01
 -1.44589723654264e-01
 -2.27865353248024e-01
  1.01512633946425e+00
 -1.62251852809679e+00
  1.52201829522734e+00
 -8.97213780675857e-01
  4.29066084139412e-01
 -2.36760670393510e-01
 -1.41651403953181e-01
  8.57786271243790e-01
 -2.43309149946964e+00
  6.99986378800191e+00
 -1.67086651921084e+01
  2.42451254576790e+01
 -1.50842502002489e+01
  1.36923973906172e-03
 -5.92901853553917e-03
  1.56510003465381e-02
 -2.54987745049812e-02
  1.24410043913752e-02
  3.11104789306962e-02
 -6.39212588131701e-02
  3.17753110249329e-02
  7.74341876175174e-02
 -1.87925913618201e-01
  1.73196458044466e-01
 -4.22042835502180e-02
 -1.18885212336433e-02
 -1.06344295703054e-01
  2.54498574656725e-01
 -2.79969695605067e-01
  1.50735780016148e-01
  2.81721098052190e-02
 -5.46332002380829e-02
 -9.48312239975241e-02
  2.76764882224284e-02
  9.56410869533160e-01
 -2.32557059952733e+00
  1.73686794931896e+00
  4.72725274898889e-04
 -1.83364645159373e-04
 -8.49770550073920e-03
  4.00442563892785e-02
 -8.76073077563091e-02
  1.10366535082542e-01
 -9.48198525084910e-02
  6.34179911131448e-02
 -2.75585050801160e-02
 -2.13115573717316e-02
  1.34486768770648e-01
 -3.18310861146185e-01
  4.32694571074355e-01
 -3.74248665245300e-01
  2.23931284549565e-01
 -1.00914235988798e-01
  4.46260922858370e-03
  1.11736848902939e-01
 -2.55014225238568e-01
  5.42138263467555e-01
 -1.34286076199467e+00
  2.99373754400698e+00
 -4.24716968076061e+00
  2.62055922905174e+00
 -9.99862821571045e-01
  3.13292170904221e+00
 -2.81628861821879e+00
 -4.61131147738252e+00
  9.76058614218406e+00
 -3.87821764383240e+00
  4.39386173148451e+00
 -3.73770736096917e+00
 -4.19630480283550e+00
 -4.49261633434248e-01
  3.46287033045025e+00
  2.35215667375847e-01
 -3.32280742853207e+00
  5.32195045109080e+00
  1.12106548611207e+01
 -2.01247214549486e+01
 -1.83243618416152e+01
  2.95948192563951e+01
  5.15889817098418e+00
 -8.64094382759813e+00
 -1.67664408143175e+00
 -2.17037902175363e+00
  7.72926642673522e+00
 -6.33002261464369e+00
  1.63826539555016e-02
 -2.43526180525349e-01
  7.48046656558966e-01
 -9.05663935906495e-01
  6.48267091468016e-01
 -7.38039545912596e-01
  7.83939683359593e-01
 -4.53466476155106e-01
  3.08960079702251e-01
 -1.03186779203354e+00
  1.38172323347194e+00
  4.77283484980295e-01
 -9.49814034201585e-01
 -4.25243765450040e-01
 -1.04320920720129e+00
  3.05945449248809e+00
 -1.99717404803913e+00
  7.59950191770972e-01
 -5.45899553089188e-01
 -8.38076769832413e-01
  2.40334368882800e+00
 -3.08796792574140e+00
  3.51889786698416e+00
 -2.22280509486827e+00
  9.00795726041062e-03
 -4.41291573277534e-02
  1.16591854681143e-01
 -1.78572165138525e-01
  1.43730185712103e-01
 -1.20891297756305e-01
  3.17582241545722e-01
 -5.83437320198449e-01
  5.57692682694982e-01
 -1.25783747426980e-01
 -3.32749675825915e-01
  3.71634949770343e-01
 -6.08148268046133e-01
  1.61226928730155e+00
 -2.65405553130751e+00
  3.12027735971283e+00
 -2.81832724767244e+00
  1.91694046430245e+00
 -1.24691298499312e+00
  1.49624922762266e+00
 -3.06258606787204e+00
  6.58250346783742e+00
 -1.02937788170923e+01
  7.42095778167222e+00
 -2.98906378409046e-03
  1.09706841380462e-02
 -1.99009236143752e-02
  2.96900414865258e-02
 -5.18101467534529e-02
  9.76798571561116e-02
 -1.42509067934206e-01
  1.37743355564369e-01
 -1.12778655996029e-01
  1.22830715702285e-01
 -7.64184034464876e-02
 -7.86051437720953e-02
  1.96208933008269e-01
 -2.29441071989820e-01
  2.69220050474106e-01
 -3.35739671867234e-01
  4.09999290783647e-01
 -4.29630188692562e-01
  2.66554386327085e-01
  1.02620400645187e-02
  2.88750839694669e-03
 -4.24236355195672e-01
  6.49783484084944e-01
 -3.51627292984635e-01
 -1.24297244321164e-03
  8.80829272281746e-03
 -3.01153361168433e-02
  5.38210281385119e-02
 -5.12281502609504e-02
  4.75957126329011e-02
 -9.66159512537461e-02
  1.55180567390658e-01
 -1.46759564110818e-01
  6.82408132150676e-02
  1.37031832213756e-02
 -4.32412870269931e-02
  1.09266384964728e-01
 -2.87587418186931e-01
  4.98629783802667e-01
 -6.54335480937971e-01
  6.71703085145306e-01
 -5.35139093860932e-01
  4.21974912709542e-01
 -5.21985593443317e-01
  8.66423932791872e-01
 -1.47560145881499e+00
  2.07754792295071e+00
 -1.48492961373451e+00
 -1.17589673828150e-01
  8.34151283931766e-01
 -1.94956269253564e+00
  4.57049941882769e-01
  5.58142184339263e+00
 -6.42768980780153e+00
  2.31538920928634e+00
 -6.72691957431693e+00
 -6.87221737470294e-01
  8.44191329214097e+00
  9.10075681429783e+00
 -4.49108452702906e+00
 -8.80220704225550e+00
  4.41700359991120e+00
  8.95006181062994e+00
 -2.18518757244155e+01
 -1.58585325870388e+01
  3.05452627481049e+01
  9.22948999443282e+00
 -1.32148227299649e+01
  7.34109656557126e-01
 -5.53554110293579e-01
 -2.85490308870724e-01
  4.77196315892053e-01
  1.05202488230048e-02
 -2.93982709343208e-02
  2.05882329080300e-01
 -6.72630560543598e-01
  7.86048841712990e-01
 -5.80818460934529e-01
  8.01341007241262e-01
 -3.98381030197648e-01
  2.08056181255417e-01
 -1.71683844269660e+00
  1.32296650187993e+00
  1.36847380036743e+00
 -1.00488996969101e+00
 -1.59107059533734e+00
  8.68642800571093e-01
  9.29522205192992e-01
  8.32607619650406e-01
 -2.01179321082765e+00
  3.93743306612349e-01
 -2.95254071048314e-01
  2.99872958438434e+00
 -6.15563655143898e+00
  6.23531911618175e+00
 -2.87088909438345e+00
  1.15467730180416e-03
 -5.60284721902870e-03
 -2.04889310484461e-02
  1.69681553562740e-01
 -3.55191681564384e-01
  1.41587357133777e-01
  5.90854941144120e-01
 -1.13760235309306e+00
  9.73992210843627e-01
 -4.75229154643645e-01
  9.30301440030725e-02
  3.87421895362612e-01
 -1.03631665971482e+00
  6.99644828440983e-01
  6.50897742720676e-01
 -7.26414570177412e-01
 -9.04592327190881e-01
  2.35359330131678e+00
 -2.92840948836600e+00
  3.48976881974825e+00
 -4.98029208768862e+00
  6.36863424548154e+00
 -4.66117019940581e+00
  9.37479041836531e-01
  9.77656017518320e-04
 -4.04655317613888e-03
  1.14716856015926e-02
 -2.48998821247132e-02
  2.23215142505160e-02
  2.32947012590760e-02
 -8.70084474530773e-02
  1.18249543921677e-01
 -1.11769182680144e-01
  8.38855922739924e-02
  1.24378831443980e-02
 -1.57706350946534e-01
  1.81755411834103e-01
 -5.53805542723468e-02
 -1.18406087909893e-01
  2.98370968661395e-01
 -3.66271116749256e-01
  2.08707869247960e-01
  7.87224536703152e-04
  1.21970272728289e-01
 -8.34754004353218e-01
  1.76518389245479e+00
 -1.83788202990696e+00
  8.26108807227768e-01
 -2.44876462739665e-04
  5.41817184209014e-04
  3.98419722114179e-03
 -2.67788014380101e-02
  5.25080665211361e-02
  5.91059228508326e-03
 -1.78612533139259e-01
  2.95335800085515e-01
 -2.19024934082264e-01
  8.71052546742911e-02
 -3.09352642972988e-02
 -7.57103604366689e-02
  2.28740511762079e-01
 -1.31384043080990e-01
 -1.54976584777794e-01
  1.39716858957447e-01
  2.43745664246184e-01
 -5.82687326200053e-01
  7.23442635600490e-01
 -8.85781896826063e-01
  1.28012838630094e+00
 -1.63684499225219e+00
  1.20894196497478e+00
 -2.58839443021852e-01
  9.32361850193965e-01
 -2.13677226112067e+00
 -1.81139493784653e+00
  6.10307968620928e+00
 -1.31958806440886e+00
 -1.58908080417108e+00
  5.69711198930449e-01
 -3.59594338091344e+00
 -4.83263535379317e-01
  5.19727320922223e+00
  4.30302967085577e+00
 -6.74357862413781e+00
 -4.70816939836512e+00
  2.54822831617681e+00
  1.52812329915030e+01
 -1.12032817136650e+01
 -1.75156429495716e+01
  1.28123275697792e+01
  1.07967311631223e+01
 -5.28768161808993e+00
 -6.45843050976890e+00
  1.36140747483768e+01
 -1.95854557527899e+01
  1.22476306064217e+01
 -3.88235902788422e-02
  2.19801590142375e-01
 -3.10678548874348e-01
 -1.66580660362961e-01
  8.72382455376710e-01
 -1.20085853530268e+00
  1.44216514595837e+00
 -1.08080144891533e+00
 -2.13578048147700e-01
 -4.86331048553353e-02
  3.58947358739350e-01
  1.74908688771107e+00
 -1.05229380084004e+00
 -1.53178919209336e+00
  1.05999228370218e-01
  1.69325397377954e+00
 -8.25547443737243e-01
  4.16771044123117e-01
 -1.09189147470598e+00
  9.89155872573316e-01
  3.46919896183312e-01
 -1.52696392514681e+00
  6.48536689755957e-01
  7.13862157881773e-01
  2.02247374731175e-03
  1.54423279049035e-02
 -7.94683205023723e-02
  1.61280057212914e-01
 -1.33249381898839e-01
 -2.19024349350848e-01
  8.30661114608222e-01
 -1.33548632010046e+00
  1.63256467914344e+00
 -1.42283909269631e+00
  3.55948956703705e-01
  1.01433407416084e+00
 -2.26586944727345e+00
  2.99543365317021e+00
 -2.52915653322335e+00
  1.77008181605686e+00
 -1.91681219068065e+00
  2.32551089862916e+00
 -1.81413631479679e+00
 -2.85641619811745e-01
  6.19198135206238e+00
 -1.86650651254354e+01
  2.85106940674082e+01
 -1.78654966858637e+01
  1.75564773033608e-03
 -6.77090021938653e-03
  1.41579022227492e-02
 -6.12540209689173e-03
 -5.60831158559397e-02
  1.55260162192176e-01
 -1.98370370593357e-01
  1.18162596639698e-01
  6.63736081244898e-02
 -2.58029709949088e-01
  3.59872032526998e-01
 -3.31184365021484e-01
  1.77030293249480e-01
 -4.20980267084208e-04
 -2.10430333513052e-02
 -1.34591584841010e-01
  2.67986622715724e-01
 -3.03798588361234e-01
  3.73119282340085e-01
 -4.46242364901467e-01
  4.16853538884405e-01
 -4.78661704714921e-01
  7.56746228018319e-01
 -6.48330939051444e-01
 -1.55693721591130e-03
 -5.50549270478436e-04
  1.75136058995870e-02
 -3.73957011081779e-02
  1.42952948296908e-02
  9.29165804233221e-02
 -2.46519148933541e-01
  3.43918030653980e-01
 -3.50792468666084e-01
  2.70638226708589e-01
 -6.31342448708928e-02
 -2.38324481738095e-01
  5.13890780468059e-01
 -6.26763828648133e-01
  5.16546808586335e-01
 -3.99717599289436e-01
  4.84167445664784e-01
 -5.52731637402005e-01
  3.09498664344714e-01
  3.15223962595614e-01
 -1.72354750712229e+00
  4.52187541136670e+00
 -6.69177628218535e+00
  4.18143591164879e+00
  4.75680634017182e-01
 -1.25474283913510e+00
  7.83701001554985e-01
  3.44303057117705e+00
 -9.43101860503696e+00
  8.58435387895029e+00
 -5.49671377545381e+00
 -6.42951632718408e-02
  5.29581796747991e+00
  1.02603788145014e+01
 -6.36549708710968e+00
 -1.81970038219168e+01
  5.57699539604267e+00
  1.06571400286692e+00
  1.53926079901427e+01
 -6.65085095022444e+00
 -6.74943011653722e+00
  9.77444906608965e-01
  1.69619305889350e+00
  4.73923670038588e+00
 -9.63023769749643e+00
  1.22543258545630e+01
 -1.18640956134480e+01
  5.97108761683787e+00
  6.99415082804840e-04
  6.85089288991529e-02
 -2.80455132949018e-01
  4.47467944045450e-01
 -3.29194968272060e-01
 -1.01506867165244e-01
  9.81134768476291e-01
 -1.10404961789263e+00
 -4.44013198755533e-01
 -3.78393344253500e-01
  2.54917117449950e+00
 -3.91579052300086e-01
 -7.51495328035024e-01
 -9.95446504268651e-01
  1.42405328688988e-01
  8.65289328728317e-01
 -5.92448444927903e-01
  8.18587282492973e-01
 -3.16904635810699e-01
 -1.28897211452450e+00
  2.05130770675404e+00
  1.28645303437386e-02
 -3.63484511015279e+00
  3.57525629762043e+00
  3.88302265933788e-03
 -3.40886380959654e-02
  1.40704677125675e-01
 -3.74696415850451e-01
  7.35497901284925e-01
 -1.20335036176818e+00
  1.68354144050967e+00
 -1.83051992083356e+00
  1.37987514317671e+00
 -3.86370572280316e-01
 -1.02231534775729e+00
  2.75380181807052e+00
 -4.40892694009567e+00
  4.81733019858840e+00
 -3.01054850279215e+00
 -1.25198687094251e-01
  2.24988097282043e+00
 -1.91082092019520e+00
  1.22297970789509e-01
  8.30401554153656e-01
  8.00977152356408e-02
 -8.45004337253706e-01
 -1.19275152507689e+00
  2.41796733224191e+00
 -2.16463261350617e-03
  9.01085284183905e-03
 -1.91901490250159e-02
  1.36121149444915e-02
  5.05502820619631e-02
 -1.66272381235921e-01
  2.31884239721567e-01
 -1.81764038212369e-01
  9.09962311078547e-02
 -3.41641653482252e-02
 -4.45814273256746e-02
  1.84919496333410e-01
 -2.77453519883810e-01
  2.46114873290087e-01
 -1.65359821553338e-01
  7.52006749592701e-02
  6.94661478997054e-02
 -1.90109760654451e-01
  3.03577896623905e-02
  4.38346447899640e-01
 -7.31380507021559e-01
  3.25966029953028e-01
  5.23653025652700e-01
 -6.58125476706900e-01
 -1.79966500577065e-04
  5.02295289176976e-03
 -2.51421926338913e-02
  6.52072070247510e-02
 -1.21164521912064e-01
  2.03435103808822e-01
 -3.08251782202510e-01
  3.51055886920062e-01
 -2.33753141424321e-01
 -5.48333111367238e-03
  2.61883631267796e-01
 -5.81178838401952e-01
  9.35691409870560e-01
 -1.03529854781840e+00
  6.97031603871614e-01
 -6.95620380702292e-02
 -4.40061770083008e-01
  4.56050801207749e-01
 -4.04473064539502e-02
 -3.40939650126160e-01
  3.77613117432863e-01
 -4.82854189473156e-01
  1.09894224597640e+00
 -1.05470272875689e+00
  1.31862659831108e-02
 -1.09169856010145e-01
 -1.39882093863088e-03
  2.40390688069318e-01
  1.16925402687257e-01
 -9.18729056321287e-02
 -2.05025457496682e-01
 -2.32843927920709e-01
 -6.34870883707381e-02
  2.46736654177661e-01
  2.06508033271323e-01
  5.91779136240859e-02
 -7.11503719541512e-02
  8.41318546062565e-02
 -2.98207889716839e-01
 -1.01390111945283e-01
  3.42778147058234e-01
 -3.06432450356971e-02
 -2.66258452398474e-01
  1.87691259406127e-01
  1.72356195511996e-01
 -7.69579496390759e-01
  1.17880474639454e+00
 -7.02780857331463e-01
 -1.87231844313306e-03
  5.73335503054862e-03
 -1.92098941142821e-04
 -8.96280035752869e-03
  1.25772691070387e-03
  1.12632606004206e-02
 -2.54174659135764e-02
  3.47371926144205e-02
 -2.09394546324481e-02
 -6.10635091684256e-03
  4.75386699390382e-02
 -1.00333863547211e-01
  8.97363991128617e-02
  1.34340987598121e-04
 -3.41275635395409e-02
 -3.07386434262032e-02
  1.12302306009011e-01
 -1.35462647751561e-01
  7.66425858620775e-02
 -1.70844858501390e-02
  9.15728070162851e-02
 -4.39102424995271e-01
  8.86246028533834e-01
 -6.90928561227307e-01
  9.30478513397306e-04
 -4.22271091670351e-03
  8.94540755377231e-03
 -9.40663152864607e-03
  2.42533254357666e-03
  3.22409091667305e-03
 -3.47518089378563e-03
  8.32398529224570e-03
 -2.74515734367220e-02
  4.30114505001686e-02
 -3.75273788076251e-04
 -8.87407473661910e-02
  1.11621363135670e-01
 -4.05717222021950e-02
 -2.92906891412221e-03
 -4.71339476156109e-02
  1.07857605885756e-01
 -1.20535162574066e-01
  1.30293268022179e-01
 -1.23798468865471e-01
 -1.28315064657407e-01
  8.37767592097453e-01
 -1.42893837558027e+00
  9.03777409980081e-01
 -1.64327821476194e-04
  8.55645213597223e-04
 -2.24962291535555e-03
  3.45795679460462e-03
 -2.74909908121395e-03
 -5.80365864740946e-05
  4.01431274920954e-03
 -7.53830335837594e-03
  6.08037223788350e-03
  4.08620319555592e-03
 -1.90954709122198e-02
  2.76215788236831e-02
 -1.85141360758782e-02
 -4.49902034168687e-03
  1.64798067505250e-02
  1.37750807216695e-03
 -2.93825710224602e-02
  3.44911020465233e-02
 -1.85378722076699e-02
  1.33410202575900e-02
 -5.68990818759284e-02
  1.85719216748528e-01
 -3.29816306958230e-01
  2.44446875392459e-01
 -2.14015757012251e-04
  9.95167051499098e-04
 -2.00632855992876e-03
  2.02635847064404e-03
 -8.47341633375739e-04
 -4.46991397827315e-04
  1.88999688524211e-03
 -4.86794049497889e-03
  1.09921887102695e-02
 -1.51873841894396e-02
  5.35948867687909e-03
  1.51357051122767e-02
 -2.17849312201251e-02
  6.51896912904726e-03
  3.82311595001911e-03
  7.33649237862730e-03
 -2.00053400541044e-02
  1.97069432118635e-02
 -1.79762197293957e-02
  1.23929342728190e-02
  4.82867839374683e-02
 -2.08086286221691e-01
  3.35269195392666e-01
 -2.08301586854202e-01
  6.39209184978505e-02
 -2.28981438766730e-01
  3.21867688366231e-02
  4.10159672924098e-01
  5.12880606115211e-02
 -3.81882612110172e-01
 -3.69802831355725e-01
 -1.27777388781868e-01
  3.18695826880190e-01
  4.81209233478669e-01
  3.19503637454468e-01
 -8.74167120823151e-02
 -8.26593203789256e-02
 -1.67172836879463e-01
 -1.01128387428370e+00
  2.30457421600180e-01
  1.60831632514009e+00
 -9.41697326520237e-01
 -5.84385388126709e-01
  2.84928793430029e-01
  7.10176730225263e-01
 -1.58975304231955e+00
  2.17749153415603e+00
 -1.32105435995163e+00
 -4.00959468868767e-04
  6.31999248808247e-03
 -1.59482233595798e-02
  6.84604022197970e-03
 -9.54392898566416e-03
  6.14078576147422e-02
 -6.25124624893816e-02
  2.06775442256560e-02
  2.22394348945009e-02
 -6.81860694182924e-02
  3.45853887076200e-02
 -6.05541163465577e-02
  6.09345804659137e-02
  2.18584085319731e-03
  9.34527379937062e-02
 -1.11721211608052e-01
 -2.95973175052421e-02
  8.04172710130662e-02
 -2.67232810289078e-02
 -1.27748904417769e-02
 -6.40495409118423e-02
  4.66496782140221e-01
 -1.01235302142047e+00
  7.54041661151755e-01
  1.81959014787439e-04
 -4.04638926730352e-05
 -2.05492351259056e-03
  1.41477480485646e-02
 -3.89292713737292e-02
  5.18183496138067e-02
 -4.12754945991716e-02
  2.92661729986383e-02
 -2.35547581346063e-02
  1.27551761624872e-02
  3.23981572985217e-02
 -1.21412260257840e-01
  1.90125039023775e-01
 -1.76299175868001e-01
  1.02425757365645e-01
 -4.79694724870026e-02
  2.72921040511619e-02
  1.33360186887526e-02
 -9.65201866476393e-02
  2.78866261532824e-01
 -7.94745468884201e-01
  1.88437447635041e+00
 -2.72595837374063e+00
  1.69329763725620e+00
 -2.01211751209842e-04
  9.14100508287179e-04
 -2.41392556309455e-03
  3.83583134797837e-03
 -1.79310358733391e-03
 -4.64990627976994e-03
  9.25786420420899e-03
 -4.99301557598598e-03
 -8.11239515651541e-03
  2.06670643796666e-02
 -1.91761369396008e-02
  4.74474834512243e-03
  1.30693773175172e-03
  1.16744890326486e-02
 -2.78649440740770e-02
  3.08033242833492e-02
 -1.71996799242307e-02
 -1.97643383674875e-03
  4.89719874422409e-03
  1.09073675939944e-02
 -1.24272208616496e-03
 -1.12985016055477e-01
  2.70278342855105e-01
 -2.01579486583454e-01
 -6.78840560779434e-05
  1.04275699033180e-04
  6.57756031004112e-04
 -3.82289325317697e-03
  9.17993697223280e-03
 -1.29394223338695e-02
  1.28702146047180e-02
 -9.60787293035831e-03
  4.26430612146768e-03
  2.70368651001484e-03
 -1.63439361327317e-02
  3.72961478644569e-02
 -4.98871345689848e-02
  4.28216718280502e-02
 -2.53034763200186e-02
  1.09486987900653e-02
 -2.51548297080632e-04
 -1.24983528678386e-02
  2.92533672478067e-02
 -6.27260580841899e-02
  1.53381016056363e-01
 -3.38470170218780e-01
  4.77664715887597e-01
 -2.93895400908759e-01
  3.49580042700224e-02
 -1.53465024832745e-01
  2.13469689424449e-01
  1.93867590790871e-01
 -3.11163966647473e-01
 -2.56275870061043e-01
 -1.52970219474974e-01
  2.13199608041121e-01
  5.12126187623751e-01
  7.13426849304222e-02
 -4.61714042497948e-01
 -5.86831066483130e-02
  4.99326275421944e-01
 -3.71744865145502e-01
 -1.19239028445989e+00
  1.71912723393372e+00
  1.80902726369292e+00
 -2.67384017961656e+00
 -5.43728202806558e-01
  7.56040095469898e-01
  2.24019499390138e-01
  1.98635908723007e-01
 -8.13649679662552e-01
  6.86151414519969e-01
 -6.61404222200407e-04
  1.51297782273502e-02
 -4.82184214201925e-02
  5.46811270936171e-02
 -5.49204504488456e-02
  1.16762978556350e-01
 -1.38150682276207e-01
  7.21086016859166e-02
 -4.09991606617349e-02
  1.19009756615425e-01
 -1.34914802027500e-01
 -5.64974786812098e-02
  8.67879005684397e-02
  3.12142907703807e-02
  1.25703546610875e-01
 -3.06324761433264e-01
  2.03114273011038e-01
 -9.39287468424161e-02
  6.58911206576131e-02
  9.00854190557596e-02
 -2.55219035009655e-01
  3.27858599516457e-01
 -3.76450971891077e-01
  2.36617923196136e-01
 -6.40926619032084e-04
  3.84113552615393e-03
 -1.23189145328622e-02
  2.09721048267510e-02
 -1.75512120641538e-02
  1.57637348195853e-02
 -4.31879370015558e-02
  7.53560596085609e-02
 -6.31425483793575e-02
  4.43277110887806e-03
  4.55498606747706e-02
 -4.33262374668448e-02
  6.65363419917924e-02
 -1.76792328456538e-01
  2.93558694662299e-01
 -3.49768408760429e-01
  3.21129604912658e-01
 -2.24190116223836e-01
  1.49135715933595e-01
 -1.75943523084885e-01
  3.59414164202215e-01
 -7.71345727053737e-01
  1.19538429538703e+00
 -8.56472769375668e-01
  3.05153760118039e-04
 -1.11572396552567e-03
  2.11935485600036e-03
 -3.53885382898904e-03
  6.52201745490420e-03
 -1.19512235517693e-02
  1.69272371585295e-02
 -1.58549600043277e-02
  1.23273457664206e-02
 -1.35794282341647e-02
  9.25566092526946e-03
  7.86396309837362e-03
 -2.19001536994963e-02
  2.64301162139811e-02
 -3.03875753430080e-02
  3.62677853939866e-02
 -4.32880003241852e-02
  4.56450799453387e-02
 -2.92875542471759e-02
  1.54373925626886e-03
 -6.71389356414687e-03
  5.67127820614968e-02
 -8.25070686650186e-02
  4.52687927880311e-02
  1.12461863551408e-04
 -9.49524713427846e-04
  3.59987258372432e-03
 -6.90636582152011e-03
  7.35289780862045e-03
 -7.92630145147443e-03
  1.47298917276578e-02
 -2.10905204205523e-02
  1.75139391841035e-02
 -6.23466627304914e-03
 -3.31917442626689e-03
  5.73688653244265e-03
 -1.21627570731502e-02
  3.17034568872586e-02
 -5.57070584930758e-02
  7.39958336183703e-02
 -7.68992884407902e-02
  6.23565029495768e-02
 -4.95213416664435e-02
  5.99762852547468e-02
 -9.95029409392072e-02
  1.70871765532706e-01
 -2.40072662618029e-01
  1.70905332971342e-01
  7.82375074718504e-04
 -4.85551575270281e-04
 -3.86374436217966e-02
  4.36412664170156e-02
 -1.60456394274817e-02
 -1.56837475861157e-01
  1.48821040764517e-01
  4.66708763738097e-01
  3.44386347296851e-01
 -7.88373366822045e-01
 -1.12627478743242e+00
  2.96992305335583e-01
  1.09722255098210e+00
 -3.02746330143296e-01
 -9.97730595738987e-01
  1.94302308157066e+00
  1.68273331655859e+00
 -2.87813365763625e+00
 -9.88385972200806e-01
  1.26889889533655e+00
 -4.22397900153062e-03
 -5.99254593000616e-02
  1.55534717096601e-01
 -1.09928748318443e-01
 -2.08287959116210e-03
  3.57240542587092e-03
 -2.33374396513431e-03
  9.32714523428287e-03
 -2.43413987306185e-02
  7.25156370269047e-02
 -1.22828082627216e-01
  5.00717047092491e-02
 -2.40457447489587e-02
  1.83433865213940e-01
 -1.23523835288111e-01
 -1.51654010774745e-01
  8.15136791973072e-02
  1.80041055339360e-01
 -8.87361301637794e-02
 -7.49982566346409e-02
 -1.07132548658454e-01
  2.07114538037014e-01
 -3.92416696878721e-02
  4.12438984459102e-02
 -3.37731059779209e-01
  6.79349346807660e-01
 -6.83942981371494e-01
  3.15241243181831e-01
 -4.00113473584684e-04
  1.00429205151797e-03
  3.63227259256590e-03
 -2.48506920310400e-02
  5.28393979872617e-02
 -3.43264884916727e-02
 -5.07365253703444e-02
  1.19034995677116e-01
 -1.02922734971218e-01
  4.74310604322922e-02
 -9.04891585067769e-03
 -4.33794617076684e-02
  1.21805384207499e-01
 -8.63896709798921e-02
 -6.65654898791030e-02
  7.39928653896635e-02
  1.09232592657442e-01
 -2.68451587233056e-01
  3.27694849967561e-01
 -3.82169174161778e-01
  5.30534241949170e-01
 -6.60004076754987e-01
  4.62524653153967e-01
 -7.56549529020934e-02
 -6.27671716788249e-05
  3.01578912113569e-04
 -1.20917216928014e-03
  3.38038046320174e-03
 -4.53517788818596e-03
  1.00701503890264e-03
  5.52962863557216e-03
 -9.38118272626041e-03
  9.16557623333100e-03
 -6.77506551345527e-03
 -2.57610687904958e-03
  1.66768453212948e-02
 -1.78084029201831e-02
  4.29853744781548e-03
  1.30571513336356e-02
 -3.18887501296731e-02
  3.98852396629984e-02
 -2.32257320206862e-02
  4.28997240825504e-04
 -1.41389825623127e-02
  9.14280179731880e-02
 -1.90363966604868e-01
  1.95948575689446e-01
 -8.71413716049741e-02
  1.11505023726818e-04
 -3.26603394968405e-04
 -1.88202330954392e-04
  3.17813229419619e-03
 -6.72320546614387e-03
  4.79996973843243e-04
  1.91221021447820e-02
 -3.22828301110551e-02
  2.34432231778749e-02
 -8.95318510057365e-03
  3.43319938742286e-03
  8.70384809696450e-03
 -2.68427160801947e-02
  1.62351786641565e-02
  1.60355961135031e-02
 -1.41097123544225e-02
 -2.90284695725960e-02
  6.65768937393113e-02
 -8.14257719953812e-02
  9.77759424882740e-02
 -1.37548618407658e-01
  1.71101603539986e-01
 -1.21318983082211e-01
  2.19221586463223e-02
 -4.01072343391028e-02
  1.62811192901248e-01
 -1.22958619813481e-01
 -8.73349071438930e-02
  1.15316393776475e-01
 -2.04556431213671e-01
  1.68804921404449e-01
  1.34835875125408e-01
  3.58840641044673e-01
 -5.68204389063584e-01
 -6.98872305974127e-01
  5.30305408786441e-01
  8.02489038363230e-01
 -4.98241903859105e-02
 -1.68836329549397e+00
  1.00387700499092e+00
  1.86369779648324e+00
 -1.33953291040263e+00
 -1.13185510886725e+00
  5.54224911683163e-01
  7.24173665422739e-01
 -1.53413641609623e+00
  2.19468489362126e+00
 -1.36736560715326e+00
  2.54694699313611e-03
 -1.27598946978800e-02
  2.68700900651820e-02
 -2.27638906393338e-02
 -2.93619011026427e-02
  1.05204760856673e-01
 -1.42973029651476e-01
  7.82491561869238e-02
  4.60776479485320e-02
  4.42151444256316e-03
 -6.30081929029176e-03
 -2.25300659371436e-01
  1.09250521256132e-01
  1.61214771251855e-01
  4.05026893095753e-03
 -1.86061692932563e-01
  9.87469677896866e-02
 -5.50930352187501e-02
  1.21839107162650e-01
 -1.13282805965507e-01
 -2.62763862128401e-02
  1.48891833129965e-01
 -5.13626425723704e-02
 -8.89702909024275e-02
  2.55479735319271e-04
 -3.95050421938920e-03
  1.41957377039541e-02
 -2.81122741160160e-02
  3.34073827892895e-02
 -5.50191633574873e-03
 -5.60561222832507e-02
  1.16828084192346e-01
 -1.59853544985642e-01
  1.41648206281228e-01
 -2.67404935081425e-02
 -1.17099747804722e-01
  2.52401451116129e-01
 -3.36612952284338e-01
  2.85248691908889e-01
 -1.97235966941646e-01
  2.08808048918017e-01
 -2.51110419740557e-01
  1.95854994804082e-01
  2.86841184228833e-02
 -6.72526231796099e-01
  2.05440829363868e+00
 -3.16009263635612e+00
  1.98918729814600e+00
 -2.93140078647724e-04
  1.13905242603404e-03
 -2.34829795633707e-03
  1.88161065160577e-03
  4.69868272777497e-03
 -1.59216763318245e-02
  2.14556089286994e-02
 -1.27066618515668e-02
 -8.70291729102241e-03
  3.09906669181734e-02
 -4.30477321900878e-02
  4.05122823619833e-02
 -2.39550033449073e-02
  4.67093688643824e-03
 -1.81489234221728e-03
  1.83035834400293e-02
 -3.25494672598597e-02
  3.56682035679292e-02
 -4.29007925444744e-02
  5.23003589389050e-02
 -5.16793123595662e-02
  6.11542303186127e-02
 -9.24392251221951e-02
  7.64406654180451e-02
  6.46046678247999e-05
  5.12059709263064e-04
 -2.83893578225690e-03
  5.50044892043897e-03
 -3.64335458601649e-03
 -7.01418567601748e-03
  2.24901569767442e-02
 -3.26572910376763e-02
  3.44540834838757e-02
 -2.69597427218621e-02
  4.92237260084756e-03
  2.73467445543496e-02
 -5.71650014287863e-02
  7.01092997886623e-02
 -5.82468964097878e-02
  4.45064013351219e-02
 -5.27954612976167e-02
  5.99152284084752e-02
 -3.31864946653314e-02
 -3.45092426953413e-02
  1.88412599270202e-01
 -4.99178461910922e-01
  7.44303227686224e-01
 -4.67694705407808e-01
 -2.78354190570796e-03
  2.37385093323454e-02
 -3.85662989889256e-02
 -1.12535359372240e-01
  1.63908593739969e-01
  9.24811446306757e-02
  2.31093879605803e-01
 -2.28578666675817e-01
 -1.05957092878824e-02
 -1.20008547609629e+00
  2.54131025694022e-01
  1.50354730021010e+00
 -1.35198743180003e-01
  2.75736704329390e-01
 -1.81451540625224e+00
  6.11189342132924e-01
  8.76282318810073e-01
 -2.03194064265532e-01
 -3.10476734044569e-01
 -4.01713796732387e-01
  1.00878132324400e+00
 -1.29343015084724e+00
  1.26645968869689e+00
 -6.44976872589105e-01
 -9.46296689593322e-04
  9.83869610974803e-05
  5.71015298275677e-03
 -2.95373852563591e-03
  1.13838447223969e-02
 -7.28213241251927e-02
  8.82258946526852e-02
 -6.51667726769778e-02
  1.22314478631252e-01
  3.75473349846685e-02
 -2.29428695928412e-01
 -5.92495477138205e-03
  5.13916840147559e-02
  1.41348558187956e-01
 -1.52811115679079e-02
 -9.27428913626688e-02
  5.32478269647324e-02
 -7.60411742464747e-02
  2.94617844196963e-02
  1.45681209856155e-01
 -2.41604595569227e-01
  3.68794349074885e-02
  3.39584220457381e-01
 -3.50456538157886e-01
 -9.65911591053020e-04
  5.53469787839734e-03
 -1.85256284006241e-02
  4.50644192071196e-02
 -8.32227512293771e-02
  1.30310436522476e-01
 -1.81936060293571e-01
  2.08303379336269e-01
 -1.74755028719878e-01
  6.78960089231729e-02
  9.59361744746141e-02
 -2.91147369012977e-01
  4.78426223465315e-01
 -5.25671843289073e-01
  3.19168996665039e-01
  3.31435274663737e-02
 -2.67096343421714e-01
  2.21638683170183e-01
 -8.84707862082243e-03
 -1.15392734687732e-01
  2.81242780280521e-02
  5.60568004959910e-02
  1.66860600850670e-01
 -2.91323165637160e-01
  2.98926665518483e-04
 -1.32287838803000e-03
  2.99997936117367e-03
 -3.18037676766250e-03
 -2.95198781287825e-03
  1.50391176061524e-02
 -2.27655969680112e-02
  1.92075900688890e-02
 -1.12092815210288e-02
  6.01442534537619e-03
  1.81392741180588e-03
 -1.73825881823524e-02
  2.92774301221479e-02
 -2.74225179127472e-02
  1.93211620562406e-02
 -1.00671093409393e-02
 -5.46210947801724e-03
  1.94530673287402e-02
 -3.18470044000002e-03
 -4.84039127570203e-02
  8.36837446453549e-02
 -4.56935420051661e-02
 -4.20538538342727e-02
  6.16436914514761e-02
  1.09397930497698e-04
 -8.58995793429532e-04
  3.33910843457462e-03
 -8.17028332520468e-03
  1.47757582083371e-02
 -2.36061091196428e-02
  3.44092131691844e-02
 -3.98492099391156e-02
  2.95322921641554e-02
 -4.49095710620655e-03
 -2.51727116368383e-02
  6.23128564191057e-02
 -1.02140458558227e-01
  1.12292017618821e-01
 -7.33168228737944e-02
  2.86650721481384e-03
  5.34676390233380e-02
 -5.36936028740482e-02
  4.45104871592053e-03
  4.22016776427354e-02
 -4.96565476539785e-02
  6.20448315497712e-02
 -1.30495433080308e-01
  1.23051668732410e-01


==> SI/README.txt <==
##########################
Supplemenatry material of:
##########################

"Rovibrational cross sections for the CO2 00^00, 01^10, 02^20 and Fermi
resonance states 10^00(1) and 10^00(2) in collisions with He atoms"
Jelena Bošković [1,2], Taha Selim [2], Ad van der Avoird [2],
Floris F. S. van der Tak [1,3], and Gerrit C. Groenenboom [2],
[1] Kapteyn Astronomical Institute, University of Groningen, NL-9747AD Groningen, The Netherlands
[2] Theoretical Chemistry, IMM, Radboud University of Nijmegen
[3] SRON Netherlands Institute for Space Research, The Netherlands
Date: 21-August-2026
Submitted to J. Chem. Phys.

Files:
======

1. README.txt                      - this file
2. ICS-CC-final-10-Apr-2026.dat    - Integral cross sections, coupled channels results
3. ICS-CSA-final-10-Apr-2026.dat   - Integral cross sections, coupled states results
4. HeCO2_pot5d1.f90                - Fortran implementation of the potential
5. HeCO2_pot5d1.dat                - Parameters of potential
6. HeCO2_pot5d1.sh                 - bash script to compile and run potential
7. coords.dat                      - Geometries for test run
8. HeCO2_pot5d1.out                - Output of test run

Detailed description of:
========================

2. ICS-CC-final-10-Apr-2026.dat
3. ICS-CSA-final-10-Apr-2026.dat

These files contain state-to-state integral cross sections (ICS) from
the coupled-channel (CC) and from coupled-states approximation (CSA) calculations.

Columns:
--------
1   l       initial-state vibrational angular momentum
2   n       initial-state index of the energy state for a specific l ordered by increasing energy
3   j       initial-state rotational quantum number
4   l'      final-state vibrational angular momentum
5   n'      final-state index of the energy state for a specific l ordered by increasing energy
6   j'      final-state rotational quantum number
7 - 36      integral cross sections in Angstrom^2 at the collision energies listed below

Each row represents one transition:
-----------------------------------
(l', n', j') <- (l, n, j)

Vibrational states notations:
-----------------------------
(l,n) -> v1_v2_l2_v3_r
(0,1) -> 0_0_0_0_1
(0,2) -> 1_0_0_0_2
(0,3) -> 1_0_0_0_1
(1,1) -> 0_1_1_0_1
(2,1) -> 0_2_2_0_1

Units:
------
Collision energy: cm^-1
Integral cross section: Angstrom^2

Collision energies:
-------------------
The 30 ICS columns correspond to E_coll in cm^-1:

20.00 24.23 29.36 35.57 43.09 52.20 63.25 76.62 92.83 112.47
136.26 165.08 200.00 242.31 293.56 355.66 430.89 522.03
632.46 766.24 928.32 1124.68 1362.58 1650.81 2000.00
2423.06 2935.60 3556.56 4308.87 5220.31


==> SI/coords.dat <==
7                                       # number of points
-2.000  3.000  3.250   84.548   18.000  # Q1, Q2, R, theta/deg, phi/deg
 2.000 -3.000  4.656    8.349  162.000
-2.000 -3.000  5.548   84.548  162.000
 0.000  0.000  5.814   84.548   18.000
 0.500 -0.75   7.700   37.000   62.000
 2.000 -3.000 16.000    8.349  162.000
 0.100  0.300 25.000   20.000   41.000


==> SI/test/HeCO2_pot5d1.dat <==
26082101		# unique number, 21-Aug-2026, version 01, unnormalized cos(Mφ)
2			# number of lines in header
HeCO2, pot5d1, RKHS coefficients
Gerrit C. Groenenboom, 21-Aug-2026
2,15,4,4,2              # Lstep, Lmax, Mmax, p1max, p2step
4,3,4,5,6               # p2max(M), M=0:Mmax
2, 5			# RKHS parameters M,N
24			# number of radial points, grid in bohr
   3.250
   3.450
   3.650
   3.850
   4.050
   4.251
   4.453
   4.656
   4.864
   5.079
   5.305
   5.548
   5.814
   6.116
   6.465
   6.877
   7.374
   7.979
   8.723
   9.640
  10.773
  12.172
  13.892
  16.000
24, 400   # rows and columns in matrix A(M, p2, L, p1, iR), iR runs fastest
  3.04193251721519e+03
 -2.91271784446301e+03
  2.87508823067406e+03
 -4.42065760298801e+03
  7.39548211434971e+03
  1.43842001899228e+04
  3.49419430461122e+04
 -4.09058773701501e+04
 -1.69384138362660e+04
 -2.54782533779871e+02
 -3.13048651973871e+03
 -1.33284728260041e+03
 -1.13412064716348e+03
 -8.06474198878350e+02
  5.35665458211104e+02
  2.18478448558398e+03
  1.11754724833767e+03
  2.66597299426146e+03
  1.90489736015181e+03
  5.23731927353605e+02
  3.80879370161500e+02
 -3.00284727792834e+02
  6.25609414529470e+02
 -1.24735711461506e+03
  2.86060194843388e+00
 -6.58285777964793e+01
  2.12670071527204e+02
 -3.78221051691625e+02
  1.36803061890486e+02
 -2.13909044458820e+03
  3.42803904371687e+03
  1.67689892235251e+03
 -3.09631414656987e+03
  3.94261958401593e+02
 -2.17636362318453e+02
 -3.29226520536028e+01
 -4.39230621500339e+01
  2.28424147022104e+01
 -7.73618202408900e+01
  3.66601332874175e+01
  9.04406140681069e+01
 -3.16708576738271e+01
  5.80612913826927e+01
  1.68843989216603e+01
  4.02844588077898e+01
 -1.99154696671344e+02
  1.02479500125830e+03
 -1.84746183030217e+03
  2.64205457614314e-01
 -1.35582370147855e+00
  2.32711320304602e+00
 -3.05769575995383e-02
  2.20023306031369e+01
  2.74530295251004e+00
 -2.10175459382462e+02
  3.02703552321619e+02
 -9.71491787156932e+01
 -2.39187636770563e+01
  5.87591123720156e+00
 -2.84418475698439e+00
 -7.23359916956908e-01
 -1.67195978308183e+00
  4.31242950838947e+00
 -5.70784719249790e+00
  1.83982098331710e+00
  2.65607823985464e+00
 -1.49548895849648e+00
 -1.89681558556173e+00
  5.90712357608301e+00
 -1.21363835135571e+01
  2.54689254960203e+01
 -2.59034772216805e+01
 -1.54673895529886e-02
  7.59412045047173e-02
 -2.14351993830137e-01
  4.10431938064867e-01
 -2.01860900428914e+00
  6.62845151385289e+00
 -7.91639673696767e+00
  1.73513107565202e-01
  6.16068140610999e+00
 -4.19240138456518e+00
  1.21144803299967e+00
 -4.19000282646737e-01
  3.18683742312217e-01
 -4.50000620494325e-01
  4.19356017190668e-01
 -1.88168997179017e-01
 -1.38738613803859e-02
 -8.38642639792172e-02
  4.45056086693490e-01
 -6.69349875430072e-01
  3.92958266156187e-01
 -4.71903944071373e-01
  1.56042645744249e+00
 -1.42720195801693e+00
  1.62135798161617e-02
 -6.66334934303904e-02
  1.21327284244501e-01
 -1.14859213122345e-01
  3.61767575571568e-02
 -1.96170123529618e-02
  1.47210349103317e-01
 -2.18505072726295e-01
  1.05608215897561e-01
  3.34476948273225e-02
 -7.91485119388108e-02
  7.05406553297758e-02
 -1.06096742619059e-01
  1.93460479117345e-01
 -1.76681478503187e-01
 -5.12678286192670e-02
  3.61192815144823e-01
 -4.83914269126342e-01
  2.07284123677517e-01
  3.67618880632083e-01
 -8.87148555278943e-01
  1.94018409411382e+00
 -3.75960227445013e+00
  2.95981503309948e+00
 -2.05328864157815e+04
  1.80437962480964e+04
 -1.32175115686652e+04
 -6.48868594673885e+03
  5.75793130165872e+03
  7.95976292078871e+04
  1.77128084194323e+05
 -1.72383092049419e+05
 -7.89819873801156e+04
  5.80192285507538e+03
 -1.15808186855868e+04
 -3.64499055203869e+03
 -3.08773554276689e+03
 -2.07196505715894e+03
  2.21508069895518e+03
  7.65445367503438e+03
  7.00708890344638e+02
  8.30100898626301e+03
  5.34943983861418e+03
  6.89011299637318e+02
  1.36392410375921e+03
 -4.54381892235288e+02
 -1.04683096648441e+02
 -5.46468467180439e+01
  2.20828531759270e+02
 -2.27982284991978e+02
  5.44086793303901e+02
 -9.93325902018670e+02
  2.60224219925421e+02
 -1.12511676611793e+04
  1.55026751878571e+04
  9.39330454759232e+03
 -1.47533491321091e+04
  1.93524166554159e+03
 -9.03582978207345e+02
 -2.94265599407874e+01
 -1.64500371985791e+02
  1.02690247755055e+02
 -2.88516382868396e+02
  1.67229416060556e+02
  4.02853458639405e+02
 -1.86194642050438e+02
  2.03767081759187e+02
  7.95831634136900e+01
 -2.85490065588921e+01
  3.54584900453914e+01
 -3.51794454946624e+01
  1.78933725188137e+01
  6.45446712225038e-02
 -7.83308340902763e+00
  2.08217939746643e+01
 -3.45573764884540e+01
  1.82848773905956e+02
 -3.31984521735696e+01
 -9.93649435317503e+02
  1.37817964475869e+03
 -3.96105619208988e+02
 -1.34829200052428e+02
  2.95771361647147e+01
 -1.11272613473181e+01
 -3.40746706873060e+00
 -2.70855598465398e+00
  1.50180487095364e+01
 -2.77482352169547e+01
  1.78580226882398e+01
  5.59079648077583e+00
 -1.41343107243519e+01
  1.71300131819552e+01
 -1.16088868997991e+01
 -4.62473327455710e+00
  2.62529266562556e+01
 -2.33183077471841e+01
  2.50687240906806e-03
  9.10546101146067e-02
 -4.23347431375182e-01
  1.00087795437848e+00
 -9.17423752320375e+00
  3.08225577816023e+01
 -3.33086120388506e+01
 -5.73007763971343e+00
  3.35128313892874e+01
 -2.17997796322241e+01
  6.88774371754514e+00
 -2.26258430311195e+00
  5.31696749820099e-01
 -3.02682549526566e-01
  1.74599713518072e-01
  3.01113341476176e-01
 -7.78578921824193e-01
  8.33330393424078e-01
 -9.62329462899943e-01
  7.01902342617811e-01
  1.70240065383547e+00
 -6.64938268460379e+00
  1.08670669699507e+01
 -7.60619848314587e+00
 -2.27885338242548e-02
  7.43628950943101e-02
 -1.25189474010142e-01
  2.40625390376090e-01
 -3.45235801031672e-01
 -1.56264675287058e-01
  1.33148990101876e+00
 -1.91354967484032e+00
  1.52113012614501e+00
 -1.31954268536330e+00
  1.41766675567580e+00
 -1.05751437050338e+00
  5.07605774160933e-01
 -3.02746362510346e-01
  1.72452351755834e-01
  8.43147406021332e-02
  1.15918826386164e-01
 -1.14864930151129e+00
  2.41569190116569e+00
 -3.20637333682197e+00
  2.61412770406289e+00
  1.10251395337144e+00
 -6.46187497803340e+00
  5.94058124850985e+00
  8.24291595073484e+03
 -2.06737907160137e+04
 -2.89539820202909e+04
 -7.47384010875054e+03
 -7.91591509974148e+04
  1.34579895778608e+05
  3.09612668713433e+05
 -2.04768230582529e+05
 -1.36634742029646e+05
  2.26733131541614e+04
 -1.31868532993941e+04
 -1.66419549464345e+02
 -1.56361875108416e+03
 -4.24052184004998e+02
  2.61105285927489e+03
  8.11793296375200e+03
 -2.57283019075873e+03
  6.17778464039818e+03
  3.50866849507187e+03
 -6.91660272637982e+02
  1.11854109955153e+03
 -3.46020483817047e+02
  5.19672764735181e+01
 -8.02924088306827e+01
 -5.91025746075528e+01
  8.40249405351190e+02
 -4.50200019226739e+02
  1.64917829109185e+03
 -9.85687062417091e+02
 -2.03178289701390e+04
  1.98541773506288e+04
  2.08766873591211e+04
 -2.38619813868337e+04
  3.23579587506937e+03
 -1.27205267311737e+03
  1.54328678717653e+02
 -1.44358492088394e+02
  1.48673623237082e+02
 -2.98910542479238e+02
  1.66078024170916e+02
  5.27208214754106e+02
 -2.93907852465680e+02
  1.84035634815226e+02
  7.96326613970628e+01
 -6.31235083724817e+01
  6.86430734977710e+01
 -6.09003376147001e+01
  2.54321784731054e+01
 -3.73027989907416e+00
 -8.46454716825749e+00
  2.35793665061322e+01
 -1.10162644919702e+02
  4.60464109732859e+02
 -8.45469348982578e+01
 -1.62294706563523e+03
  1.97675924945865e+03
 -3.79322185511794e+02
 -3.11710938371674e+02
  8.39956521897951e+01
 -3.30035767487662e+01
  6.90469998802260e+00
 -6.21475478576101e+00
  2.01107083933514e+01
 -3.15869454655425e+01
  1.54764516274659e+01
  8.29205444936619e+00
 -8.11039356103790e-01
 -1.62315414537151e+01
  2.79021972755500e+01
 -1.38841730292487e+01
 -2.26691167116276e+01
  3.03601315212964e+01
  1.40845175330209e-01
 -2.91427342863816e-01
  7.49722572813407e-01
 -9.08750919518111e-01
 -1.37130932370554e+01
  4.52834351946151e+01
 -3.52999372857729e+01
 -3.36663918964738e+01
  6.82217772641801e+01
 -3.91440012065716e+01
  1.14014485357353e+01
 -3.25319427005217e+00
  4.27122338598355e-01
  9.84589780220645e-02
 -5.08208107304827e-01
  1.74531797009245e+00
 -2.60622381664374e+00
  1.82008095101343e+00
 -4.31687835378551e-01
 -1.26963927786106e+00
  5.25059734220287e+00
 -1.06072449635874e+01
  1.09869371615026e+01
 -4.57316836612168e+00
 -3.78830825604678e-02
  1.54148848222416e-01
 -3.32425758339295e-01
  5.78009662722423e-01
 -5.94567907827120e-01
 -5.00589957861908e-01
  2.48504583104498e+00
 -3.15739545038369e+00
  1.91602753399784e+00
 -7.34139342687388e-01
  3.48127836610410e-01
 -6.14350279890723e-02
 -1.33428844342586e-01
  3.24420234883731e-02
  2.54519801705290e-01
 -7.41979510128781e-01
  1.13499493146952e+00
 -5.39431691672436e-01
 -1.57361744219318e+00
  4.55759964033753e+00
 -6.55832484257797e+00
  4.09731160041917e+00
  3.26669737642480e+00
 -5.53885574487656e+00
  3.82465786599146e+04
 -3.25610941290314e+04
  2.97098150903494e+03
 -3.87714780206997e+04
 -1.87886792227514e+05
  9.71817698061522e+04
  3.94742014091768e+05
 -1.17980674101297e+05
 -1.94941113841804e+05
  4.18472108312060e+04
 -1.43134016847672e+04
  4.69117457769802e+03
 -1.02168847341059e+03
 -3.37773738991704e+02
  4.35722794704969e+02
  6.13176266253939e+03
 -1.70462955468772e+03
  2.14706188981008e+03
  1.27202688668378e+03
 -4.60874547211067e+02
  4.46480987967190e+02
 -1.23397968707497e+02
 -2.17158407581011e+01
  1.56183572023638e+01
 -4.76198290020551e+02
  8.84337317337945e+02
 -7.17591809361160e+02
  6.35277214332631e+03
 -2.02213963467863e+03
 -2.40682764514100e+04
  9.05884021718153e+03
  3.73288883530284e+04
 -2.96210273554008e+04
  4.20586933062613e+03
 -1.47678139429790e+03
  3.16996655651583e+02
 -3.89476619181527e+01
  1.29493676084561e+02
 -2.22691613877888e+02
  5.56153948727012e+01
  4.58162964878870e+02
 -2.67940241810017e+02
  9.55025122191131e+01
  4.37530587184416e+01
 -2.41193222259597e+01
  1.00596073419596e+01
 -1.00871067529264e+01
  5.78275839973635e+00
 -5.98319647671098e-01
  4.63703487528519e+00
 -5.19180707896145e+01
 -1.03342997013587e+02
  5.33002670293376e+02
  2.46669779537797e+02
 -2.18287406123062e+03
  1.97404858136042e+03
  1.70742719263366e+00
 -5.36483620475474e+02
  1.52762126797009e+02
 -5.48525894043292e+01
  1.59490719363834e+01
 -4.92610505240292e+00
  2.18628951942135e+01
 -3.81430209868337e+01
  2.79834376804543e+01
 -8.73110082351638e+00
  3.74854521385980e+00
  4.40420256911117e-01
  2.86984122818766e+00
 -1.75537972103444e+01
  2.76213638758376e+01
 -1.53095383154815e+01
  5.08815853063576e-02
 -1.75020455816852e-01
  2.15368769607853e+00
 -3.19538117004774e+00
 -1.55805425192691e+01
  4.06945765272228e+01
  2.54249192984312e-02
 -9.02497644664047e+01
  1.10320040755968e+02
 -5.71225933252322e+01
  1.75262849598646e+01
 -5.64933637953612e+00
  1.51173696152422e+00
 -6.96909958581045e-01
  3.73126073827934e-01
  8.17223165894354e-01
 -1.87334317386291e+00
  1.67479926336790e+00
 -8.39711096265596e-01
  8.71701663839748e-01
 -1.07481463201479e+00
 -2.40961306898320e+00
  8.07405259842299e+00
 -6.38947369353097e+00
  4.40045887901669e-02
 -1.81205137448885e-01
  2.82277001590480e-01
 -1.28611523788879e-01
  1.82986639686592e-01
 -1.61432103295731e+00
  3.90232098043129e+00
 -4.45022028321244e+00
  2.88763513682362e+00
 -1.55839824695980e+00
  1.23795005297684e+00
 -9.60369062689584e-01
  4.65005696508991e-01
 -8.76678954327804e-02
 -1.00714014777093e-01
  4.81322769996013e-01
 -1.55872174587326e+00
  2.49078588009294e+00
 -1.84995801386386e+00
  4.76491032794701e-01
 -6.32765062894192e-01
  2.66556037544550e+00
 -3.70042735420510e+00
  1.76439333806254e+00
 -1.40263362179334e+04
  4.13015123135422e+04
  6.47160231813202e+04
 -6.37398311789188e+04
 -1.77576870204486e+05
 -1.06703338555537e+05
  3.99357761824254e+05
  5.07715844480208e+04
 -2.42801454107672e+05
  5.80888922415845e+04
 -1.77422769044904e+04
  7.28410127860735e+03
 -1.22317833991335e+03
 -8.48347797984288e+02
 -1.23157301507792e+03
  4.73985409282117e+03
 -2.54347032219345e+02
 -3.65951977727681e+02
 -1.57837700956385e+01
  2.50197497596815e+02
  2.10750070289556e+01
  2.52071326542336e+01
 -4.37510610030706e+01
  2.14809890456621e+01
  1.41093540189700e+01
 -1.66358423553190e+03
  1.00321787727148e+03
  6.48414209253764e+03
  2.73728424123479e+03
 -1.78271353575979e+04
 -1.83394503306028e+04
  5.59629723049942e+04
 -3.20849451748385e+04
  4.75867757279492e+03
 -1.55818733861384e+03
  3.96186382007520e+02
  4.72373016582786e+01
  6.05105063706977e+01
 -1.32966897511904e+02
 -8.75387667123088e+01
  3.62041403869279e+02
 -1.65103006693591e+02
  1.86363155776113e+01
  2.08681788108042e+01
 -9.82241723448065e+00
  8.37221467231129e+00
 -1.67444399724227e+01
  1.46671563151045e+01
  8.48740400062825e+00
  2.59566502176201e+01
 -1.35376465705496e+02
  4.96789036353874e+00
  3.82035712253961e+01
  1.33081538668220e+03
 -2.78872829165912e+03
  1.51371869842858e+03
  5.88469209480867e+02
 -7.58092948854101e+02
  2.26868959092712e+02
 -7.87476479837197e+01
  2.19993653534785e+01
  1.97254378986846e+00
  1.01107663943291e+01
 -1.96175536449088e+01
  4.11384960060791e+00
  6.66922134786585e+00
  2.46689991925955e+00
 -1.41741137169066e+01
  2.81953612289725e+01
 -5.46284997497120e+01
  8.93724599770206e+01
 -6.92845247895068e+01
 -2.82871564760755e-01
  5.52037418029516e-01
  1.51053656765638e+00
  2.03249732455383e-01
 -1.79463647216690e+01
  1.45057335947484e+01
  6.95295509594365e+01
 -1.65188498436684e+02
  1.53011581491051e+02
 -7.33735823634108e+01
  2.36438569016731e+01
 -8.06188693530875e+00
  2.18170631294532e+00
 -1.12276366816216e-01
 -1.27399128103655e+00
  3.24339285146245e+00
 -4.12622819371221e+00
  3.19626944471033e+00
 -2.27863463480025e+00
  2.21532744708497e+00
 -1.75022140639287e+00
 -6.82035863268211e-01
  4.11720930913199e+00
 -3.54493252727730e+00
 -1.21856890220782e-02
  1.64538737697238e-02
  9.73630168825239e-02
 -5.62376196493700e-01
  1.92954252868723e+00
 -4.36171286673237e+00
  6.14163125731479e+00
 -5.20153358101890e+00
  2.48781397787458e+00
 -6.35577108224661e-01
  3.38434116020069e-01
 -5.53469548122256e-01
  7.50294005024886e-01
 -1.08740802432492e+00
  1.33785115984184e+00
 -1.26751671196496e+00
  9.32754882785402e-01
 -1.48967128959473e-01
 -1.08761023262988e+00
  2.42195808060083e+00
 -4.14456128458535e+00
  9.24388311595624e+00
 -1.77055732950703e+01
  1.45218463560183e+01
 -4.67637485110536e+04
  5.36290424720582e+04
  5.84098422870672e+04
  7.73283524258079e+03
  9.71149932723986e+03
 -4.17225565844166e+05
  3.27115689305355e+05
  2.16124760319691e+05
 -2.61136978724745e+05
  6.58280607157808e+04
 -1.97646267727188e+04
  7.52940158802081e+03
 -1.84798563494229e+03
 -7.94500180059645e+02
 -1.38597025463188e+03
  3.76307821700325e+03
  1.75711024694914e+02
 -1.26666279221108e+03
 -2.83402510356175e+02
  5.40205744195838e+02
 -1.05662430244964e+02
  1.74660905305741e+01
  7.06771202610530e+00
 -1.37991670048713e+01
  5.90526322035772e+02
 -2.45973389321188e+03
  1.53392762494926e+03
 -2.70676704572038e+03
  1.63383776558707e+04
 -4.40826867205353e+03
 -5.07130548610439e+04
  6.90149575134814e+04
 -3.08900174933717e+04
  4.77082869729735e+03
 -1.50899179080968e+03
  3.82433748386986e+02
  8.27871470039112e+01
  1.77581089109595e+01
 -7.51669238023397e+01
 -1.31020228166576e+02
  2.24142645654057e+02
 -4.84413127697784e+01
 -2.30863439022486e+01
  1.72104146972723e+01
 -3.04978322502140e+01
  4.87135705119044e+01
 -3.68753470750345e+01
  8.70011421956904e+00
  4.21064724468358e+00
  2.44317468789967e+01
 -4.34532012216218e+01
  4.59849538483858e+01
 -8.78903523594587e+02
  2.82963317535514e+03
 -3.28243799979832e+03
  8.97428745496263e+02
  1.06864446495809e+03
 -8.63691364530311e+02
  2.62753203426953e+02
 -9.12037901686390e+01
  3.02907200784553e+01
 -7.19185494114898e+00
  1.78346016131519e+01
 -2.44960243593876e+01
  1.05773002569666e+01
 -2.84290388266682e+00
  6.95958019379981e+00
 -1.07380317364088e+01
  1.35924490281506e+01
 -1.78173641670291e+00
 -3.17011671836544e+01
  3.67979000905514e+01
 -3.65453090339502e-01
  9.03419827569291e-01
 -2.45860343425239e+00
  1.33650443908646e+01
 -2.57726266775687e+01
 -1.80131316278879e+01
  1.39216716717740e+02
 -2.21645416478630e+02
  1.73208087748296e+02
 -7.52912002038763e+01
  2.17012174979218e+01
 -6.14379672085733e+00
  1.93136415987435e+00
 -1.65192519477959e+00
  1.79966325805324e+00
 -1.35591098468187e+00
  1.73554443196488e+00
 -2.50554113352624e+00
  2.48514894810397e+00
 -3.59575684996979e+00
  7.84719339498002e+00
 -1.15049975131480e+01
  8.23214970063655e+00
 -1.53763863732974e+00
 -4.75715405579569e-03
  4.42483278189248e-02
 -3.26395059616657e-02
 -6.27265995422301e-01
  2.74182174038078e+00
 -5.72214771231935e+00
  7.27573918249011e+00
 -6.14139284380579e+00
  3.74399694961541e+00
 -1.60963371885798e+00
 -8.31055500810275e-02
  9.39380860250925e-01
 -9.74959769285279e-01
  1.19269836186043e+00
 -1.71878325479341e+00
  2.01079089434967e+00
 -2.14870745638350e+00
  2.10798675696538e+00
 -1.81382000532410e+00
  2.26782002642089e+00
 -3.74821040910607e+00
  1.85112628448991e+00
  6.11791747518402e+00
 -8.15458197182693e+00
  9.57170131452425e+03
 -3.44994966524061e+04
 -5.94161519721505e+04
  1.56371536793454e+05
  2.26328190357900e+05
 -6.14058572758824e+05
  2.14628602349184e+05
  2.84340364697613e+05
 -2.29576285125739e+05
  5.89930144768480e+04
 -1.78099147430955e+04
  6.79099640784282e+03
 -1.49160487869549e+03
 -8.93459943014200e+02
 -9.75380216561715e+02
  2.14586903398527e+03
  4.47143699283801e+02
 -8.72773825074017e+02
 -3.97129756518084e+02
  4.59862685276820e+02
 -1.22060069671089e+02
  9.51944933754827e+01
 -1.11129654642720e+02
  5.96191177376802e+01
  4.63672150844949e+01
  1.39948405733598e+03
 -1.28633150028633e+03
 -1.45625011055569e+04
  2.95371781135764e+04
  6.93243393522718e+03
 -6.64263619937926e+04
  6.64822908818783e+04
 -2.52678604138222e+04
  4.08572802527857e+03
 -1.26163691802735e+03
  2.91869157784111e+02
  7.21707440003792e+01
 -4.05002880652016e+00
 -3.58783836018860e+01
 -1.02001793709732e+02
  1.27319567703988e+02
 -1.80786038212909e+01
 -5.94796311641840e+00
 -1.25098758114781e+01
  1.39133347749073e+01
  6.38445382110766e+00
 -3.58845060064359e+01
  2.95649744034838e+01
 -7.39376921444460e+00
 -2.85745422646117e+01
  2.15281124033932e+02
 -6.23627044347909e+01
 -1.52478085240543e+03
  3.63137175427438e+03
 -3.18429564262056e+03
  3.82596812850493e+02
  1.18282612853281e+03
 -7.85823857914098e+02
  2.37747893926794e+02
 -7.79080489809251e+01
  2.27164230073224e+01
  2.55491510684959e+00
 -4.65124289584057e+00
  1.11028104387167e+01
 -3.03810188708751e+01
  3.30906220691270e+01
 -1.60916454916642e+01
 -5.73914811965602e+00
  5.18348097412648e+01
 -1.40260739502624e+02
  1.99352429247776e+02
 -1.22673862636412e+02
  1.78034402146714e-01
  2.70453059312736e-02
 -7.17916289005805e+00
  2.83323242052485e+01
 -3.42657736878218e+01
 -3.62364756140204e+01
  1.64779495671886e+02
 -2.23150303043162e+02
  1.59117479782995e+02
 -6.71061709083735e+01
  2.02463957539518e+01
 -6.03243201559918e+00
  1.40737067791377e+00
  3.23063907961974e-01
 -1.55490273242981e+00
  2.61293530937551e+00
 -2.90955773838325e+00
  2.36925980995615e+00
 -1.79735189641629e+00
  2.86077893670332e+00
 -3.72991610232413e+00
 -1.82088210681238e+00
  1.05732726942175e+01
 -8.48719535972895e+00
  7.59253640112663e-02
 -2.13969598751134e-01
  2.38858441687629e-01
 -5.00267051506362e-01
  1.88151009819160e+00
 -4.18825710332163e+00
  5.48696644697053e+00
 -4.39556995899850e+00
  2.09369861554758e+00
 -5.11479357995037e-01
 -8.57584296023913e-02
  2.71603278182797e-01
  8.84329793805192e-02
 -1.13496256867153e+00
  2.52475179916050e+00
 -4.49776101149565e+00
  6.71654298765821e+00
 -6.73602418331753e+00
  3.69938055345662e+00
  8.57546574172572e-01
 -1.03350392477573e+01
  2.85343271858981e+01
 -4.07643673037724e+01
  2.50889545236787e+01
  5.28744973207315e+04
 -7.69215101998265e+04
 -1.25441407218508e+05
  1.89273829015809e+05
  2.40462970392774e+05
 -4.75139088172345e+05
  1.01395800738409e+05
  2.03838894136462e+05
 -1.38282849732452e+05
  3.62202041802848e+04
 -1.14719694092343e+04
  3.96480548185247e+03
 -2.45312781198364e+02
 -7.59598104525426e+02
 -5.99765419599586e+02
  8.81638716175284e+02
  2.00897572777142e+02
 -4.96082037850911e+01
 -3.61592568608628e+02
  1.78913834096710e+02
 -1.45123464814071e+01
 -1.27681829206833e+01
  1.14231356141858e+01
 -1.23049079026132e+00
 -6.22787544350668e+02
  4.01660553371632e+03
 -3.11689540316430e+03
 -1.50770039192935e+04
  2.55097731328679e+04
  8.30626755156552e+03
 -4.85425134169587e+04
  4.23536198411439e+04
 -1.47162187119239e+04
  2.45033171056598e+03
 -7.26583295271241e+02
  1.51739830335200e+02
  4.14248551894646e+01
 -1.57094060506919e+00
 -3.31380416551884e+01
 -3.21887176818885e+01
  4.56970935814881e+01
  1.61401843908841e+00
 -1.40888110877581e+01
  2.11725984451447e+01
 -2.70641943925241e+01
  9.48553589948795e+00
  1.04484524838354e+01
 -1.03596874453210e+01
 -7.85789848594016e+00
 -6.39978233287966e+01
  3.01326549293015e+02
 -1.31925282713251e+02
 -1.22915346872827e+03
  2.67143616443492e+03
 -2.05843688546112e+03
  9.29464118608165e+01
  8.01331725788826e+02
 -4.96712012445560e+02
  1.66204282488045e+02
 -6.43661870503285e+01
  2.40838387876530e+01
 -7.42226750328163e+00
  8.78444803908904e+00
 -1.26891586417563e+01
  1.65011531106116e+01
 -2.29979482290937e+01
  2.15398284461922e+01
 -9.91615688406299e+00
 -1.21057368750861e+01
  3.43287836905072e+01
 -2.22783385128586e+01
 -3.16794440333638e+00
  5.52214138147163e-01
 -6.27807828169232e-01
 -7.40455327627767e+00
  2.68446120860916e+01
 -2.87495459555275e+01
 -2.74226563544264e+01
  1.14257933877110e+02
 -1.44495234683030e+02
  9.77981155461314e+01
 -3.93325445030790e+01
  1.02456479908033e+01
 -1.33573999166318e+00
 -7.55608760481781e-01
  4.17129001996808e-01
  9.31538664004896e-02
 -1.98914982845521e-01
  8.24156741227624e-01
 -2.58103720543608e+00
  5.70104362996955e+00
 -9.34341688947694e+00
  9.32182676546748e+00
 -2.72430826298099e+00
 -4.75652825050365e+00
  4.74634369791044e+00
 -5.48655639865494e-02
  1.95824764433688e-01
 -2.77253247936630e-01
  1.09360447231998e-01
  4.87124638122183e-01
 -1.33053992506480e+00
  1.54152865924688e+00
 -6.57582088439701e-01
 -9.49086706755364e-01
  2.84882032273550e+00
 -4.13704101374390e+00
  3.80842218495385e+00
 -2.28640741079359e+00
  1.08045440022591e+00
 -9.17467879847957e-01
  1.70633363867856e+00
 -3.33297519160541e+00
  4.28679921993384e+00
 -3.00175151071114e+00
  3.40499141899198e-01
  3.73621757240768e+00
 -6.90836389319117e+00
  2.54819598738938e+00
  2.35187942960503e+00
 -1.06042345948372e+01
  1.93982727492597e+01
 -1.27994865924704e+01
  1.03518847036742e+02
 -2.04993168538283e+02
  1.53375191166476e+02
 -1.62540660139771e+02
  2.54640314502923e+02
 -1.54233519961440e+02
  4.17782131073242e+01
 -1.50846163367777e+00
 -1.99005359101089e+01
 -1.29522363777741e+01
  1.16626455871333e+01
 -4.08427499288881e+01
  3.85905148454391e+00
  6.90552928470331e+01
 -6.05925362237938e+01
  1.61781301383150e+01
  6.94681378975261e+00
  1.46278320514785e+01
 -8.56816104989422e+01
  4.38780303179883e+02
 -7.82202220811020e+02
 -5.53457812915767e-01
  3.19804630306737e+00
 -9.15148683914129e+00
  1.61164260652744e+01
 -1.51567876209304e+01
  1.45055857189933e+01
 -3.08306144591005e+01
  3.10265798634115e+01
 -7.46669867724457e+00
 -1.14123695827826e+00
 -6.23439958631319e-01
  6.35998305189455e-01
 -5.34633836807858e-01
 -1.57577040540943e+00
  6.80748471322880e+00
 -6.72068714037919e+00
 -1.38577487526083e+00
  4.81879197677990e+00
 -1.80671630025726e+00
 -1.22275186791405e+00
  2.54330407845538e+00
 -6.42924459803695e+00
  1.36671846763400e+01
 -1.18187295240401e+01
  3.09087434937358e-02
 -1.44645002100026e-01
  3.25756024703204e-01
 -5.12890151910270e-01
  4.73883076344726e-01
  5.53985981532018e-02
 -2.68229110471485e-01
 -3.26729042588159e-01
  5.47737526480796e-01
 -2.88745226988385e-01
  2.04145999855079e-01
 -1.15303002845731e-01
 -1.21166821289264e-01
  7.09439618070021e-01
 -1.37043683345302e+00
  1.18924440465746e+00
  7.19037867426683e-02
 -1.30378952041254e+00
  1.19287767371045e+00
  1.73302795815408e-02
 -2.03602212354747e+00
  8.15520699589904e+00
 -1.68299767358388e+01
  1.28205607342897e+01
  1.06100972169994e-02
 -3.98210923526712e-02
  7.28881612828592e-02
 -8.71366991300083e-02
  6.11440601011446e-02
 -3.25524097825541e-02
  7.60630933646721e-02
 -1.35350077903073e-01
  1.17141069023720e-01
 -8.44487985988810e-02
  7.73594055266185e-02
 -2.69074378389357e-02
 -7.05195142932799e-02
  1.73373510900708e-01
 -2.42313566972330e-01
  2.56059010867944e-01
 -2.56178179129468e-01
  2.94576367361550e-01
 -4.46908879999320e-01
  6.74515947845573e-01
 -1.02611178251327e+00
  2.35707929618501e+00
 -4.15078737673207e+00
  2.93456374734646e+00
 -1.34581043237813e-02
  5.67765814912630e-02
 -1.08708108282566e-01
  1.27220311576593e-01
 -1.02868891448005e-01
  4.95912537020554e-02
  3.82711849028516e-02
 -1.35428325923076e-01
  1.67476196343766e-01
 -1.18280932832088e-01
  3.89229290345428e-02
  1.15907333904989e-02
  3.12463072904379e-02
 -1.73846316967766e-01
  2.75739466608859e-01
 -1.79526846477771e-01
 -7.58382907364380e-02
  2.84156011496135e-01
 -2.61171045140272e-01
  5.88514891852930e-02
  2.95998261033694e-01
 -1.52831753227742e+00
  3.32149178583001e+00
 -2.52771423951611e+00
  3.67186279865253e+01
 -1.30592258008478e+02
  1.94054187780234e+02
  4.31156380270930e+01
 -3.66856534231266e+02
  1.10475480585981e+02
 -4.39268464359803e+02
  1.16442513157986e+03
 -6.43031404192372e+02
  1.12381937424268e+02
 -1.00101572449172e+01
 -6.04784128467695e+01
 -1.96492917271636e+01
  9.75877650304779e+01
 -1.26042710347373e+02
 -1.12331931602607e+02
  3.16695811115152e+02
 -2.20105486383015e+02
  1.65075971460539e+01
  6.14640141477566e+01
 -3.56972705279554e+01
  1.40483545553311e+01
 -5.16159424376783e+00
  4.48256958446777e-02
 -3.47556756292644e-01
  4.31644111641590e+00
 -2.00586381503794e+01
  4.41879683836973e+01
 -4.85733041445896e+01
  7.79265487523225e+01
 -1.59264099092290e+02
  1.39019785753554e+02
 -3.21417363447893e+01
 -6.62883706420313e+00
  3.95902369923852e+00
  1.46058768725296e+00
 -3.96123524062592e+00
 -5.92919252614677e+00
  2.23365507488481e+01
 -2.00471055225539e+01
 -8.52480542933765e+00
  2.11474620879634e+01
 -1.09085992330598e+01
  3.29083531514324e-01
  5.13199263177008e+00
 -5.71685258642709e+00
  3.04379183925533e+00
 -1.16885825522390e+00
 -1.55606430150839e-01
  6.41404498531874e-01
 -1.30627281456683e+00
  1.75990397599758e+00
 -2.56388010218713e+00
  3.84386804263153e+00
 -1.75284241479912e+00
 -3.69340977609376e+00
  5.75649501854412e+00
 -4.29739482629074e+00
  2.75030135703139e+00
 -1.05175070918111e+00
  4.98630207865190e-01
 -1.20267215395879e+00
  3.28110564761948e-01
  2.17538963014212e+00
 -1.97334683159660e+00
 -2.18958271044414e+00
  6.55991260651623e+00
 -8.98179285418375e+00
  6.75491560598083e+00
  6.30173054486058e+00
 -2.37014393951685e+01
  1.98274470017622e+01
 -4.72144057048072e-03
  1.42235814053695e-02
 -1.63915175590978e-02
  2.24708646840219e-02
 -2.47233805760697e-02
 -7.61495890137162e-02
  2.85632422527129e-01
 -3.66671074240256e-01
  1.69561790712507e-01
  1.30654701632558e-01
 -2.61208867770722e-01
  1.31924033189799e-01
  8.60220992245785e-02
 -1.70142539351575e-01
  6.46955284566201e-02
  7.58958105195481e-02
 -6.87607584274751e-02
 -1.21690074828272e-01
  3.58258904502112e-01
 -1.34766638205945e-01
 -8.34134116071751e-01
  1.99984513380197e+00
 -2.78024361521156e+00
  2.01849495121129e+00
  1.44482150821332e-02
 -4.80483651208298e-02
  7.61685012833436e-02
 -9.76351269899494e-02
  1.01494709731617e-01
 -3.75253259478961e-02
 -5.36646177813455e-02
  9.89184081524542e-02
 -2.16520021089736e-01
  4.66929540044351e-01
 -5.55206806937725e-01
  3.26700230869043e-01
 -1.42842270570459e-01
  2.25366889816843e-01
 -2.47854580336273e-01
  8.40838680925426e-02
 -1.99474683417511e-01
  8.13976421392096e-01
 -1.52485329471397e+00
  1.94618816466831e+00
 -1.37235946134508e+00
 -1.69409781542371e+00
  5.90819709934944e+00
 -5.00408333463516e+00
 -4.93919171105917e+00
 -5.69611256783920e+01
  3.37000550707300e+02
 -5.77054934065486e+02
  1.00505931187894e+03
 -1.37201949139959e+03
 -5.77936285874342e+01
  1.37730445317274e+03
 -7.08142356445091e+02
  1.30119566400346e+02
  1.06002719827747e+01
 -1.15439078171403e+02
  3.71389096689711e+01
  1.74550166844136e+02
 -1.82224748314154e+02
 -2.77260294472310e+02
  5.07805174897247e+02
 -2.39606391238274e+02
 -5.55361288684307e+01
  9.01226716982077e+01
 -3.44971342473224e+01
  3.28676099826532e+01
 -4.79023675860714e+01
  3.28437485353931e+01
  2.96995490440455e+00
 -1.51345943038716e+01
  2.40827142197682e+01
 -2.23731945761357e+01
 -1.19368226483910e-02
  1.24832062010472e+02
 -2.62943718607591e+02
  1.89428620588936e+02
 -2.91657812147490e+01
 -1.62683415209627e+01
  9.34804015120587e+00
  3.38007978580252e+00
 -1.05880151992567e+01
 -1.13832198763585e+01
  2.97612575612510e+01
 -1.19320850969966e+01
 -2.27776628042292e+01
  2.83626995786059e+01
 -1.05781313708758e+01
 -3.37451028847795e+00
  1.65334940323025e+01
 -2.76380441966391e+01
  2.24045739010875e+01
 -6.35960868659553e+00
 -9.25824688688963e-02
  6.66641458941179e-01
 -2.02341674934704e+00
  4.47221566055761e+00
 -8.82302081754543e+00
  1.15190594404988e+01
 -5.65963603618221e+00
 -4.26822019235473e+00
  7.21643478116920e+00
 -4.53325123292121e+00
  2.23802048178407e+00
 -4.62294988629997e-01
 -9.70569525033250e-01
  1.24983868301979e+00
 -6.34341839304494e-01
 -6.35271650932193e-02
  7.54050083391110e-01
  4.83800334460282e-02
 -4.84937804109566e+00
  1.23299169642348e+01
 -1.55622964318613e+01
 -3.31472120035696e-01
  3.35632264446553e+01
 -3.44311775395520e+01
 -1.71601417253362e-02
  7.47333662047831e-02
 -1.62326618085562e-01
  2.06735096620711e-01
 -5.31462272460752e-02
 -3.36219253004791e-01
  6.70459900283116e-01
 -6.23802563731909e-01
  3.02180044062987e-01
 -8.50953884121091e-02
  1.24111859678378e-01
 -3.10466096373937e-01
  4.50153378432260e-01
 -4.42967482803564e-01
  4.51483424438384e-01
 -6.38198362236484e-01
  8.14618322865764e-01
 -7.29903062803046e-01
  3.81005544230607e-01
  5.93128170910591e-01
 -2.90371682282164e+00
  5.42585225359553e+00
 -4.72496039214615e+00
  1.30806981009963e+00
  2.63136035877444e-02
 -1.08841051094592e-01
  2.14978947734943e-01
 -2.85967154012159e-01
  3.11194303361036e-01
 -2.89212051655964e-01
  2.07335968425544e-01
 -1.27085333212994e-01
  2.94248153442709e-02
  1.72358577139434e-01
 -2.71654983787765e-01
  5.67056830674246e-02
  2.35783971880016e-01
 -2.33130441287827e-01
 -1.38124903466607e-01
  5.47046226316240e-01
 -5.72704634747461e-01
  2.44203457204815e-02
  1.15339506723695e+00
 -2.75229530064972e+00
  3.57909268838252e+00
 -5.05236118385910e-01
 -6.40504222194523e+00
  6.92663868081088e+00
 -1.28397923007523e+02
  3.16425803084018e+02
 -3.56202638280445e+02
 -1.84908448488106e+02
  2.02124887576690e+03
 -2.65313518189430e+03
  3.17268728188074e+02
  1.00938170053214e+03
 -3.11853343243322e+02
  2.37239026424454e+01
  5.04818347669544e+01
 -2.12797389494127e+02
  7.90241880445960e+01
  1.76847361027277e+02
 -9.36726588583278e+01
 -3.19200276145359e+02
  4.57921046687250e+02
 -1.79582622050101e+02
 -8.36223779427750e+01
  8.42957472170708e+01
 -1.09494567542658e+01
 -1.42479375381821e+01
  2.58138006334471e+01
 -1.65860801081411e+01
  2.26262135537043e+00
 -1.39400494346231e+01
  5.04816980060052e+01
 -1.25270692013661e+02
  1.10498468739519e+02
  9.98678579890901e+01
 -2.31190173941701e+02
  1.09941853547272e+02
  2.07342096234227e+01
 -3.67805930214212e+01
  2.01413232238455e+01
  7.59168901981180e-01
 -1.14369869558419e+01
 -9.19906332663532e+00
  2.56498240838982e+01
 -4.76019158641649e+00
 -2.52422672405407e+01
  2.17432868013784e+01
 -1.79444092209464e+00
 -3.41440578091364e+00
  2.55684164536681e+00
 -7.54191602662498e+00
  1.23126090025671e+01
 -6.86109710655515e+00
  3.26300177859302e-01
 -1.38594904736106e+00
  2.32603508533749e+00
  6.02543135853046e-01
 -8.84282586235644e+00
  1.29326771020064e+01
 -5.33876567451228e+00
 -4.45303344800182e+00
  6.25132892063892e+00
 -3.24442245791325e+00
  1.11978545426734e+00
 -1.81518123357683e-01
  2.00121698197985e-01
 -5.11566603145210e-01
 -1.38735873397178e+00
  5.19448453633126e+00
 -8.80939636201837e+00
  1.00752528327439e+01
 -7.16317792961791e+00
  3.37997407675462e+00
 -6.75005677706975e+00
  1.98667942319247e+01
 -2.76009731660182e+01
  1.47994384334512e+01
  3.00448340416730e-02
 -1.01253298359975e-01
  1.64693623498008e-01
 -2.61708997365874e-01
  5.07830418986395e-01
 -8.77173662206970e-01
  1.20869140739075e+00
 -1.32252199565755e+00
  1.10572323536512e+00
 -6.67686264982536e-01
  3.08818661952093e-01
 -1.60803898633804e-01
  5.53966424705013e-02
  1.81806075207448e-01
 -4.91917050711920e-01
  5.19595383057513e-01
 -7.16880025875688e-02
 -3.43622586491833e-01
  2.87823721953397e-01
 -2.05930978817373e-01
 -1.58301303325147e-01
  2.88528912261829e+00
 -6.57384763026981e+00
  4.76393454899103e+00
 -3.94226413434664e-02
  1.57651471544889e-01
 -2.65796118058768e-01
  2.01603738961590e-01
  7.30093860724641e-02
 -3.64729860330437e-01
  4.45702134170524e-01
 -3.61659326816297e-01
  2.60091172591553e-01
 -8.38002134441279e-02
 -1.65927956358370e-01
  3.05956995532529e-01
 -3.37317392635390e-01
  3.06007120956543e-01
 -1.07383142333541e-01
 -3.30960820402772e-01
  1.05979850464682e+00
 -1.62441787201529e+00
  1.32795741708523e+00
 -7.06265566449906e-01
  1.21539041451904e+00
 -3.15025625749819e+00
  4.06135503651876e+00
 -1.98683674019374e+00
  4.61873341357165e+01
  1.11272151741102e+02
 -1.03882839520541e+03
  1.10639585293674e+03
  8.43094243969104e+02
 -1.18558821971320e+03
 -3.65079014873233e+02
  3.94265283867483e+02
  2.25722060208473e+02
 -1.75879418745607e+02
  1.32697977215048e+02
 -2.51910726909309e+02
  1.28582352098985e+02
  1.44155890166800e+02
  3.51831689185079e+01
 -3.82882396147736e+02
  2.90988980597942e+02
 -1.49260283672304e+01
 -7.50374597873731e+01
  1.94294227137696e+01
  2.78856859869778e+01
 -2.54981904761468e+01
  1.49067698818293e+01
 -6.98348900395930e+00
 -4.92918273763355e+00
  2.37622313433486e+01
  3.36369512446409e+00
 -1.20591224847015e+02
  1.37747150928865e+02
 -1.62892764925765e+01
  2.44247070004977e+01
 -1.25612224023073e+02
  1.27918592855677e+02
 -7.11171780893759e+01
  3.14629433752315e+01
 -4.84290576180646e+00
 -1.69163910372397e+01
  5.46355318682787e+00
  7.48057038691491e+00
  1.90333045339799e+01
 -3.81798334457166e+01
  1.85028224987717e+01
  1.69738002436892e+00
 -3.24610254282129e+00
  7.14140134916728e+00
 -2.47433632132304e+01
  4.17319037443953e+01
 -2.81591497730614e+01
 -1.25625474389534e-02
 -7.69710711377027e-01
  2.92687469343513e+00
 -3.59169814159085e+00
  2.30342165933221e+00
 -4.33579282855242e+00
  8.42913384319596e+00
 -8.83380124302330e+00
  6.46127427477448e+00
 -4.33778919434339e+00
  2.97267667665023e+00
 -1.02051193630076e+00
 -7.55913815626261e-01
  1.43355694641283e+00
 -2.36963365657369e+00
  1.84154076400546e+00
 -1.81968077239554e-01
  1.55340121901078e+00
 -5.81243249819470e+00
  1.09623189379856e+01
 -1.92804692958435e+01
  3.89391156825961e+01
 -6.47060093717328e+01
  4.91843640942424e+01
 -1.47353899392604e-02
  3.78860961334626e-02
 -4.24120355123296e-02
  8.05563327945234e-02
 -2.41161518992277e-01
  4.65328260124442e-01
 -5.26016262400867e-01
  3.67112660190684e-01
 -2.77006002598564e-01
  4.49735971882059e-01
 -6.70557017428126e-01
  6.38713066014685e-01
 -3.30668289328037e-01
 -1.21888059976994e-01
  7.63394781887500e-01
 -1.57152143991258e+00
  2.01868247145681e+00
 -1.76845898962211e+00
  1.37912666772077e+00
 -1.09563504338319e+00
 -4.92972590028341e-01
  5.30099476699266e+00
 -1.02446293809361e+01
  7.11085164829260e+00
  1.83048944082693e-02
 -5.72590000087117e-02
  2.92075569124475e-02
  1.74705437002406e-01
 -5.24733016932721e-01
  7.47679806187881e-01
 -5.88066039061803e-01
  2.28766217832297e-01
 -2.62376230773938e-02
  1.76164779536839e-01
 -5.41939801432174e-01
  5.54079151574044e-01
 -7.03667329027756e-02
 -3.39510030674583e-01
  3.38021389104174e-01
 -7.30062502305930e-02
 -7.02478623857286e-02
 -3.54874611874246e-01
  1.28925577784637e+00
 -2.29385706316946e+00
  3.84723456695888e+00
 -8.49434421766204e+00
  1.51554756038399e+01
 -1.16985440138976e+01
  2.57122330195848e+02
 -4.11539767879430e+02
 -3.01085338284072e+02
  8.88597069359368e+02
 -1.60278688469059e+03
  2.98902085937887e+03
 -2.18123116289071e+03
 -1.04167343291525e+02
  6.76517918895415e+02
 -3.10565975885315e+02
  1.59666796255503e+02
 -2.61166328991279e+02
  2.06241827195793e+02
  1.53803175981148e+02
  5.69649072154706e+01
 -4.35287240613736e+02
  1.56107044520672e+02
  1.13749016197385e+02
 -3.23937828357833e+01
 -3.40143949898292e+01
  1.72791768107572e+01
  1.52557242060299e+01
 -3.99405663971638e+01
  3.00579410048794e+01
 -7.76769833434229e+00
  3.62694086355268e+01
 -5.29925379210392e+01
  5.48337822308792e+01
 -4.75057488973808e+01
 -1.30834494378122e+02
  3.99602884835312e+02
 -4.09928766330096e+02
  2.27030477067616e+02
 -9.59988100660803e+01
  3.84548840916710e+01
 -1.22736853474995e+00
 -2.35121164548937e+01
  5.09464901477231e+00
  7.63093298058108e+00
  1.72765566272445e+01
 -2.17082719871258e+01
 -5.92338865263574e-01
  1.05817795783547e+01
 -9.88551438953699e+00
  1.16660561987084e+01
 -2.02642498660147e+00
 -2.22737853114170e+01
  2.32417304488193e+01
 -8.78791559948700e-02
 -1.37935146369078e-01
  1.50462877807747e+00
 -6.22418669748052e+00
  1.76037283028191e+01
 -2.82228750719995e+01
  2.45969043771797e+01
 -1.34355661344227e+01
  8.20032567424608e+00
 -5.07912533554719e+00
  1.15629951733071e-01
  2.31964562862406e+00
 -9.26544416767965e-01
  6.70861219834524e-01
 -3.33299107701805e+00
  3.08434064925286e+00
 -1.10575967133280e-01
  1.80425346841454e-01
 -2.37455694125490e+00
  2.69671268810498e+00
  4.65412934405196e+00
 -3.41057951118565e+01
  7.42465904222351e+01
 -5.85330533045679e+01
 -9.33610457039805e-03
  7.35262645592490e-02
 -2.80108027096005e-01
  6.75507145875759e-01
 -1.22910282708803e+00
  1.77238312450126e+00
 -1.83584682270301e+00
  1.13238962874103e+00
 -1.23389537227912e-01
 -5.04077377448818e-01
  4.10204388143224e-01
  8.52298499526483e-02
 -4.38372164565792e-01
  8.33204357335559e-01
 -1.38597468719671e+00
  1.74396611771259e+00
 -1.96205180673000e+00
  2.04233554906629e+00
 -1.87986109707397e+00
  2.05465206916587e+00
 -2.30091270983370e+00
 -2.51476026091948e-01
  5.49869269339149e+00
 -5.39116275101431e+00
  1.00475412260145e-02
 -5.65991721872963e-02
  9.01943985782861e-02
  1.03755987417446e-01
 -5.86026612184376e-01
  8.90692671303358e-01
 -6.87565291510373e-01
  4.49021002089373e-01
 -5.37314406036153e-01
  4.81964314509458e-01
 -1.39854874345783e-02
 -2.16996471212544e-01
  8.07565790330978e-02
 -3.45410543017941e-01
  7.67869014098864e-01
 -5.92665320960451e-01
  2.68415454724396e-01
 -3.82419832360178e-01
  6.56561671900746e-01
 -8.26221521005761e-01
 -1.74871354189367e-01
  6.16741414125295e+00
 -1.53918565773301e+01
  1.26795745404016e+01
 -4.81439914371428e+01
 -1.08207952892698e+02
  1.21121264723621e+03
 -1.21574463577180e+03
 -3.01953931297388e+03
  6.45913743154892e+03
 -3.62282700083606e+03
 -2.72394303494394e+02
  8.48271457300737e+02
 -2.84749042811086e+02
  1.43879166273973e+02
 -2.73786580539835e+02
  1.56863035456572e+02
  1.39374727209332e+02
  5.91869239857826e+01
 -2.77403694886996e+02
  1.66755445864827e+01
  8.70018332484279e+01
  4.60904482208989e+01
 -6.17659957628835e+01
  3.65346545223566e+01
 -5.36314081822805e+01
  6.60427964330494e+01
 -3.79525012656418e+01
  4.03813792466525e+00
 -1.96302960742829e+01
 -3.45518332619611e+01
  2.58155151605425e+02
 -3.19643322407466e+02
 -1.49334038551629e+02
  6.27135720135467e+02
 -5.54259441557300e+02
  2.63396282497086e+02
 -1.06885150815143e+02
  3.88294146263037e+01
  3.37022395650155e+00
 -2.25246822142011e+01
  1.06352694109307e+01
 -4.98810828090927e+00
  2.09277724160726e+01
 -2.17285866739957e+01
  8.88451284394626e+00
 -4.44184056481763e+00
  7.95273906511602e+00
 -1.02375659555155e+01
 -4.17846535948840e-01
  1.87584474235115e+01
 -1.67516138154906e+01
  1.76074343528566e-01
  2.84176611321752e-01
 -1.80044700515702e+00
 -3.60649491105309e+00
  2.29807851819791e+01
 -3.80638387777320e+01
  2.90268868098847e+01
 -1.15225906071905e+01
  4.01385037002424e+00
 -2.03920078910992e+00
  6.19507576001759e-01
  7.84808778924210e-01
 -3.29473592666533e-01
 -3.85539919714130e+00
  8.83301745009813e+00
 -1.44752410796831e+01
  2.00714276375490e+01
 -1.90853799962120e+01
  1.07820907539505e+01
  1.63636156545870e+00
 -2.74055808874907e+01
  7.12594259070301e+01
 -9.73928943837738e+01
  5.96776562716126e+01
  7.02853050705200e-03
 -4.19187036329817e-02
  1.59121055345156e-01
 -3.40237364515529e-01
  2.42554047587458e-01
  4.57466812757015e-01
 -1.24485679720975e+00
  1.23403335582526e+00
 -5.87939728098994e-01
  1.40032412524489e-01
 -7.76207891557660e-02
  1.24718284448220e-01
 -4.12124112661152e-02
 -4.36435180042848e-01
  1.22429555627648e+00
 -1.84645866859348e+00
  2.14603745828216e+00
 -2.08006750229225e+00
  1.88938227796911e+00
 -2.64272766003135e+00
  3.41697268923341e+00
 -2.33926435625199e-01
 -5.40493526852580e+00
  4.76226161637684e+00
 -6.32067007302082e-02
  2.16265924958823e-01
 -2.67768852476304e-01
  2.65629106841737e-02
  4.41751565878833e-01
 -8.00065729124696e-01
  6.73869982617219e-01
 -2.59028186422724e-01
  7.59320269451934e-02
 -1.28227954409922e-02
 -1.03336226083815e-01
  4.46572724826994e-02
 -1.22051938284329e-01
  8.65914564058731e-01
 -2.10297558960855e+00
  3.41025648515132e+00
 -4.37257536032600e+00
  4.12644011239014e+00
 -2.51578903676745e+00
  9.33735511406472e-02
  4.95968928454452e+00
 -1.37638567483541e+01
  1.90400898427280e+01
 -1.16428618669509e+01
 -3.81368767487771e+02
  4.60122756114525e+02
  1.49888482674301e+03
 -2.14306953594272e+03
 -2.31156427350119e+03
  5.55472702882098e+03
 -2.89292294478679e+03
 -1.72916707542124e+02
  5.44033317186700e+02
 -2.30123860584964e+02
  1.32106181312503e+02
 -1.45050020081687e+02
  5.34654773996538e+01
  7.24063201400103e+01
  5.53025726355954e+01
 -1.04576734653602e+02
 -1.68147749061429e+01
 -1.47376323596622e+01
  7.08842831992523e+01
 -3.29706699109415e+01
  4.92837227534143e+00
  3.11761012755569e+00
 -7.80413834253541e+00
  3.01164973711300e+00
  1.33663346816108e+01
 -5.93637649705763e+01
  8.75328019611276e+00
  2.60974435101907e+02
 -3.46938182898138e+02
 -8.32550993017585e+01
  4.82228295328613e+02
 -4.10464275811006e+02
  1.84406583904877e+02
 -6.65581252237475e+01
  2.13561503855881e+01
  1.14376764782401e+00
 -1.24778745187585e+01
  6.23192510471238e+00
 -1.68605243116015e+00
  8.05746290282494e+00
 -8.52078166486524e+00
  1.27051788059083e+00
  8.22616394305745e+00
 -1.96927066535995e+01
  3.08237235354412e+01
 -4.05846190438962e+01
  4.35197294637040e+01
 -2.39450463886692e+01
 -2.51516787135637e-01
  2.54817211280648e+00
 -6.73557305503897e+00
  3.38927947517373e+00
  1.29835649189282e+01
 -2.41941213344101e+01
  1.48337483188467e+01
 -4.01301648287773e-01
 -5.10702428265577e+00
  7.61307123558801e+00
 -9.84978549568170e+00
  9.19102256054766e+00
 -5.77681889567738e+00
  2.50123564554807e+00
 -2.43598388664427e+00
  4.25227493501037e+00
 -6.19656110167863e+00
  7.24459909985945e+00
 -5.04636380984377e+00
  8.33071402161193e-01
  3.86982448348781e+00
 -2.71592318802624e+00
 -1.33406858614642e+01
  1.78674213562001e+01
 -6.45514196059908e-03
 -9.70294521741932e-02
  6.14091990398229e-01
 -1.55715838589095e+00
  2.18474968360969e+00
 -1.64315585015420e+00
  3.09051361184240e-01
  4.22397553546311e-01
 -1.43009940182105e-01
 -2.77998735502936e-01
  3.11794499295534e-01
 -1.30652297712532e-01
 -4.67308513932317e-02
  1.69280366668780e-02
  4.11492830463858e-01
 -8.18532524331318e-01
  4.36180211963051e-01
  9.08536093707768e-01
 -3.09642449486203e+00
  5.82435434661934e+00
 -7.99476553369703e+00
  8.94523587724881e+00
 -8.04251637398283e+00
  3.77742877526366e+00
  4.18773201287627e-02
 -1.52970101933509e-01
  2.75335623734663e-01
 -5.52886329062578e-01
  1.24400442166844e+00
 -1.99819505003826e+00
  2.12257134848379e+00
 -1.67735159302922e+00
  1.41707412313023e+00
 -1.65220317893346e+00
  1.91051634436369e+00
 -1.70697773152341e+00
  1.05071744949289e+00
 -4.41684963938968e-01
  3.70658173896354e-01
 -7.66371798480928e-01
  1.27176001253476e+00
 -1.29880090489933e+00
  4.76431687863503e-01
  4.34466788938652e-01
 -8.83427142220480e-01
 -6.41373475944075e-01
  5.45405871415641e+00
 -5.68337143040821e+00
 -3.01183650441023e-01
  6.71918528270644e-01
 -9.69148077873170e-02
 -7.51473367917084e-01
  1.76073877240781e+00
 -3.64671815347765e+00
  2.00439442169277e+00
  9.89159373769357e-01
  1.03717243974460e+00
 -1.35762491918629e+00
 -1.60666048899060e+00
  7.40970792201071e-01
  1.45304120580303e-01
  3.94788635921401e-01
  2.66598393448424e+00
 -2.87671772528312e+00
 -1.50146033302191e+00
  2.72533131982706e+00
 -1.41940795782806e+00
  6.77807212400420e-01
 -5.51277550137126e-01
  8.03156849204007e-01
 -1.97512001680266e+00
  2.60070883854338e+00
  9.97234865275268e-03
 -5.70390448828344e-02
  1.65731561928898e-01
 -2.93888867086763e-01
  2.40678197663400e-01
  4.48500856046722e-02
 -1.29717281779060e-01
 -9.99675550041250e-03
 -2.88000687511169e-02
  1.92091072510940e-02
  7.10018071979496e-02
  4.05627872391905e-03
  3.59176333724332e-02
 -4.46648367913088e-02
 -2.78472517716228e-01
  3.76896195513401e-01
 -4.88565437556057e-02
 -1.36128469781363e-01
  1.75811619645593e-02
  1.26045403442580e-01
 -2.42265857401191e-01
  7.08015417060789e-01
 -1.35333139043277e+00
  9.40044815154233e-01
 -4.93167897364715e-03
  2.17240011114282e-02
 -4.37104089665172e-02
  5.09849894061562e-02
 -3.10985893311094e-02
 -6.13146422138010e-03
  4.08477435373519e-02
 -6.01019226225630e-02
  4.82609757423190e-02
 -5.80218346824214e-03
 -2.51314838613663e-02
  2.60145070004576e-02
 -2.95708579489516e-03
 -5.90117467828795e-02
  1.15190503386388e-01
 -7.99215191857588e-02
 -4.14486419188554e-02
  1.39969207461895e-01
 -1.22521819592227e-01
  2.76872284007054e-02
  1.57842757327658e-01
 -7.93083042616357e-01
  1.65793852619260e+00
 -1.23867146335147e+00
 -1.07823235377034e-03
  4.01341151686128e-03
 -7.05246526943112e-03
  8.11917355165067e-03
 -5.87507736444845e-03
  1.30104090169183e-03
  5.39864944693719e-04
  2.43096206781892e-03
 -5.90424794348733e-03
  8.55824286846181e-03
 -9.74282341722250e-03
  5.20221238578907e-03
  4.20174683832584e-03
 -1.46454017254453e-02
  2.21523766882358e-02
 -2.49153632382815e-02
  2.59131862276709e-02
 -2.82562395020070e-02
  4.01771672989112e-02
 -6.17549950341553e-02
  1.05144377436917e-01
 -2.59171027146135e-01
  4.54342884889119e-01
 -3.17858111286575e-01
  1.31262948192481e-03
 -5.58764890747480e-03
  1.08713046934622e-02
 -1.32517523287771e-02
  1.18686972311965e-02
 -7.29468315316792e-03
 -2.14800962254027e-03
  1.30481745394835e-02
 -1.56312602503758e-02
  8.51437344766038e-03
  7.77167041325240e-04
 -6.19750594305159e-03
  1.97072719494172e-03
  1.36227281478895e-02
 -2.58876703345932e-02
  1.68797305277467e-02
  9.10493015407614e-03
 -2.97924434238931e-02
  2.82770228230789e-02
 -1.21586802754947e-02
 -2.26725722177241e-02
  1.53040208528779e-01
 -3.31648127533976e-01
  2.46812037571907e-01
 -4.49245050345611e-01
  2.12430676037488e+00
 -2.86250205149353e+00
 -1.09838709422101e-01
  5.21280158345292e+00
 -7.18158138628983e+00
  3.92278481144193e+00
 -1.45719608250776e+00
  1.03371110868770e+00
 -1.58007880835334e+00
 -1.41387950985496e+00
  5.81856136090558e+00
 -2.00757623540879e+00
 -2.99325610244331e+00
  6.25752010250282e+00
 -3.85937210959464e+00
 -4.34079509698186e+00
  6.21646497103998e+00
 -3.41029163837034e+00
  1.58634439028878e+00
 -7.33698464775340e-01
  5.13466935895658e-02
  2.76986888704648e-01
  8.84280532710735e-03
  7.57175282637644e-03
 -1.02311706546039e-01
  3.67105679891928e-01
 -6.88472875592393e-01
  7.29880762727836e-01
 -2.45979556368941e-01
 -2.85347264544642e-01
  1.16598097146799e-01
  2.26240058289440e-01
  1.48172848238174e-01
 -4.50036277807151e-01
  1.82474137358039e-02
  3.79930009285765e-01
 -1.86955652476434e-01
 -5.84036065790876e-01
  8.82283972231274e-01
 -4.21817268441777e-02
 -5.83051229069197e-01
  3.57360831534124e-01
  3.19908248001801e-02
 -3.22136591218577e-01
  3.04456936287860e-01
 -2.07178596579208e-02
 -4.13639283884216e-02
  7.82087680497212e-03
 -2.78344327398611e-02
  5.30872538535251e-02
 -8.84571958325416e-02
  1.34218797016947e-01
 -1.48917830326284e-01
  9.40477535727815e-02
 -7.47069973728939e-03
 -8.79708380730144e-02
  1.90638070729865e-01
 -1.71704491422711e-01
  2.51209897654653e-02
  9.47410076235856e-03
  1.03657054102273e-01
 -1.14825982665882e-01
 -3.37950172222206e-02
  4.57751186278031e-02
  2.23509256924543e-01
 -5.72646868598647e-01
  8.19295033683793e-01
 -6.18939441166302e-01
 -6.52969709802726e-01
  2.29950046849377e+00
 -1.86401703680233e+00
  6.94227974301100e-04
 -2.35313774178462e-03
  3.67719619448779e-03
 -4.38256237432702e-03
  4.41989960702643e-03
 -5.63929440424060e-03
  1.00231864317744e-02
 -1.10771473797078e-02
  1.00042765780177e-02
 -1.82241887154194e-02
  2.61528231180160e-02
 -1.52458662642688e-02
 -6.31999978874654e-03
  1.64681070734987e-02
 -7.18043410138293e-03
 -9.21030200443559e-03
  1.26834619647100e-02
  5.15007548110035e-03
 -2.84149977844461e-02
  7.71962276499241e-03
  7.28688567805134e-02
 -1.56140828325799e-01
  2.12430201408645e-01
 -1.60156450838138e-01
 -1.22377487373802e-03
  3.91501305297309e-03
 -6.06934435830166e-03
  7.79635068717415e-03
 -6.86471041815908e-03
 -1.36145376828739e-03
  9.57428615709150e-03
 -1.04100229196778e-02
  1.89170210109518e-02
 -4.07243857100464e-02
  4.56893573032389e-02
 -2.15785320635317e-02
  6.13026697252732e-03
 -1.96793753465517e-02
  2.75349957393071e-02
 -1.35552225666208e-02
  1.99666531335781e-02
 -7.15148392349046e-02
  1.36640691165494e-01
 -1.78535487012354e-01
  1.20144592579921e-01
  1.85102937897016e-01
 -5.84647900274266e-01
  4.75936840479107e-01
  5.58670766666476e-01
 -1.35729623588520e+00
 -1.04857381143777e+00
  7.31281576923279e+00
 -8.20431528934374e+00
  2.59762306577910e+00
 -2.36491301313920e+00
  4.64022895487610e+00
  7.61016629149948e-01
 -5.14421839057648e+00
 -1.68316184393860e+00
  1.12870822717302e+01
 -7.54911956710635e+00
 -9.02828327244112e+00
  1.23021132618707e+01
  6.07828304701759e+00
 -1.51314619433846e+01
  4.14515690317379e+00
  2.87670222977121e+00
 -8.08538966064075e-02
 -1.00123911010163e+00
 -1.99682313445648e+00
  4.61886807764539e+00
 -3.17566585000626e+00
 -3.48396291573075e-02
  1.94953995848963e-01
 -3.86837042152413e-01
  1.82727735657130e-01
  4.17207840897179e-01
 -6.37503515616512e-01
  4.77428791357812e-01
 -6.72358332929986e-01
  6.90960482182777e-01
  1.66399431525882e-01
 -7.13229357757240e-01
 -3.55483612024104e-01
  1.03833282841568e+00
  2.09309672307522e-01
 -8.91378351003971e-01
 -7.66019295645140e-02
  9.83467425114947e-01
 -7.95637417855906e-01
  1.67889752021145e-01
  3.52791312208016e-01
 -1.39931936687089e+00
  2.51306838277299e+00
 -2.04357350088066e+00
  5.38485499746724e-01
  7.59807928802440e-03
 -3.48391758014556e-02
  8.24012469391648e-02
 -1.39168164229738e-01
  1.81977092676183e-01
 -1.72313600112608e-01
  1.03623436482715e-01
 -2.70177888585931e-02
 -5.69068567717354e-02
  1.50860184833772e-01
 -1.44301570610900e-01
  2.30427643997993e-02
  1.03175067376193e-01
 -1.28293757019848e-01
 -1.86475774575741e-02
  1.96690886089474e-01
 -2.06143527045754e-01
 -2.62647427091680e-02
  5.33886001313050e-01
 -1.21430424142572e+00
  1.50562121672549e+00
  4.39523969193066e-02
 -3.29879073890518e+00
  3.39058919028510e+00
  1.33471366980662e-03
 -6.26312042986760e-03
  1.48055674910943e-02
 -2.02531644852947e-02
  1.29084721784092e-02
  2.80653293263081e-04
 -3.58336353852702e-03
 -1.45759339917318e-03
  6.21510565821999e-03
 -4.84225952441341e-03
 -8.85400289629394e-03
  3.20749461894612e-02
 -4.65862512484172e-02
  4.56815015277459e-02
 -4.93522298628397e-02
  6.47335290561806e-02
 -7.45463267109837e-02
  6.85467836727509e-02
 -4.12988119830327e-02
 -5.29775715249427e-02
  2.76457346575640e-01
 -5.13705351307945e-01
  4.37463511412516e-01
 -1.10588119145405e-01
 -2.17076028116454e-03
  8.76445580505847e-03
 -1.72369113873577e-02
  2.40632129689987e-02
 -2.88504918988231e-02
  2.91387730661971e-02
 -2.22169077668764e-02
  1.45402349875978e-02
 -4.50832452513010e-03
 -1.58254645332851e-02
  2.60756760602706e-02
 -4.83264969249282e-03
 -2.59758119011067e-02
  2.64752852321969e-02
  1.30563559169372e-02
 -5.35903745251519e-02
  5.06530241807174e-02
  4.52927501678456e-03
 -1.11686641588628e-01
  2.59933780158951e-01
 -3.39873327014352e-01
  4.12895556222291e-02
  6.35028782334024e-01
 -6.85419155696813e-01
  1.03487251981776e+00
 -4.60899678109042e+00
  4.47703949449788e+00
  4.15076210580387e+00
 -1.31078831374699e+01
  1.59580143124724e+01
 -1.26779799039555e+01
  7.33951172123347e+00
 -2.09399539818210e-01
 -5.25310512434767e+00
 -2.43577571414095e+00
  1.40248184905044e+01
 -1.01602222643843e+01
 -7.35212579470401e+00
  1.22957169115065e+01
  9.97847059415685e+00
 -2.42886148036479e+01
  6.59874809456730e+00
  8.91577664183936e+00
 -4.31199284877518e+00
 -1.24753205833099e+00
  2.03844885171210e+00
 -2.50953030187020e+00
  1.62123038282517e+00
 -9.45857216163757e-03
  1.86067087784935e-01
 -6.82294389135840e-01
  1.12668717031769e+00
 -6.75493346088182e-01
 -5.98761418869099e-01
  1.44028557661816e+00
 -1.53337131666268e+00
  1.14796579126533e+00
 -5.24330500200184e-02
 -6.53172364837068e-01
 -2.32831059683794e-01
  7.49912845010383e-01
  3.81660614387981e-01
 -8.03114465872237e-01
 -3.63478331452169e-01
  1.10501422226811e+00
 -2.63196917250821e-01
 -6.76121516012126e-01
  4.56101999810200e-01
 -2.17572608969212e-01
  8.37988283940546e-01
 -1.41682275009786e+00
  8.28537660750743e-01
 -2.33497162505699e-02
  9.76748665302385e-02
 -1.77817176253854e-01
  1.80102363952098e-01
 -1.16798260955128e-01
  6.97952360693712e-02
 -3.05403921106492e-02
 -3.99287796609834e-02
  9.17116768630185e-02
 -7.77475757735437e-02
  3.16084032625730e-02
  1.82111942345324e-03
 -2.31108262612591e-02
 -1.93228453333763e-03
  1.33883662089216e-01
 -3.97699075085446e-01
  7.74136810964738e-01
 -1.00288889198125e+00
  7.88506653131928e-01
 -4.56150951190469e-01
  8.70997190752750e-01
 -2.34343534388952e+00
  3.26384842693102e+00
 -1.82552224125431e+00
 -3.55164770714669e-03
  1.29794108713224e-02
 -2.47737207314701e-02
  3.73117365019915e-02
 -4.45808757371417e-02
  4.76915007473415e-02
 -6.71333786402019e-02
  9.47412026835241e-02
 -9.53983926171846e-02
  7.09303443779312e-02
 -4.83152080342002e-02
  3.12719828254066e-02
 -7.28229690075893e-03
 -2.54001515376903e-02
  5.97073409162495e-02
 -6.91930998651486e-02
  3.11848461431536e-02
  9.13630422437078e-03
 -3.27695260909673e-03
 -1.18350075767994e-02
  5.91619640690320e-02
 -3.35208099357208e-01
  6.99351955031465e-01
 -5.01366257778355e-01
  4.30581493656689e-03
 -1.72594845985048e-02
  2.93511005030677e-02
 -2.36077101177269e-02
 -4.80092605621390e-03
  3.76934444240763e-02
 -4.95695174555491e-02
  4.28482009583471e-02
 -3.51680312660847e-02
  2.09733948384197e-02
  4.16533581716963e-03
 -2.31834881703459e-02
  2.95756455619044e-02
 -2.16164713466341e-02
 -8.73863643652881e-03
  5.76020872587610e-02
 -1.22510805409601e-01
  1.69757768769120e-01
 -1.42941615389320e-01
  9.16221149392926e-02
 -1.62381396583780e-01
  4.00833928378964e-01
 -5.39778953666942e-01
  2.93458466807136e-01
 -2.25662344858509e-01
 -2.62765372084993e-01
  5.09363571193457e+00
 -1.06786091510290e+01
  2.06972365299563e+00
  1.37890968768140e+01
 -1.30824131118529e+01
  4.07141805621562e+00
 -3.02268885782507e-01
 -2.30181893116310e+00
 -2.24570109871854e+00
  1.22455355477279e+01
 -1.18165022756034e+01
 -7.03730935048033e-01
  5.61249813251465e+00
  1.04904419216852e+01
 -2.17047679641327e+01
  4.96354601880732e+00
  1.01884261601200e+01
 -3.90481073422686e+00
 -3.01055056588944e+00
  2.78808601530616e+00
 -1.67875184372971e+00
  7.91744636536990e-01
  4.24170989294833e-02
 -1.66373478960507e-01
 -8.29789312588023e-02
  1.08796362293396e+00
 -1.69622298132037e+00
  8.80125809289792e-01
  4.70151550638172e-01
 -9.73121497373675e-01
  4.29417527446192e-01
  1.57878465526100e-01
 -4.39858345442254e-01
  1.61130007772336e-01
  6.39414344048363e-01
 -6.52803713303853e-01
  6.48099298831276e-01
 -1.83101924451827e+00
  2.28484472985635e+00
 -7.82316195333736e-01
 -4.76530502771757e-01
  3.37183766991942e-01
 -6.82028038193656e-01
  2.64031364457822e+00
 -4.49504571178971e+00
  3.01779870542853e+00
  7.32237428707257e-03
 -1.82347381055517e-02
 -7.86480573072194e-03
  1.27156753004402e-01
 -3.60936816739740e-01
  5.46472771902800e-01
 -4.46635447170681e-01
  1.63313896440504e-01
  6.56960131089322e-03
  6.12388807552283e-02
 -2.10463025292373e-01
  1.40022574460099e-01
  1.27880308783551e-01
 -3.26931773868129e-01
  3.03756215119534e-01
 -7.80327213320787e-02
 -6.75163270856219e-02
 -1.16503848110327e-01
  5.13814356999878e-01
 -9.89901328488987e-01
  1.86135043008898e+00
 -4.01897412212635e+00
  6.74079617013072e+00
 -5.07144208945299e+00
  1.79513703575574e-03
 -3.21410465151639e-03
 -3.09713518276731e-03
  6.61755878438935e-03
  1.62290844870264e-02
 -4.66845953354025e-02
  3.83070009061173e-02
 -7.60757829897050e-03
  5.27908270457117e-03
 -2.97742821106601e-02
  4.95517119569721e-02
 -4.67622618910625e-02
  2.26386573076621e-02
  1.50180939229225e-02
 -6.98088100486303e-02
  1.38345839708834e-01
 -1.79721431312302e-01
  1.64313539859757e-01
 -1.34034543699058e-01
  1.04983688040476e-01
  6.74341916122056e-02
 -5.81623841698207e-01
  1.10507436936081e+00
 -7.64278348284201e-01
 -1.48821326849694e-03
  4.15627000578445e-03
 -8.81496948407993e-04
 -1.56651754686664e-02
  4.44113517014536e-02
 -6.54744424409807e-02
  5.34023540616065e-02
 -1.89401234437627e-02
 -3.18989449233824e-03
 -1.06865376426601e-02
  4.62030615534768e-02
 -4.36667824152430e-02
 -1.37757818824369e-02
  6.53698484627006e-02
 -6.46674397519964e-02
  2.59654161507319e-02
  1.33842700165151e-03
  3.02064667190098e-02
 -1.15447014707171e-01
  2.16047512084401e-01
 -3.95996016942533e-01
  9.14856591254145e-01
 -1.60856526704527e+00
  1.21987269777035e+00
 -1.46336369964789e+00
  5.00820820919122e+00
 -1.31049478995636e+00
 -1.13920557176646e+01
  1.53276673091009e+01
 -6.87030145922716e+00
 -2.98084549363687e-01
 -4.79101958844201e-01
  1.78199207465292e+00
  1.40657840966777e-01
 -3.08207132521311e-01
  9.60174283742430e+00
 -1.53848063309712e+01
  2.08440198702181e-01
  2.12054071392253e+00
  1.33119781639664e+01
 -1.40288663111479e+01
  8.32058974511670e-01
  5.41990547670198e+00
 -1.34103772684886e+00
 -1.05308762803598e+00
 -1.20653777284244e+00
  3.65501274953833e+00
 -2.88216214309474e+00
  4.30563961247671e-02
 -3.02518476660304e-01
  5.81617091716407e-01
 -1.15720441788649e-01
 -1.32388949214918e+00
  2.45473276323385e+00
 -1.64085266728950e+00
  4.39478246973658e-02
  3.49242313475721e-01
 -1.69302052626039e-01
 -8.97288764630162e-02
 -9.86984060856472e-02
  7.85518144525915e-01
 -5.06555305736268e-01
  3.61779535220467e-01
 -1.12727986700201e+00
  9.13737593981465e-01
  3.68977675939038e-01
 -1.06479666264084e+00
  1.05664226813696e+00
 -9.82527655894922e-01
 -4.20669506199227e-01
  3.06934571498422e+00
 -2.78590239941325e+00
  2.01585800110325e-03
 -9.25759997618670e-03
 -3.08349658491881e-04
  1.02263858764505e-01
 -2.91498768156382e-01
  3.30727389258115e-01
 -1.37218177765144e-01
  4.87910805569070e-02
 -1.80100879289062e-01
  2.04212202388557e-01
 -8.82992734602036e-03
 -1.05011502951563e-01
  1.88672101617732e-02
 -4.67569806786231e-02
  1.74910336296938e-01
 -3.52822889633461e-02
 -1.85736444545377e-01
  9.75696266017827e-02
  1.47577275979303e-01
 -1.86981915906691e-01
 -6.30531895332348e-01
  3.76352883803805e+00
 -7.85850341213455e+00
  6.06576757318872e+00
  1.04607631640943e-03
 -7.11799358711311e-03
  2.75372811814695e-02
 -6.90690759102575e-02
  1.14804829513264e-01
 -1.26122250478083e-01
  8.58770276162249e-02
 -2.47009778577817e-02
 -2.51125259510086e-02
  5.24468941855054e-02
 -3.26808437168943e-02
 -2.09609780583221e-02
  5.41330452751521e-02
 -7.92916575982155e-02
  1.21414187318388e-01
 -1.55326510384514e-01
  1.78617334808113e-01
 -1.91358919828726e-01
  1.86092068510155e-01
 -2.01946530542556e-01
  1.74549128942015e-01
  1.84504814290191e-01
 -7.61673653560963e-01
  6.56241773848792e-01
 -6.12625071373153e-04
  3.99767448137020e-03
 -6.60961157609571e-03
 -1.02859188016087e-02
  5.44874700359205e-02
 -8.37196249343735e-02
  6.20813012531022e-02
 -3.56728995534989e-02
  4.90700391077449e-02
 -5.35612994214920e-02
  1.10829324408173e-02
  1.19869399571394e-02
  4.40911144193389e-03
  1.78710236861038e-02
 -5.51942686223481e-02
  2.91051488862855e-02
  1.03493294112505e-02
  5.07646808940848e-03
 -4.58065905581772e-02
  7.04891964530048e-02
  4.58189571340867e-02
 -6.83831482651209e-01
  1.62006352282254e+00
 -1.30397059151897e+00
  9.38874473943120e-03
  1.42591066766311e+00
 -5.56570174065270e+00
  3.89400900367622e+00
  1.10419695830425e+01
 -2.20923673737521e+01
  1.50755189647530e+01
 -4.33863425403353e+00
  1.21862028259887e+00
 -1.90244823245004e+00
  2.70714876136579e-01
  8.89094934732686e+00
 -1.24271105787786e+01
  1.60570257775128e+00
  4.10374695334438e-01
  5.82398158647252e+00
 -2.29393451584075e+00
 -6.17921084194352e-01
 -1.90123859869887e+00
  2.47985406199122e+00
 -2.77504745983699e+00
  4.73546397584261e+00
 -5.78346816728579e+00
  3.34442917616807e+00
 -3.64559208035011e-02
  7.89945394441113e-02
  4.29623013482889e-01
 -1.46487088337818e+00
  7.46264515350061e-01
  2.04907058927271e+00
 -2.81762188368854e+00
  8.95834037249446e-01
 -5.95724958143137e-02
  4.50131855757538e-01
 -1.85122678808303e-01
 -5.08127968049276e-01
  9.62511175806084e-01
 -1.01594590723781e+00
  1.19693144453987e+00
 -1.44129398140508e+00
  1.20982135448580e+00
 -7.72470435776009e-01
  5.23533743304284e-01
 -7.53476752865398e-01
  1.02445178700423e+00
 -1.03482901633171e-01
 -1.59605987076719e+00
  1.47988551118898e+00
 -2.72630705626588e-02
  9.56344894975007e-02
 -1.34454068920513e-01
  5.77865365679747e-02
  2.20829693970291e-01
 -6.40634830002939e-01
  7.72787044158947e-01
 -4.45451227504747e-01
  1.35040116303799e-01
 -2.88649806606567e-02
 -5.56128935083495e-02
  2.59487852949455e-02
 -1.20078209953481e-02
  3.48369000190179e-01
 -9.12074976681640e-01
  1.47753260417417e+00
 -1.90020956995002e+00
  1.80184488238676e+00
 -1.11623990554717e+00
  9.22916078176729e-03
  2.26645571274025e+00
 -5.91465149566933e+00
  7.94252707900093e+00
 -4.84352599156646e+00
 -5.09049163509846e-04
  9.85962176850590e-04
  1.64611141225906e-03
 -2.10932241336957e-03
 -1.68188239867051e-02
  4.28340159218989e-02
 -3.14994069632491e-02
 -7.51055465709037e-03
  2.26954809092160e-02
 -1.48443979657478e-02
  1.21710951257693e-02
 -1.77936503739097e-02
  1.17375042921623e-02
  3.69143912986765e-02
 -1.15040446304179e-01
  1.71535983930023e-01
 -1.99108680948681e-01
  1.98990209635316e-01
 -1.87719765790371e-01
  2.62638725905468e-01
 -3.46503191731318e-01
  6.55674946470652e-02
  4.63441161242495e-01
 -4.26802669762457e-01
  6.30832830358040e-03
 -2.22149307880563e-02
  2.95106721916934e-02
 -9.19737379493911e-03
 -3.42587965646648e-02
  7.15058554808239e-02
 -6.40860944693672e-02
  2.40252503348421e-02
 -1.57780166849826e-03
 -7.59346114078499e-03
  1.80962453080568e-02
 -1.11166155483007e-02
  1.64931719863096e-02
 -8.67518401814117e-02
  2.07199803153157e-01
 -3.28462442963532e-01
  4.11280115755714e-01
 -3.92820613409404e-01
  2.61037186356194e-01
 -5.18754757078611e-02
 -3.83770956166699e-01
  1.09961292153932e+00
 -1.49510976364418e+00
  9.06518848659485e-01
  1.85315596608054e+00
 -4.45589067645422e+00
 -3.50142091267143e+00
  1.29133314557210e+01
  1.28655638101666e+00
 -1.84520011548982e+01
  1.40241499238915e+01
 -5.92097855542932e+00
  1.54437916807993e+00
  1.39547592864795e+00
 -7.32194514686940e-01
  4.42935262054138e+00
 -7.19839295924565e+00
  2.33262291776337e+00
 -6.02643737776463e-01
  2.65861662749187e-01
  1.85315396785405e+00
  1.55680702664093e+00
 -4.51173392932848e+00
  2.21022622450023e+00
 -3.02656242115193e-01
 -5.63700014566816e-01
  1.07172967269545e+00
 -4.20048611885433e-01
 -8.12473183270455e-02
  3.55828008547739e-01
  9.36637893538320e-02
 -1.86988162665014e+00
  2.13293407266629e+00
  3.65704897707782e-01
 -1.80814256037741e+00
  1.00176251797230e+00
 -2.04482521161342e-01
 -6.07788111634323e-02
  1.08032286351314e-01
 -2.48921501694124e-01
  4.79457490091007e-01
 -5.05490552743227e-01
  5.52044388989047e-01
 -5.51627930815185e-01
  4.52562109508406e-01
 -1.34857136119583e-01
 -7.14578282282714e-01
  1.87068812207797e+00
 -3.08958617507056e+00
  4.45919897609436e+00
 -5.05990527307115e+00
  2.83197022132347e+00
  1.61367519450735e-02
 -7.91604536319586e-02
  1.79435620247226e-01
 -3.49720161192224e-01
  7.46312047253265e-01
 -1.26954368348617e+00
  1.43169413695521e+00
 -1.10711062680158e+00
  7.99890460429650e-01
 -7.99095290838232e-01
  8.68514599502234e-01
 -7.89439957612436e-01
  5.38998611769683e-01
 -2.67681363548459e-01
  2.14431075887650e-01
 -3.52089592491514e-01
  4.99106741745341e-01
 -5.15425455289719e-01
  2.87400566525795e-01
 -9.23138876330053e-03
 -1.21366725128687e-01
 -4.90053412407231e-01
  2.32175070027829e+00
 -2.33833397213932e+00
 -2.86089649427928e-04
  8.29690328435219e-03
 -4.14585917744861e-02
  1.12293425093258e-01
 -2.01658449017867e-01
  2.34055715432286e-01
 -1.52719102041937e-01
  3.90700180289790e-02
 -3.88512513581006e-03
  2.08615992555135e-02
 -1.38562979756351e-02
 -1.95650800930629e-02
  3.98942063619625e-02
 -2.10807697183190e-02
 -3.80660500529564e-02
  8.95213647827208e-02
 -6.31953753414908e-02
 -6.00061631301228e-02
  2.65821690318304e-01
 -5.24308587206099e-01
  7.67328413017164e-01
 -9.65248590669639e-01
  9.67347178771091e-01
 -4.86095992619801e-01
 -3.61712982614824e-03
  1.31252666069634e-02
 -2.37319719718288e-02
  5.09461349286462e-02
 -1.20395256079015e-01
  1.95807294216189e-01
 -2.06775955823681e-01
  1.58412143041945e-01
 -1.24819374096907e-01
  1.39681818836379e-01
 -1.64657615282675e-01
  1.54270860975379e-01
 -1.00479679280608e-01
  4.58768799825702e-02
 -3.96868349096897e-02
  7.20770229188162e-02
 -1.04234105454806e-01
  9.04309424667662e-02
 -1.23740928928229e-02
 -4.70714697305364e-02
  2.14153881065155e-02
  2.34642820622544e-01
 -7.65621124221418e-01
  6.95137777188676e-01
  3.52183855115320e+02
  7.90346547097439e+02
 -1.43105737327385e+03
  1.53722993666716e+03
 -1.29635009174971e+03
 -1.21115396983064e+03
 -1.22708682327828e+03
  1.73789329424318e+03
  9.70041752796664e+02
 -8.38310262672489e+01
  1.96891734651617e+01
 -3.75259174250518e+01
  3.55805086805981e+01
  1.02365987603706e+02
  1.44911212750196e+01
 -1.28538514734266e+02
 -8.64124520290831e+01
 -1.07490358608324e+02
 -5.19043909705852e+00
  5.23802306445361e+01
 -2.07668275272318e+00
  7.09055055910692e+00
 -8.11807945420381e+00
  1.61111145023177e+01
 -1.99285979464110e+01
  3.06024226577163e+01
  4.48057043924808e+00
 -9.82869188600471e+01
  2.45620498035332e+02
 -2.14198358083173e+02
  1.83980269897990e+02
 -3.24272967844922e+02
  2.18421383253600e+02
 -4.61186304209144e+01
  2.08380050168843e+01
  6.44877653559306e+00
 -2.45184657802653e-01
 -5.31607566802854e+00
  3.82292749013201e+00
 -9.57599424756277e+00
  3.38092208683674e+00
  6.06707820326735e-01
  3.22102067182702e-01
 -1.31733659519772e+00
 -1.00218155598354e+00
  3.84279144087610e+00
 -1.61869138551959e+00
 -8.27916630084483e-01
  3.90650275022955e-01
 -1.30659521377111e+00
  3.25008640352768e+00
 -5.87235790199864e+00
  5.46286432427870e+00
 -8.87147490670401e+00
  2.09071074755061e+01
 -2.15055826773359e+01
  8.49723175133396e+00
 -1.40745821162441e+00
  1.61926055999572e-01
  6.31457136131228e-01
 -6.99489052808463e-01
  6.36970892548273e-01
 -2.07792034448284e-01
 -7.23034954644469e-01
  2.01899046900446e+00
 -3.26388428068293e+00
  3.63293766766384e+00
 -2.38571755909826e+00
 -1.51025118924135e+00
  9.37064828784670e+00
 -1.48768152935053e+01
  8.40007084664714e+00
  7.90744582802902e-03
 -5.73872453862923e-02
  1.55529561865083e-01
 -2.28913812362657e-01
  3.11231416871974e-01
 -3.88544348242786e-01
  1.37149826164280e-01
  2.77189652949942e-01
 -2.56568367069987e-01
 -9.41578970595385e-02
  3.57731124850587e-01
 -3.96973153448696e-01
  2.40387508341812e-01
 -5.99466687724868e-02
 -1.06267484630248e-01
  2.75394542661008e-01
 -3.12486013620640e-01
  2.45541824938488e-01
 -2.32270110551795e-01
  9.42672983685156e-02
  4.12181635675591e-01
 -5.50843993968306e-01
 -4.96597061288866e-01
  1.03888573668189e+00
 -8.33556094591619e-03
  2.65541108450049e-02
 -1.33693655562472e-02
 -6.29804440888669e-02
  1.53413953948914e-01
 -1.67111636135367e-01
  7.58891833106436e-02
  1.97036223386646e-02
 -4.73097024348168e-02
  2.58447385236156e-02
  8.40311748515379e-02
 -2.11622459595893e-01
  2.26973952219242e-01
 -1.69191044388080e-01
  6.24316708012638e-03
  2.63543015341434e-01
 -5.41892665451066e-01
  8.14183410865008e-01
 -8.99263542917655e-01
  6.36780547139972e-01
  1.64060447076607e-01
 -2.03354484442745e+00
  3.64738330449783e+00
 -2.24054839415993e+00
 -1.15226742201282e+03
  3.74678226690015e+03
 -4.25481402829501e+03
  7.65592737607115e+03
 -5.86673128521169e+03
 -1.98581907159723e+03
 -1.03799242972179e+04
  8.70842645182685e+03
  4.01843843089518e+03
 -1.17915300936420e+02
  7.08634622876397e+02
  1.14898863918655e+02
  8.24678294430779e+01
  2.12291801222217e+02
 -6.51929684954455e+02
 -5.53659082231395e+02
  5.01402468104944e+02
 -7.70175856422986e+02
 -1.82732526532046e+02
  2.01565982188143e+02
 -9.45316284296641e+01
  7.11350459633103e+01
 -2.86529898658898e+01
  1.92615179368631e+01
 -2.47098122674056e+01
  6.37842898125204e+01
 -1.13649981563430e+02
 -1.51810705516443e+02
  6.53602505414978e+02
 -4.38952983958930e+02
  6.34553691841875e+02
 -1.56045195599673e+03
  1.08712343998877e+03
 -2.15874045174899e+02
  7.68007102110473e+01
 -2.03205302939615e+00
 -8.82927836058492e-01
 -7.41536439533598e+00
  4.98047019080916e+01
 -3.71997213053732e+01
 -2.93508045718148e+01
  1.99746448253690e+01
 -1.10674941582040e-01
 -8.99574328963313e+00
  1.49561038908666e+01
 -2.63391372525434e+01
  3.55323853485775e+01
 -2.23512270820013e+01
  6.76747676582878e-01
 -2.78700050137262e+00
  1.16356477370109e+01
 -2.45397676946458e+01
  2.77580235690069e+01
 -5.93255408903597e+01
  1.23985877601086e+02
 -1.14507461574827e+02
  4.01954370570152e+01
 -4.19556970264497e+00
  1.74207587050732e-01
  1.00718994626262e+00
  7.18308165540515e-01
 -1.79771040377121e+00
  4.28453087619591e-01
  2.19959080778116e+00
 -3.63470166463192e+00
  4.26873159734734e+00
 -4.60293671421966e+00
  4.53611689839657e+00
  5.32539078531353e-01
 -2.05155395055530e+01
  4.46197169137045e+01
 -3.28528119659100e+01
  2.87923927196355e-02
 -1.66247424218542e-01
  3.83559459894190e-01
 -6.23842159511954e-01
  1.30344226908970e+00
 -1.91667316960320e+00
  7.29095703280421e-01
  1.11599110371718e+00
 -1.22323638385192e+00
  6.18669619211035e-01
 -5.54762474769270e-01
  5.78838317545574e-01
 -5.45749738285928e-01
  6.20474056611384e-01
 -7.29398279842199e-01
  5.48312858444608e-01
 -2.97805365779319e-02
 -3.75617581245483e-01
  1.13192212362893e-01
  1.25632314101341e+00
 -3.73934952509800e+00
  6.59053836537848e+00
 -7.68742325114047e+00
  4.47251676903909e+00
 -1.87119196913859e-03
  2.78122379504466e-03
 -1.27168911527497e-03
  2.42106677364862e-03
 -3.35926621085796e-02
  1.97790553532380e-01
 -4.65661683249587e-01
  4.69460565543096e-01
 -2.20645430364980e-02
 -4.60687957735786e-01
  5.14952070273872e-01
 -2.01430941007264e-01
 -1.56508278556221e-01
  3.62801278631954e-01
 -3.27541463622047e-01
  2.89611097962750e-02
  3.95326435167962e-01
 -6.98625384421120e-01
  9.12443306744124e-01
 -1.06119697115213e+00
 -1.75784539087660e-01
  4.97322450542942e+00
 -1.03436232711830e+01
  7.40019694361096e+00
 -7.03660748096691e+02
 -1.19249087102497e+03
  1.45532829997620e+03
  1.00764976905212e+04
 -5.73567436056128e+03
  5.53580044966167e+03
 -3.36091990074915e+04
  1.78874166851477e+04
  7.29899921938477e+03
 -5.29814645373218e+02
  7.03568455746188e+02
 -2.14763320039497e+02
 -5.79430694940294e+00
  4.65353579400796e+02
 -7.51548172706594e+02
 -6.99019700947398e+02
  7.78917551183468e+02
 -8.43356923730139e+02
 -5.33789951926464e+01
  1.64284456818764e+02
 -6.98848866044807e+01
  6.87485696468759e+01
 -3.46500709192846e+01
  8.63177639430919e+00
  2.82096476480925e+01
  7.31535777790977e+01
 -4.64921655138750e+02
  4.08508878864245e+02
 -4.24783068341629e+02
  1.19243206821001e+03
  4.00386660005851e+02
 -2.91514982089272e+03
  1.93740659951078e+03
 -3.40999880606154e+02
  1.28998329467826e+02
  5.47933028450518e+00
 -2.45490278515083e+01
 -2.34490103079060e+01
  7.65349389533977e+01
 -2.83749907293728e+01
 -5.07125378786394e+01
  1.99152970140407e+01
  1.46240077443142e+00
  3.44082670866721e+00
 -6.47844546045213e+00
  7.05668515291343e+00
 -8.28490580848865e+00
  5.68597653180684e+00
 -1.12211728873920e+00
  2.24700232963238e+00
  7.47692646427252e+00
 -1.86394053492715e+01
  3.48880620017326e+01
 -1.44686247676197e+02
  2.82707692116986e+02
 -2.28362286622528e+02
  7.05437845937034e+01
 -8.38588322482808e+00
  3.11219346874318e+00
 -1.45336054046366e+00
  3.46998917146987e+00
 -1.24103086646548e+00
 -4.96369811692019e+00
  9.80870453994160e+00
 -1.04650297445067e+01
  1.07356305757226e+01
 -1.13494623517926e+01
  1.14972645508937e+01
 -1.86976851704742e+01
  3.90059453123710e+01
 -5.14695222625736e+01
  2.91673762745450e+01
  2.83863150683138e-02
 -1.77293392840533e-01
  4.49881568789764e-01
 -1.35751740004611e+00
  3.96265934685575e+00
 -5.80579875479993e+00
  2.78522104077638e+00
  1.44252874751783e+00
 -1.63736406105208e+00
  2.87226902445232e-01
  2.08968115132907e-01
 -6.32124172155921e-01
  8.52943265766059e-01
 -6.88943939437792e-01
  6.38048601351504e-01
 -7.88340785186612e-01
  7.24893347559816e-01
 -5.57412393942924e-01
  6.26073987237638e-01
 -3.71478351579928e-01
 -8.99413329917256e-01
  2.37550944613342e+00
 -2.59232990597490e+00
  1.37047930907962e+00
  8.61187304757258e-03
 -1.58726632354595e-02
 -3.20927279173173e-02
  1.18433341572072e-01
 -1.85727343535150e-01
  3.60080102598208e-01
 -6.16126722200120e-01
  5.94462397282440e-01
 -3.15065714360295e-01
  1.01104533864063e-01
 -9.66645975408503e-02
  3.31300040620266e-01
 -4.41699449498584e-01
  5.42449219427697e-02
  6.00135471640549e-01
 -1.24127018860835e+00
  1.81819153028755e+00
 -2.25347310853637e+00
  2.30401866531193e+00
 -1.92481154599227e+00
  2.97001666820966e+00
 -7.28803297424474e+00
  1.03558594020079e+01
 -5.97000203466468e+00
  1.29292116123429e+03
 -8.39834108832859e+03
  8.20736106323334e+03
 -2.84258731635734e+03
  1.19805230290800e+04
  1.97082967198081e+04
 -6.01771809131188e+04
  2.13644602794984e+04
  1.01572468035920e+04
 -9.47298821455911e+02
  5.10300095095390e+02
 -7.31203081480674e+02
 -1.39280243812008e+02
  8.75235962661481e+02
  8.24893613553564e+00
 -8.92443689590001e+02
 -3.29237055518276e+00
 -1.77590041506874e+02
  3.28201882129300e+02
 -1.16002961797825e+02
 -5.78235979008334e+01
  1.16218595061225e+02
 -1.21326833516548e+02
  6.41074476097878e+01
  6.59028335135859e+01
  1.94756337937183e+01
 -3.20402790723292e+02
  7.25137303756583e+02
 -2.81557618848763e+03
  4.45238977941724e+03
 -5.09076955288064e+02
 -3.55441044792341e+03
  2.09584632509567e+03
 -2.52170231404764e+02
  1.07114518660431e+02
  2.97961812560132e+01
 -4.15637898148519e+01
 -4.85928910774860e+01
  8.16228046014883e+01
 -5.07180814400558e+00
 -3.81807892468959e+01
 -5.52168733742329e+00
  1.64492005490983e+01
 -1.30068297661760e+00
 -1.01353394747297e+01
  2.53318598529171e+01
 -3.34552905218587e+01
  1.89205238454169e+01
 -2.94974979417411e+00
  8.05304512048616e+00
 -1.53274680484033e+01
  4.16644344822389e+01
 -7.48578200351696e+00
 -2.13576480387398e+02
  4.00228448327382e+02
 -2.68365318450326e+02
  5.12018022695140e+01
  6.64301391746063e+00
 -1.41152331750756e+00
 -7.16630408030954e-01
  7.05017191678557e+00
 -8.79739574848188e+00
  3.83525513796048e+00
 -2.14213258060749e+00
  6.38779954229365e+00
 -7.28870593854771e+00
  5.37568125877124e+00
 -7.85541320784634e+00
  2.39866200682244e+01
 -6.11337825477651e+01
  9.07355311987643e+01
 -5.82881773139629e+01
  4.83539479648867e-02
 -2.24132363931013e-01
  7.33133406133228e-01
 -3.06914749213604e+00
  8.07700019303705e+00
 -9.98018587353622e+00
  3.74759008973089e+00
  2.67646761686240e+00
 -2.36606683105792e+00
  4.16720642825008e-01
 -1.49211914359832e-01
  8.56129144722959e-02
 -2.39623887755821e-01
  7.32809908779870e-01
 -8.94308184933045e-01
  8.74842238566501e-01
 -1.44417153036936e+00
  2.31252121566875e+00
 -2.57840803075370e+00
  1.78116744792022e+00
  8.56454121387623e-01
 -5.30658024267160e+00
  7.56751543940168e+00
 -4.15844760963427e+00
 -1.06316346063247e-02
  3.60593608812089e-02
 -4.31802105607808e-03
 -1.06778396672958e-01
  8.19308833008590e-02
  1.85571083135935e-01
 -3.79045733623065e-01
  2.50510082108003e-01
 -3.03856526602691e-02
  4.20646838451192e-02
 -3.21255891664111e-01
  7.34765192418443e-01
 -1.21388651087528e+00
  1.62804566317803e+00
 -1.74787374423965e+00
  1.67662851496981e+00
 -1.65081388617031e+00
  1.64269048584951e+00
 -1.66291410456288e+00
  2.25072974450965e+00
 -5.41727580709040e+00
  1.31024494114361e+01
 -1.94102138048365e+01
  1.25123453435685e+01
  1.49232638330071e+03
 -1.58463467983581e+03
 -6.01607092088824e+01
 -2.48958923053264e+04
  3.86551045233265e+04
  2.76927570219308e+04
 -6.23560233292911e+04
  8.67542759066942e+03
  1.37409387698265e+04
 -1.55598227510238e+03
  8.00013424448935e+02
 -9.38316313378816e+02
 -5.68477680526026e+00
  1.07167015028014e+03
  2.69227401317622e+02
 -1.38972038235459e+03
 -5.46223070219020e+01
  3.24663975915715e+02
  3.97521817409213e+02
 -3.11821156736548e+02
  2.05105561565813e+01
  3.28834626200475e+01
 -3.49929846069656e+01
  1.59520078322963e+01
 -1.17894141459496e+01
 -1.01489147191488e+02
  7.63525678587268e+02
 -2.09080874969993e+02
 -3.99017306213577e+03
  5.89244076849970e+03
 -5.30229621460213e+02
 -3.22725097114053e+03
  1.27003082391493e+03
  1.53670305884016e+02
 -1.92791807518464e+01
  6.04531400469205e+01
 -7.17375658719031e+01
 -3.46882489350129e+01
  6.34286349824930e+01
  5.18544505188421e+01
 -7.24253629345800e+01
 -1.51018590742896e+00
  1.66465006424384e+01
 -6.98045537532784e+00
  2.23860921019721e+01
 -5.69844828562812e+01
  8.20583773289542e+01
 -5.15421121104574e+01
  2.55859269367593e-01
  4.79822439926128e-01
 -3.30757175023496e+01
  1.10946669435861e+02
 -6.58495306557525e+01
 -2.01541441885169e+02
  3.35947476442382e+02
 -1.31574793387950e+02
 -5.39827099657800e+01
  5.00589899611724e+01
 -1.98895920255354e+01
  1.16568235612953e+01
 -2.57145378773127e+00
 -4.07068663333841e-01
 -3.43097600277770e+00
  7.05405056443080e-01
  8.73972633318601e+00
 -1.23297227641332e+01
  9.73939409155633e+00
 -3.16592943117881e+00
 -6.18301224984522e+00
  1.29196521805988e+01
 -1.56893251023261e+01
  1.11661857734437e+01
 -3.15990281674522e-02
  3.02669115265904e-01
 -3.86662592154563e-01
 -2.18457078892282e+00
  7.33054246972369e+00
 -7.24397967043648e+00
 -9.44993726042265e-01
  6.23301858928677e+00
 -3.54635010611738e+00
  2.75561051756230e-01
  4.74831788746803e-01
 -5.86603385724680e-01
  4.72218480194333e-01
 -3.15519908083631e-01
  5.17400326915799e-01
 -7.56330068605647e-01
  4.39533830099520e-01
  4.06389998254121e-01
 -1.48456985058896e+00
  2.78476840263139e+00
 -5.58551052673650e+00
  1.19043985227439e+01
 -1.73332709700408e+01
  1.11286317914283e+01
  7.58388072601341e-04
 -1.25975269828729e-02
  3.69089244187456e-02
  1.03982325279816e-02
 -2.96025283351767e-01
  7.00389416607295e-01
 -7.01650503585639e-01
  1.65835511207551e-01
  4.95979053774877e-01
 -1.01445344019622e+00
  1.17402102034185e+00
 -8.14421530989339e-01
  2.58587174078775e-01
  1.33461326093393e-01
 -6.06131528525344e-01
  1.44435167714693e+00
 -2.39489705084755e+00
  3.11555324145196e+00
 -3.03226724006324e+00
  1.41753355957119e+00
  1.09286361818534e+00
 -3.02716439697337e+00
  3.89840752793330e+00
 -2.70546420078989e+00
 -1.37749877701793e+03
  1.33510274292602e+04
 -1.44635569750743e+04
 -2.75317918267298e+04
  3.54599248337556e+04
  2.09702260833855e+04
 -2.04926638334077e+04
 -2.37698074660384e+04
  2.00804191798122e+04
 -2.64224225274010e+03
  1.04819395124733e+03
 -1.42906723420915e+03
  4.47772301174803e+02
  1.09116916235390e+03
  2.01845718462439e+02
 -1.50724655475206e+03
  3.03448802577370e+01
  5.86884324097689e+02
  1.79188356638639e+02
 -2.83408323970759e+02
  7.00639598812242e+01
 -5.15620345629377e+01
  5.45973246857589e+01
 -2.56527680406024e+01
 -1.07898782339110e+02
 -1.57199815912358e+02
  1.44647674589897e+03
 -1.20072910957197e+03
 -1.97342493341577e+03
  2.00322355636398e+03
  2.00750418800124e+03
 -2.29840662712414e+03
 -3.64539813132293e+02
  7.91897364343062e+02
 -1.79848191102952e+02
  1.01285784780668e+02
 -1.14597852704188e+02
  4.59257884276317e+00
  3.28407993687497e+01
  7.77910039922120e+01
 -8.62344942867017e+01
  6.40683968726798e+00
  1.39722028517648e+01
 -1.25992805888595e+01
  3.26255297674303e+01
 -5.40632930690463e+01
  5.04864508273233e+01
 -2.09927780888545e+01
  5.32085457600502e+00
 -1.29983759956439e+01
 -2.07635221583917e+01
  8.94853562556537e+01
 -4.54043905257030e+01
 -8.61081295196826e+01
  9.50252772329122e+00
  2.16928222953184e+02
 -2.42960691264829e+02
  1.08883464442995e+02
 -3.00801720192092e+01
  1.52092370721000e+01
 -1.18275940266308e+01
  1.00945225635177e+01
 -1.41977158526085e+01
  1.35697525924359e+01
 -4.55426747462737e+00
 -5.23245217288762e-01
  1.83259735281064e+00
 -1.72239097280567e+00
 -3.68414931490709e+00
  6.04180649495174e+00
  3.34292471120897e+00
 -7.47402758770152e+00
 -1.49855687292580e-01
  7.67487890963516e-01
 -1.29129013607525e+00
  1.60756171328167e-01
  6.47899686711074e-01
  4.32945132705645e+00
 -1.20317573690796e+01
  1.21059926031457e+01
 -5.50497276431810e+00
  1.01557760068304e+00
  1.27260194339479e-01
 -2.77321694045407e-01
 -4.16031352557818e-01
  1.30451198444757e+00
 -1.01017517196300e+00
  9.22814980375045e-02
  3.19300484390945e-02
  5.04217728168782e-01
 -1.41198651609826e+00
  3.38283631626302e+00
 -6.93266745507837e+00
  1.06424063639032e+01
 -1.04196350115026e+01
  4.74670945480745e+00
 -4.17829132974076e-03
  2.87208441342015e-02
 -1.00898836979609e-01
  2.57656686389023e-01
 -4.85413171915311e-01
  5.81076901476047e-01
 -3.41474734846095e-01
  3.72749764722497e-02
 -1.96944657327422e-01
  8.43597869341692e-01
 -1.12780871116525e+00
  1.79075595678451e-01
  1.39087029976527e+00
 -2.29198887655558e+00
  2.39138506166907e+00
 -2.05814858068962e+00
  1.31726029342818e+00
 -3.31622162853620e-01
 -5.93640972122055e-01
  8.78524781856649e-01
 -2.16389724591772e-01
  4.78164313476173e-01
 -2.67021809624574e+00
  2.60582617249886e+00
 -1.77090967323441e+03
  7.88450662848590e+03
 -6.96728443437390e+03
  3.46146168650894e+03
 -1.86303360596250e+04
  5.66706563159923e+03
  5.21516626117417e+04
 -6.60412935635153e+04
  2.78695712914521e+04
 -4.16895352370049e+03
  1.38574772092705e+03
 -2.10318675917489e+03
  7.92237886092077e+02
  1.05920820181059e+03
  2.45611044807067e+02
 -1.19233639807781e+03
  7.50198898103790e+01
  3.55605342257503e+02
 -5.15728876481264e+01
 -2.30769086323857e+01
  5.76000433796202e+00
 -2.15782252649767e+01
  2.72772152165685e+01
 -1.14400209905588e+01
 -4.41154146894281e+01
 -1.97559029835261e+01
  1.83488252017294e+02
 -2.96262026735757e+02
  2.31319757845794e+03
 -6.48783794077210e+03
  6.65495420305642e+03
 -1.31460859273284e+03
 -2.14304359559078e+03
  1.45411784848214e+03
 -3.44878818657444e+02
  1.21182862526876e+02
 -1.55331976440288e+02
  6.13092513557597e+01
  9.32493016849665e+00
  6.85102134815537e+01
 -9.01502556285351e+01
  3.19917116358241e+01
 -1.68229677280099e+00
 -1.69554875116160e+00
 -3.65662907408728e+00
  3.15919649611817e+01
 -6.34305923825213e+01
  4.37504312835090e+01
  2.67879979576031e+00
 -7.46304459722660e+00
  1.55944710771263e+01
 -5.84143512406572e+01
  9.71027735824270e+01
  7.58026346302265e+01
 -4.72238009608847e+02
  6.70700761124463e+02
 -4.68998502673903e+02
  1.83763194135562e+02
 -5.09873876812329e+01
  1.70444520333617e+01
  1.58532845405123e+00
 -1.14326444893617e+01
  1.31215800823131e+00
  7.06440364276976e+00
 -4.46235261188468e+00
  7.32005521611865e+00
 -1.57895755806876e+01
  1.86606778781430e+01
 -1.61711453067832e+01
  1.89702567828841e+01
 -2.73675265226751e+01
  1.99679603648604e+01
  3.23532741745969e-02
 -1.42117464785218e-01
  1.26549715889110e-01
  1.96597400803596e+00
 -9.94971922859991e+00
  2.19505725489036e+01
 -2.65039023818395e+01
  1.79015128141036e+01
 -6.27785733338725e+00
  1.00224843867346e+00
 -1.20274029514566e-01
 -3.62338801775702e-01
  7.85589219236290e-01
 -3.79611749340585e-01
 -1.98078395326846e-01
  3.06551104824147e-01
 -2.64807336232334e-01
 -1.79858993172723e-02
  7.03369798554410e-01
 -1.72907635123499e+00
  4.79386007923764e+00
 -1.23658043204580e+01
  1.84761762877183e+01
 -1.13440920386273e+01
 -1.24664549910095e-02
  3.27617833148878e-02
  1.02200986613718e-02
 -1.56559104499414e-01
  3.99987252188770e-01
 -8.22982002239425e-01
  1.30000542731751e+00
 -1.34189600021640e+00
  7.58243409614581e-01
  7.12393885566985e-02
 -8.68964367258143e-01
  1.88935202274343e+00
 -2.88384713033999e+00
  2.66109639048855e+00
 -1.01261041865604e+00
 -5.81380259643404e-01
  1.36874308248174e+00
 -2.43774892542378e+00
  4.10145129044266e+00
 -4.74552099036790e+00
  4.02207843490913e+00
 -4.63747805791649e+00
  7.08061764890261e+00
 -5.33735212294015e+00
  1.66547196632148e+03
 -1.46374579435297e+04
  1.66092301849614e+04
  4.04624574772515e+04
 -8.05888960515634e+04
 -6.25644642674088e+03
  1.10897695905674e+05
 -9.67556233013077e+04
  3.33973020148845e+04
 -5.64538350531891e+03
  1.65101351109217e+03
 -2.17912331955890e+03
  9.38501219790025e+02
  7.90573256578440e+02
  4.32413001901496e+02
 -1.18568854293978e+03
  4.83838274643869e+02
  8.96362281409194e+01
 -3.78999182250571e+02
  2.63866704006551e+02
 -6.98082143640159e+01
  1.47136816071442e+00
  3.61047100637913e+01
 -2.66507701147737e+01
  1.09981490618848e+02
  1.95635354976311e+02
 -1.86373377161241e+03
  1.59116413698702e+03
  5.82493243060446e+03
 -1.38390073066341e+04
  1.05340129241327e+04
 -7.26162354178624e+02
 -3.31572829584836e+03
  1.89346724668583e+03
 -4.47578517215460e+02
  1.24669417429583e+02
 -1.83134586858246e+02
  9.49272659429765e+01
  1.34079562925729e+00
  6.52289474897925e+01
 -1.05972029373948e+02
  5.76288228696757e+01
 -1.15871222073528e+01
  3.75254977099014e+00
 -1.08763899557491e+01
  4.38338176173742e+00
  1.63896883257267e+01
 -1.61673366525368e+01
 -5.42354484627652e+00
  1.19469731987948e+01
  4.76334059279200e+01
 -2.20365577374926e+02
  2.59388484178308e+02
  1.83869124740684e+02
 -8.34811334098038e+02
  9.97067428254184e+02
 -6.23200966836865e+02
  2.32950193086926e+02
 -6.58093942059917e+01
  2.76777964565646e+01
 -1.09790407693071e+01
 -1.21890653006134e+00
 -7.27346791903854e-01
  1.62346817166003e-01
  3.25822638447277e+00
  7.78619601835567e-01
 -4.74620192278800e+00
  4.21696642211881e+00
 -5.55700323551518e+00
  1.16182582962507e+01
 -1.26290042738047e+01
  4.73906087834867e+00
  8.54457589887655e-02
 -5.74856027251318e-01
  5.77692712287889e-01
  4.95789531470137e+00
 -2.06852821473922e+01
  3.78448136815413e+01
 -3.88627888059189e+01
  2.28646559179785e+01
 -7.18770702404435e+00
  1.28298367535489e+00
 -7.16377429337541e-01
  3.29263266442880e-01
  3.94962843463350e-01
 -2.96459433848315e-01
 -9.97066867184352e-02
  1.75890048348664e-01
 -1.16546618024920e-01
 -4.29972424267015e-01
  1.63249063522788e+00
 -3.44107073490806e+00
  5.24039960977698e+00
 -3.49646714000314e+00
 -1.97013288057802e+00
  2.87343009204045e+00
 -4.20049608872355e-03
  4.38517004301567e-02
 -1.67570788964300e-01
  2.83668595751528e-01
 -7.43686005062515e-02
 -6.12126711705507e-01
  1.39338075679134e+00
 -1.64487719608544e+00
  1.07409305028111e+00
 -2.09012825158938e-02
 -8.27411101533747e-01
  1.10158972735430e+00
 -7.87170453161869e-01
  1.81703686777560e-01
 -1.85993033240247e-01
  8.72414900890289e-01
 -8.13277603224140e-01
 -2.39587196069605e-01
  8.93893169833928e-01
 -7.32702613162316e-01
  8.20976152120095e-01
 -1.47929491264170e+00
  9.87426254923397e-01
  2.41918792110623e-01
 -4.02878387924591e+00
 -3.54390044195930e+00
  3.12757181043633e+01
 -4.43958562393764e+01
  2.82725484578763e+01
  7.72584775572691e+00
 -5.38167449391983e+00
 -1.24131469168066e+01
 -7.68590548835845e+00
 -6.99639193060475e-01
  9.09980501320591e+00
  9.70580114291804e+00
  3.88299317405848e-01
 -6.63441010893332e+00
 -8.14944532171151e+00
 -7.17663839697128e-01
  1.08104442829385e+01
 -4.26036470308357e+00
  5.87143893424767e-01
 -2.68049332667742e-01
 -1.96761817118825e-02
  7.29117022437140e-02
  1.50490815657049e+00
 -1.72766645432025e+00
  2.65346118975082e-01
 -6.22622302039233e-01
  3.03727478001459e-02
  2.14680996278967e+00
 -4.74129856807428e+00
  5.59666255999469e+00
 -4.34250032736662e+00
  2.08220173327519e+00
 -4.74652842781265e-01
  6.77934891678221e-01
 -3.17433436284713e-01
 -7.67210287685659e-01
 -1.93942993835439e-02
  2.27032785766771e-01
  2.03164245585378e-01
  6.69838891658942e-01
 -7.90511389603978e-01
  2.81651413931000e-01
 -2.15531552613186e-01
  6.24503773131536e-02
  3.36839061626462e-01
 -5.84425103014684e-01
  2.22168682386101e-01
  1.65270262908113e-01
 -1.62073704476844e-02
  5.82381706206481e-02
 -9.29568489704673e-02
  5.49436955174387e-02
  1.03668922052274e-01
 -2.63098493936107e-01
  2.02491712299103e-01
 -7.88689354160608e-03
 -4.62115367858415e-02
  9.16729396368356e-03
 -1.17581944530774e-02
 -1.09406790006046e-02
  4.56048542689975e-02
 -4.14184533875579e-02
  1.40404890342591e-02
  5.32494010012766e-02
 -1.78863044889391e-01
  3.54618918499506e-01
 -4.59189391277254e-01
  3.60568198411173e-01
 -8.03084079166236e-02
 -3.67456829018899e-01
  6.37101954595046e-01
 -2.96590006525330e-01
 -2.86394539532610e-04
  3.51570690506421e-03
 -1.32611633016008e-02
  3.03624296906546e-02
 -5.21700119286146e-02
  6.39930685680906e-02
 -4.64890372866484e-02
  1.28387789756290e-02
 -4.52281645532085e-04
  1.59901416275627e-02
 -3.39809345912117e-02
  3.36779300386810e-02
 -1.71490022310195e-02
  2.34045046467806e-04
  1.64159326651294e-02
 -3.36563176304298e-02
  3.51920510163278e-02
 -2.09069931244859e-02
  7.32338241871501e-03
  2.40636774598842e-02
 -1.10667405134672e-01
  1.64134074509485e-01
 -4.58258915808898e-02
 -6.77530302573006e-02
  2.20680506721980e-03
 -7.25665596854855e-03
  6.58567173035760e-03
  7.50321828632580e-03
 -2.69050699997117e-02
  3.11037326891804e-02
 -1.46164543095677e-02
  1.20967544336594e-03
  6.08288898644591e-04
 -4.30363411956591e-03
  2.07472990059122e-03
  7.29956270511460e-03
 -1.00043709710658e-02
  8.97740630775101e-03
 -1.01243282566481e-03
 -1.83984812826811e-02
  4.73667499738774e-02
 -8.84120619563699e-02
  1.12824064029516e-01
 -9.19559499684384e-02
  3.65951186230444e-02
  6.50893394951123e-02
 -1.53832854566593e-01
  9.00640632891890e-02
  3.79823355236631e+00
 -3.59238585602156e+01
  1.00409373805456e+02
 -1.50536181944771e+02
  1.23714592097653e+02
 -2.37949954921943e+01
 -4.10371528603032e+00
 -4.16634777734333e+01
  2.97549151947040e+01
 -3.45367682458651e+00
 -2.38282013342992e+00
  8.27420996765153e+00
 -3.98104718526545e+00
 -1.53724245761589e+01
  2.34574426287695e+01
  1.07519867400192e+01
 -3.43869211403912e+01
  9.55704121681582e+00
  1.45932887214722e+01
 -1.07903539364593e+01
  2.47022816674672e+00
 -1.44629368930756e+00
  2.69438035168384e+00
 -1.95964457441699e+00
  6.92623697911876e-01
 -2.37998837194155e+00
  2.55443346797179e+00
  3.15452008465837e+00
 -1.41083765850813e+01
  1.96473519817072e+01
 -1.40249088137478e+01
  7.43014471476361e+00
 -5.26816776666970e+00
  2.22328278967437e+00
 -1.00033864137012e-01
  2.68757922167685e-01
  3.54347826181512e-01
 -4.09321563683629e-01
 -1.57602022145572e+00
  1.85553599768075e+00
  5.52976509637931e-01
 -5.02065024693800e-01
 -9.23231227734947e-01
  1.13030467389810e+00
 -1.80771551214078e+00
  3.38886701786110e+00
 -4.34788485979406e+00
  2.65356694526503e+00
 -1.26907543873271e-02
  7.99468916252039e-02
 -2.65198179429389e-01
  4.45104573289069e-01
 -2.30439236307988e-01
 -1.63463472571320e-01
 -5.18611422568825e-02
  5.00308802979546e-01
 -2.64524983046293e-01
 -2.15364428209789e-01
  2.85463958619674e-01
 -1.62993319664974e-01
 -1.44907632325755e-02
  2.70511646385895e-01
 -3.19872123255838e-01
 -3.30347938261836e-02
  5.22456041509287e-01
 -7.56104724680582e-01
  7.13137023979780e-01
 -5.39820462610420e-01
 -1.79071553510911e-01
  2.54474275777273e+00
 -5.41814672054500e+00
  3.99988594493892e+00
 -2.52973403140870e-03
  1.19844242259961e-02
 -3.08222298032237e-02
  6.42763369134442e-02
 -1.14601320067022e-01
  1.44832508406924e-01
 -1.05012191664193e-01
  2.38936917500924e-02
  3.38641869577554e-02
 -5.79384468718446e-02
  6.11924690123816e-02
 -5.43181834619807e-02
  5.14368999176915e-02
 -6.18259073298048e-02
  7.95910081034538e-02
 -7.03970492150745e-02
  1.57073106389061e-02
  3.88234087731551e-02
 -1.59666175944926e-02
 -1.47105623997179e-01
  4.63282889010254e-01
 -8.54302325766215e-01
  1.02551771295207e+00
 -5.99948824677030e-01
 -7.61150938273877e-04
  3.56192914386189e-03
 -7.24785871847616e-03
  8.49754723157148e-03
 -9.00890803664647e-04
 -3.07216687886898e-02
  7.86739898428609e-02
 -8.12356581546388e-02
  7.76113397030268e-03
  7.20671585126355e-02
 -8.09954901119133e-02
  2.64611366949706e-02
  3.54584631965536e-02
 -6.79834428578405e-02
  5.55412528023764e-02
  6.61261924711859e-03
 -8.81593697884033e-02
  1.39497875336353e-01
 -1.53705291178122e-01
  1.33807143074584e-01
  4.34262306137686e-02
 -6.05363086840263e-01
  1.23119714128455e+00
 -8.82797011682117e-01
 -3.06264676745710e+00
  1.42600645791431e+01
  1.28467112739010e+01
 -1.21723763304535e+02
  1.62500292338627e+02
 -9.87492420448390e+01
  1.26617252427459e+02
 -1.50172462941355e+02
  6.20406076558634e+01
 -1.02154593451146e+01
  4.73383464011360e+00
  9.08081823384318e+00
 -1.61461631617320e+01
 -2.12975473395636e+01
  5.50169566961474e+01
  9.09044898740125e+00
 -7.74207564278860e+01
  3.63865965059077e+01
  2.32825438626488e+01
 -1.87677439842076e+01
  3.13742856432233e+00
 -4.78761240755199e+00
  5.31212768642424e+00
 -2.09186178398872e+00
  3.81044370020720e-01
 -2.97569275317260e+00
  8.28035577505349e+00
 -8.88590466743518e+00
  8.74032047165132e-01
  5.78378097289551e+00
 -6.99999167500171e+00
  7.85024319087748e+00
 -6.83425992350204e+00
  2.51356120994964e+00
 -8.55937345016777e-01
  5.50813816819466e-01
  1.87505130636625e+00
 -1.21134794932724e+00
 -2.35140717908151e+00
  2.08977664035635e+00
  1.12460723542489e+00
 -8.47335287301396e-01
 -5.92082414989175e-01
 -2.33697404932285e-01
  7.76828295737416e-01
 -5.89176308027885e-01
  5.70187528054134e-01
 -2.57861173208738e-01
  3.20749069540898e-03
  4.79115816222496e-02
 -3.21619634864777e-01
  7.37251956548964e-01
 -8.67209216022567e-01
  7.86928230696279e-01
 -9.56013565698325e-01
  1.14606294000590e+00
 -8.90595871016887e-01
  3.78259122836727e-01
 -9.29668351961555e-02
  1.16054249221495e-01
 -2.14603708906743e-01
  1.94205019977088e-01
  9.02880355497926e-02
 -5.67205291830184e-01
  9.30952843053818e-01
 -1.07780165389347e+00
  1.12880337474950e+00
 -1.15421210098560e+00
  1.70658847170094e+00
 -3.29265906710628e+00
  4.24559363741643e+00
 -2.39522238644608e+00
  3.07085997075987e-04
 -2.33410528613308e-03
  4.88216726061983e-03
  1.60712989323745e-02
 -9.59559515216422e-02
  1.89761620642309e-01
 -1.97441446701047e-01
  1.27788165838910e-01
 -5.47126246815590e-02
  1.98567869446043e-03
  8.75560494235299e-03
  2.89445175718151e-02
 -6.32873910318623e-02
  6.04554653462793e-02
 -5.08410279625588e-02
  5.91138694485816e-02
 -7.06223282481722e-02
  8.86900103616146e-02
 -1.21950946247495e-01
  1.09373450640279e-01
  6.65302853360566e-03
 -1.50108448005870e-01
  2.25018133055802e-01
 -1.70932445839904e-01
 -7.73622298654215e-06
 -2.75984488653290e-03
  1.39992311874557e-02
 -3.06878535059479e-02
  4.12024304023324e-02
 -4.63333565343772e-02
  5.19234359776051e-02
 -5.14664541518314e-02
  3.82341996236108e-02
 -7.83496445436110e-03
 -1.21317680569438e-02
 -2.47759363739777e-02
  7.40026352250953e-02
 -4.77239229411820e-02
 -4.20845118063990e-02
  1.21456715461275e-01
 -1.63919009438101e-01
  1.99601225429318e-01
 -2.20043821083332e-01
  1.89224883287929e-01
 -2.59543014886376e-01
  5.98667690077601e-01
 -8.30535898954207e-01
  4.69922752783039e-01
 -1.07136122228459e+01
  7.63026756136916e+01
 -1.40281376261105e+02
  1.00132564596380e+02
 -1.23997569316670e+01
 -1.58691799266551e+02
  3.46997774440454e+02
 -2.82166148054009e+02
  8.75128017471233e+01
 -2.73017927965110e+01
  1.32545045248029e+01
  3.22265748509736e+01
 -1.49429708776980e+01
 -3.42818199616757e+01
  3.88681454841143e+01
  3.41054488752530e+00
 -5.20658752528505e+01
  3.57975193873080e+01
  9.58644532097940e+00
 -1.20204237752714e+01
  5.09187523902552e+00
 -1.32766913366893e+01
  1.62505668508846e+01
 -8.35747238237144e+00
 -9.61784329396731e-01
  9.90869518908295e-01
  5.41910201716582e+00
 -1.90224397553556e+01
  3.52781053124969e+01
 -3.91188045795507e+01
  2.12920812806267e+01
 -1.65426349289108e+00
 -4.85220455649560e+00
  3.46876631762095e+00
 -1.13746002021284e+00
 -1.58255661278480e-01
  1.56701757117718e+00
 -4.46730823310557e-01
 -3.09039303397920e+00
  3.34342250601774e+00
 -4.03223654325521e-01
  2.74405295850144e-01
 -1.61284879786374e+00
  7.89689674569869e-01
  7.98618390541328e-01
 -2.60086157239184e+00
  3.61298307462322e+00
 -1.97362206330143e+00
  3.55943164172596e-02
 -1.25849486675444e-01
  2.18781187415048e-01
 -1.74767882407738e-01
 -4.97810723248557e-01
  1.81782556531132e+00
 -2.55646592243388e+00
  2.13756458434253e+00
 -1.26438530774436e+00
  5.82446764552369e-01
 -4.21457917089843e-01
  4.84433648872120e-01
 -5.81979136935039e-01
  8.36160910313309e-01
 -9.10433260684894e-01
  7.95575345969396e-01
 -6.87972792730457e-01
  5.11518581856060e-01
 -3.93679106901188e-01
  8.20861726583982e-01
 -2.89863159050210e+00
  7.54734685359745e+00
 -1.13124980765089e+01
  7.33877023872517e+00
 -1.10956642185496e-03
  8.05441875925595e-03
 -2.90269832841980e-02
  7.46085450203397e-02
 -1.39588892149892e-01
  1.83645150418655e-01
 -1.78438331948446e-01
  1.46512644628269e-01
 -1.06812525298901e-01
  5.09850753239659e-02
  6.88734804881362e-03
 -4.04133621395702e-02
  5.31439483311822e-02
 -6.27271027043111e-02
  7.49815891429498e-02
 -1.03236232564134e-01
  1.78482197807900e-01
 -2.79393522273834e-01
  3.25743454736705e-01
 -2.68381743166444e-01
  4.47385224759460e-02
  3.52224121827116e-01
 -5.36364206963670e-01
  2.45535631776004e-01
  2.41272738403675e-03
 -9.15680496094816e-03
  9.03319641326638e-03
  1.07217450076258e-02
 -4.07938649353669e-02
  6.65805407366430e-02
 -7.55635481204736e-02
  5.13263892001118e-02
 -9.57300335421040e-03
 -2.37731176214264e-02
  6.30246113681275e-02
 -1.11232068084480e-01
  1.46289008592067e-01
 -1.71061112556050e-01
  1.91079273224973e-01
 -1.96501642590667e-01
  1.81207748450936e-01
 -1.53787679080546e-01
  1.48227989053681e-01
 -2.44634335043930e-01
  6.68842848677394e-01
 -1.63834602564261e+00
  2.43568993485266e+00
 -1.58076181518640e+00
  3.69641429774144e+00
 -1.24151363111194e+00
 -8.35835535268521e+01
  3.03619230504978e+02
 -3.15983386912115e+02
 -1.14237252004503e+02
  4.23685351706040e+02
 -3.03024472377586e+02
  1.04732129815554e+02
 -2.39595546910203e+01
  3.99927148631870e-01
  4.23907286761387e+01
 -2.72208541131079e+01
 -5.05774192514936e+01
  2.65771924579884e+01
  4.98744946668535e+01
 -4.43697994287001e+01
  8.88757625967634e+00
 -7.01269371215911e-01
  3.57208064920679e+00
 -2.22800395359280e+00
 -2.93791567006873e+00
  4.66692535459450e+00
 -2.20358561089701e+00
 -9.78048616393509e-01
  5.03778086384899e+00
 -9.85872683970155e+00
 -4.35652732415532e+00
  4.64834617480051e+01
 -6.96070060781090e+01
  4.51283137331847e+01
 -1.20599737681417e+01
 -2.90865422706667e+00
  3.75775781479302e+00
 -1.00038904881479e+00
 -5.96310900888133e-01
  2.90621199248064e+00
 -4.15097650017923e-01
 -2.94961109255275e+00
 -4.45072789216150e-01
  3.12103652873557e+00
 -6.25633909111340e-01
 -1.13528040839499e+00
  1.04177846355958e+00
 -2.45677855884307e+00
  6.20818535360739e+00
 -9.16258457752530e+00
  5.94162487958629e+00
  1.70812662731646e-02
 -1.39506393545787e-01
  6.52021267584475e-01
 -1.23817336397778e+00
  1.12355891299846e-01
  2.83062494422495e+00
 -4.41040748003176e+00
  3.50897336245178e+00
 -1.98688357109315e+00
  7.38868760094663e-01
  6.00305675970822e-02
 -3.14589816838997e-01
  9.48519133845749e-02
  2.43318608092461e-01
 -1.89563799129350e-01
  1.61613180003288e-01
 -5.16411155676009e-01
  9.45456996402348e-01
 -1.08734969463257e+00
  5.56099899081504e-01
  2.86630557563441e-01
 -6.83320707816457e-01
  7.64126717041219e-01
 -5.63235940741019e-01
 -1.57232461624169e-03
  2.50092298112900e-03
  2.34746611007922e-03
 -1.99765577497622e-02
  7.41573044073334e-02
 -1.36086433338161e-01
  1.06525361747659e-01
 -1.29754103528193e-03
 -6.76407626212469e-02
  8.61468159705854e-02
 -8.86495860166524e-02
  8.37637413078561e-02
 -7.97840741297792e-02
  7.64962428485886e-02
 -7.22174157550036e-02
  6.48897680086719e-02
 -3.36956844119717e-02
 -4.17206896870762e-02
  1.50493713185405e-01
 -2.78862182091013e-01
  5.52397390837200e-01
 -1.18984685016830e+00
  1.76865974980133e+00
 -1.16444766363946e+00
 -1.27208045983568e-03
  3.65766714561459e-03
 -3.50760753585887e-03
  1.98759097413600e-04
  9.52957656800001e-03
 -3.15497580870970e-02
  5.39476103840416e-02
 -5.72326963323749e-02
  2.78744042326795e-02
  3.41340073195256e-02
 -7.48634925934764e-02
  3.84418960978433e-02
  3.48011208680293e-02
 -7.71651000025212e-02
  9.98168278889643e-02
 -1.36579254135182e-01
  1.93958139099346e-01
 -2.81987041063300e-01
  3.22170777088743e-01
 -1.87452029761481e-01
 -3.03596711891147e-02
  1.44871968714795e-01
 -1.57002996048581e-01
  9.74508031610593e-02
  1.66964194556687e+01
 -1.15804668366367e+02
  1.16086680554935e+02
  2.22054249304725e+02
 -3.76610786906376e+02
  3.10819103424338e+01
  2.07506360950109e+02
 -1.32720664944364e+02
  2.76239566014000e+01
 -9.76363220701191e+00
  6.37908694145716e+00
  7.11642886180807e+01
 -5.95141773495040e+01
 -6.01898460447482e+01
  1.99581026506561e+01
  8.08689582098890e+01
 -2.92399444612334e+01
 -2.06164568051522e+01
 -3.51443815313705e+00
  1.22328895590191e+01
 -7.74163010875266e+00
  9.70196287386239e+00
 -9.70115192368959e+00
  4.63324192844830e+00
  1.14342018946013e+00
  2.20871398656668e+00
 -1.75476740341837e+01
  1.84102879469759e+01
  1.65203745200713e+01
 -4.27949130797497e+01
  3.18743148943734e+01
 -1.16255552341609e+01
 -4.20322540548540e-01
  4.89717330230523e+00
 -4.67173642688102e+00
 -3.17676005806958e-01
  4.98980749890775e+00
 -6.17448886927043e-01
 -2.44490902153347e+00
 -3.20019852699471e+00
  5.38008511055064e+00
 -1.24396651564867e+00
 -1.10467214493698e+00
  1.72354212201004e+00
 -3.89615136620002e+00
  6.09962101061987e+00
 -5.00745850681738e+00
  1.58314097270263e+00
 -9.69026996796221e-02
  2.31426188774289e-01
  2.30599353930219e-01
 -1.12520152635291e+00
  6.09146992682993e-01
  1.32456959051094e+00
 -2.23478804563868e+00
  1.90225543460071e+00
 -1.60811508915200e+00
  1.43853115877385e+00
 -1.05105976675739e+00
  1.38732101510265e-02
  1.06885129010218e+00
 -1.45984870265092e+00
  1.65421700183501e+00
 -1.43147846982831e+00
  5.87259516818782e-01
 -5.04259845130514e-03
 -1.93918680086401e-01
  2.22954714774975e-01
  1.55636570028624e-01
 -1.51767091496516e-01
 -6.17679190787289e-01
  5.75616846290384e-01
  7.03844899234082e-03
 -2.81005928573981e-02
  4.99935898990051e-02
 -7.16549940323713e-02
  1.33647988460572e-01
 -2.15058828244355e-01
  2.24249011148555e-01
 -1.76739871806885e-01
  1.30921680653352e-01
 -7.49461644208795e-02
  2.67139674134411e-02
 -2.89988905563652e-02
  1.02214220286157e-01
 -1.79710931695041e-01
  1.38279616178965e-01
 -1.72163295492510e-02
 -4.56027930063990e-02
  1.73916463554335e-02
  1.00070367179301e-01
 -3.61109163244378e-01
  8.01614313069304e-01
 -1.20146914476107e+00
  1.05406713692883e+00
 -3.84993588369435e-01
  6.12424121121291e-03
 -2.57318107412520e-02
  5.09990144055782e-02
 -7.07671007537809e-02
  8.62368177445622e-02
 -9.23346721866731e-02
  7.88223307747589e-02
 -6.66561920552225e-02
  9.58130413296129e-02
 -1.73141918731019e-01
  2.10150772862809e-01
 -7.92399555041130e-02
 -1.68023328387442e-01
  3.37325509692424e-01
 -3.52934622303901e-01
  2.66958530040643e-01
 -1.42897928617461e-01
  3.36035657757645e-02
  4.93175577331483e-02
 -8.79028408718341e-02
  7.52059776611849e-02
 -1.82360404809562e-01
  3.70454007411253e-01
 -2.38626462327535e-01
  5.57907398720295e+00
 -5.59518795068358e+01
  1.10280517024632e+02
 -9.50891388328980e+01
  2.91356661612058e+01
  1.26925434729056e+02
 -2.40473238402306e+02
  1.78700214854325e+02
 -9.50747443088463e+01
  6.82721581937479e+00
  5.84013374179641e+00
  1.17856822423215e+02
 -8.20569069309616e+01
 -6.37786771632351e+01
  7.01377172054449e+00
  8.10949732567223e+01
 -2.84096874913407e+01
 -1.26223327839715e+01
  4.34732867081028e+00
 -2.45685200304729e-01
 -1.85552476062769e+00
  5.05450156882634e+00
 -4.70342806532198e+00
  1.70155349435529e+00
  1.26978054548481e+00
 -2.30222073846069e+00
 -2.02490179096436e+00
  1.34066192852029e+01
 -3.09304059523078e+01
  3.68644389512585e+01
 -1.61598427228141e+01
 -1.67786789481295e+00
 -1.70704531455002e-01
  5.45114124374461e+00
 -8.68084806382460e+00
  1.34623804900861e+00
  8.82513375046215e+00
 -3.93794146390928e+00
 -1.55257765445234e+00
 -3.39571213856132e+00
  6.25302319495476e+00
 -2.57216976696399e+00
 -3.59682956124234e-01
  4.55808384427059e-01
  3.30913405939463e-01
 -3.27345262551059e+00
  7.07554924246272e+00
 -5.14827518457120e+00
 -5.09726912724418e-02
  1.84222031562005e-01
 -2.91877389543169e-01
  1.61866886843818e-01
  8.06062111515620e-01
 -2.73313424678968e+00
  3.63253837188369e+00
 -2.15030468818259e+00
  9.87957431536121e-02
  9.40747922852735e-01
 -8.53340916350782e-01
  3.83003737418310e-01
 -8.67942003553085e-01
  1.24216662352427e+00
 -9.32598673436725e-02
 -8.16193815032677e-01
  5.61008369909110e-01
 -7.62642335649223e-01
  1.70890162101104e+00
 -2.05564265082270e+00
  1.69841963817816e+00
 -2.05711515738421e+00
  3.06496390904341e+00
 -2.16505478790290e+00
 -9.40975538393950e-03
  3.92808639998554e-02
 -7.58381707551263e-02
  8.62080012888119e-02
 -5.83144462014433e-02
  2.71704066029637e-02
 -2.36182203324582e-02
  3.48808588043499e-02
 -5.27153546783308e-02
  6.74296256003254e-02
 -6.87388370053770e-02
  9.55717047813072e-02
 -1.24805254041214e-01
  7.45143768961705e-02
  1.43397936889190e-02
 -6.32161377281923e-02
  6.69056878828591e-02
 -1.02044964685940e-02
 -1.08129585056203e-01
  2.55835584407410e-01
 -5.95498500248961e-01
  1.42172382744719e+00
 -2.12513982132300e+00
  1.33409232845669e+00
  7.22606051136897e-04
 -3.13675922462839e-03
 -1.59483780841914e-03
  2.68235975275877e-02
 -6.23370201298855e-02
  8.78627990308047e-02
 -9.63151123669021e-02
  7.93485748907673e-02
 -2.10664339511977e-02
 -7.35762283685925e-02
  1.64678140411563e-01
 -2.51310141276250e-01
  3.21864384889675e-01
 -2.63256663538806e-01
  6.06219964450717e-02
  1.06421428211354e-01
 -1.61906891370255e-01
  2.60518924691587e-01
 -4.45780970201069e-01
  5.03685976189709e-01
 -3.96976967783697e-01
  4.89182137880330e-01
 -8.02328214341482e-01
  5.95711845878351e-01
 -1.67723535906846e+01
  1.23698078066844e+02
 -9.46568024409831e+01
 -3.79447392996859e+02
  5.48514758659182e+02
  1.41083612291775e+02
 -6.33232441131354e+02
  4.27734661789882e+02
 -1.73760173087940e+02
  2.92321580474881e+01
 -7.22085454479100e-01
  1.37015860159353e+02
 -9.50150330085124e+01
 -5.18137895175239e+01
 -9.39820693865016e+00
  9.23035280625122e+01
 -6.13184934497361e+01
  6.13575570986161e+00
  2.64021160589067e+01
 -2.08409907270600e+01
  6.60989176297549e+00
 -1.51803778884664e+00
 -1.75503362038820e+00
  1.91534992962116e+00
 -1.35432580442097e+00
 -2.62422517460762e+00
  1.95545682884843e+01
 -8.07359428483319e+00
 -6.47396849533110e+01
  1.09240039784703e+02
 -6.17119940112764e+01
  9.40799147130363e+00
 -9.01205376113564e-01
  5.47274595583082e+00
 -1.19111491420241e+01
  2.96288752609888e+00
  1.18753808062811e+01
 -6.06005322103247e+00
 -1.42001612697384e+00
 -4.18034860516227e+00
  8.43009011311391e+00
 -4.40380823837961e+00
 -6.19756002738042e-02
  1.88921095320493e-01
  9.02210330502572e-01
  6.16211037505161e-02
 -2.59261901684034e+00
  2.26968796565171e+00
  5.21053835878937e-02
  1.34846043975055e-02
 -9.94486492291968e-01
  2.42142065960099e+00
 -6.73266051148049e-01
 -4.92436554588163e+00
  7.81903317442418e+00
 -4.93429549884735e+00
  1.12898322306397e+00
  6.74358535156146e-01
 -6.57759793538314e-01
 -2.71851850868689e-01
  9.97512818698491e-02
  4.81844394187851e-01
 -2.06008522188005e-01
  2.20686723975897e-01
 -3.83892636685165e-01
 -1.52509356231369e-01
  6.22420699641353e-01
 -4.52138071060233e-01
  2.14982625403456e-01
 -4.70090533870342e-01
  6.75647159002960e-01
 -3.00546090272325e-01
  1.96650941185861e-03
 -7.58164174181445e-03
  3.19574391916611e-02
 -9.60107804232252e-02
  1.45788943336064e-01
 -9.29120110788204e-02
 -4.02688353643014e-02
  1.59665335105057e-01
 -2.01123751839499e-01
  1.44260320875476e-01
 -5.86225398406399e-02
  5.09890634040741e-02
 -7.11034611380522e-02
  2.35210567517369e-02
  3.21089738963247e-02
 -4.38983381993266e-02
  2.61455465057486e-02
  3.15028566508567e-02
 -1.28943481697435e-01
  2.99485609965199e-01
 -4.89703477761671e-01
  2.65827555680436e-01
  3.67363244338523e-01
 -3.98214129776884e-01
  3.27266708490913e-03
 -1.49589857081363e-02
  3.15367304268070e-02
 -3.96032246589378e-02
  3.08352780517423e-02
 -1.16425611632526e-02
 -1.91675159160416e-02
  6.19302037388195e-02
 -6.09737245520701e-02
 -2.71646302081509e-02
  1.34422835608196e-01
 -1.74717419642047e-01
  1.34127295081330e-01
 -6.83182206683931e-02
  7.95779909451392e-02
 -1.48489942617730e-01
  1.09503296558800e-01
  4.00711085098545e-02
 -1.18199110090290e-01
  6.18184363191042e-02
  1.83842830828895e-02
 -4.04842764047799e-02
  7.79652696157245e-02
 -8.94211354480970e-02
 -1.16810568207431e+01
  4.82174193626973e+01
 -8.31012542859686e+01
  1.96632750713354e+02
 -2.47564701737712e+02
  2.32209434180859e+02
 -1.85015079696128e+02
  3.78188771292003e+01
 -1.56871951867899e+01
  7.56044559383849e+01
  1.12800946932709e+01
 -5.86951362323543e+01
 -4.82991146190719e+01
  1.92449747985448e+00
  9.16451424440358e+00
  2.22710533308095e+01
 -1.25518302420657e+01
  3.11107863770072e+01
  2.50441919879255e+01
 -3.21448424699685e+01
  1.02034499573571e+00
  7.79464317007371e+00
 -1.01219881150909e+01
  5.94295701634881e+00
 -9.28701450201634e-01
  4.43018858298006e+00
 -9.49116597700116e+00
  1.30949969553542e+01
 -9.00006163403001e+00
 -2.06866600094844e+00
  2.84957390791288e+00
  4.38919025382408e+00
 -3.18359843110184e+00
 -1.64228273114965e+00
  2.50328246647602e-01
  3.95299968501411e+00
 -2.97255842486194e+00
 -1.16765960093989e+00
  3.65007638042388e-01
  4.05986279813377e+00
 -1.79443876682577e+00
 -3.01103635552399e+00
  2.27778635052711e+00
 -4.08580367848568e-01
 -5.90195589898256e-01
  4.27646744540433e-01
  1.55013478509723e+00
 -1.43635290226731e+00
 -2.24841803364339e-02
  7.23887748698519e-02
  9.84669132890847e-02
 -7.28393049216671e-01
  1.36007415215204e+00
 -1.22995324820484e+00
  5.35504704726431e-01
 -2.86498065429794e-02
  1.03626875186289e-01
 -5.00372498941364e-01
  2.83210543647199e-01
 -8.63736087513250e-02
  6.42610302364129e-01
 -6.58454288445412e-01
 -3.83968365277722e-01
  1.91553089275175e+00
 -2.77049216066637e+00
  2.08424593889471e+00
 -2.39047968387410e-01
 -2.62481475238658e+00
  8.89038969673754e+00
 -2.36588869670618e+01
  3.75341894234825e+01
 -2.46972940818318e+01
  1.01464928450859e-03
  1.82469031867466e-03
 -1.64187222845488e-02
  2.70697443137958e-02
  1.24217139629094e-03
 -7.92673315484348e-02
  1.65857816326562e-01
 -2.15271551761679e-01
  2.04318873727531e-01
 -1.12793925535064e-01
  5.36165761242954e-02
 -1.74650666859720e-01
  3.10959761464791e-01
 -2.29066826230804e-01
  4.42957220808319e-02
  5.97875146364562e-02
 -1.49910563239305e-01
  2.88540610544822e-01
 -3.80910525814934e-01
  3.08157236308034e-01
 -1.54771619830479e-03
 -2.25759100280417e-01
  1.12521073054251e-01
 -8.46013882160522e-02
  3.48123359604797e-03
 -8.14360787876760e-03
 -1.47630318354893e-02
  8.63578294358139e-02
 -1.46459253020129e-01
  1.04980107505859e-01
  1.48549805274108e-02
 -8.77497754073747e-02
  5.01587169336212e-02
  2.44056576719166e-02
 -3.63900401393741e-02
 -1.07749981186269e-03
 -2.11542870499421e-02
  7.55904720424363e-02
  7.10398213885996e-02
 -4.41512530447693e-01
  6.65100098979057e-01
 -4.88076508921176e-01
  2.16966241848206e-02
  6.33156179344628e-01
 -2.08881108834366e+00
  5.68303945781643e+00
 -9.13011933113713e+00
  6.03435634389448e+00
  2.20621145161211e+01
 -7.31986109575378e+01
 -3.11464974832296e+01
  5.11387794261146e+02
 -1.08681748285576e+03
  1.07235934347304e+03
 -6.39994130222886e+02
  4.12908281402749e+02
 -2.13094919518263e+02
  1.34131824875205e+02
 -1.00720457329133e+01
 -1.57357178798053e+02
 -1.08873630278165e+02
  1.02900084329208e+02
  2.00609838766127e+02
 -8.31183470043974e+01
 -3.34059890525488e+02
  2.87775133816905e+02
  1.48255978653227e+02
 -1.70030034512810e+02
  5.38091536117979e+00
  2.50120821768691e+01
 -2.51827844171488e+01
  1.13228295317548e+01
 -2.80921100334160e+00
  1.53393031076687e+01
 -3.91426531014626e+01
  6.49406915106009e+01
 -5.39075940917713e+01
  8.70754036328726e+00
 -8.07938774689240e+00
  2.81866942712065e+01
 -1.75715443884652e+01
 -3.30180833746313e+00
  8.84997346347613e+00
  1.29563675512674e+01
 -1.04522765868129e+01
 -1.28928114910490e+01
 -1.21149588193572e+00
  1.83266783795856e+01
  2.16375381282498e-01
 -1.06632121264069e+01
 -1.35661920606117e+00
  7.66986603557513e+00
 -1.05107016659706e+01
  1.91353929449280e+01
 -2.44989973899717e+01
  1.42388186627396e+01
 -1.36036996384351e-01
  4.39664674797342e-01
 -3.46395406209221e-01
 -1.16358150074641e+00
  3.43085890061041e+00
 -3.63095427789954e+00
  2.32839232793744e+00
 -1.91865095318198e+00
  1.65031288090568e+00
 -8.89947133633182e-01
 -5.11799924524424e-01
  5.71762200901523e-01
  1.37989552661763e+00
 -1.50063895712830e+00
  1.64427749139340e-01
  3.00492267814825e-01
 -2.59251260626564e-01
  9.34098781161409e-01
 -2.70875805871314e+00
  3.61174170547832e+00
 -5.78365192280005e-02
 -1.30090034520911e+01
  2.75527170160860e+01
 -1.94201592208319e+01
 -1.56680265529900e-03
 -4.98247424235307e-03
  5.36940422929060e-02
 -1.78657422494140e-01
  3.58542992642804e-01
 -5.06920674057241e-01
  5.42015310283574e-01
 -4.26645761549686e-01
  1.70368670901533e-01
  8.06386997444150e-02
 -1.04383110570818e-01
  5.85867919046847e-02
 -1.96209313430612e-01
  2.04676611832873e-01
  7.19993379422591e-02
 -2.50222650243851e-01
  2.87422218587032e-01
 -4.69313687974286e-01
  7.67168729574815e-01
 -1.15602565539494e+00
  2.13352930005222e+00
 -3.92565844422584e+00
  4.82242888067747e+00
 -2.73920362981281e+00
  3.97543973848323e-03
 -8.23691282813119e-03
 -2.42642282129717e-02
  1.28828373054007e-01
 -2.33859791356567e-01
  2.18676496843393e-01
 -1.18296165249643e-01
  4.69875875166493e-02
 -3.33999010722843e-02
  7.16043759041836e-02
 -1.15817769329906e-01
  1.29315721990669e-01
 -1.89972172423708e-01
  3.09208645364922e-01
 -3.01684562582584e-01
  6.29535798346254e-02
  1.98605667243503e-01
 -3.48139543211620e-01
  5.90710619513513e-01
 -9.09573615222784e-01
  4.52912022378655e-01
  2.29692098045022e+00
 -5.75190302234883e+00
  4.23045870558741e+00
  7.50412085259446e+01
 -2.85756938622488e+02
  5.30652042299787e+02
 -1.20606780295579e+02
 -1.13335534558379e+03
  1.38308485461019e+03
 -7.98748898974934e+02
  8.83632316925709e+02
 -6.27820150287262e+02
  1.61946262772976e+02
 -3.24248031234532e+01
 -1.78143375727922e+02
 -8.77714942435562e+01
  2.72376533378293e+02
  3.70199883731405e+02
 -2.57165774341664e+02
 -7.60461449411259e+02
  5.53444650292049e+02
  3.30725565842268e+02
 -2.98838220010892e+02
  7.46843559905754e+00
  2.89923133685187e+01
 -2.88536525523353e+01
  1.50588844193313e+01
  1.52780674993352e-02
  3.80511865447377e+00
 -3.76642539620615e+01
  1.08806072376684e+02
 -1.12960336419020e+02
  6.23995381388209e+01
 -9.98553140121165e+01
  1.13566585924165e+02
 -4.65081420592955e+01
  4.60584009075628e+00
  8.31786886620995e+00
  2.17552469805826e+01
 -2.58263817307436e+01
 -1.97576788299222e+01
 -2.51162073472547e-01
  3.34916205071251e+01
  4.58723220865340e+00
 -2.54438351306056e+01
  7.38185334254232e-01
  1.06605680509949e+01
 -7.92539374869119e+00
  3.87881075786138e+00
  3.53094878918098e+00
 -5.18295940442441e+00
 -1.27445515019398e-01
  8.08834933870088e-01
 -2.07987296391623e+00
  2.04768150118734e+00
 -6.77924663983112e-01
  1.09965047567522e+00
 -6.35096098625462e-01
 -2.17763412372496e+00
  1.87906081005307e+00
  3.11417036139230e-01
 -1.35063110843619e+00
 -1.03451114995948e-01
  4.59770233589444e+00
 -6.19301855791585e+00
  4.60716783647169e+00
 -4.48513749378055e+00
  3.04067345077050e+00
  1.90205172425980e+00
 -5.48569621822607e+00
  6.23839426366867e+00
 -9.54515159942230e+00
  1.78411089664824e+01
 -2.07265890609826e+01
  8.97620988561507e+00
  1.46461146469657e-02
 -7.83210745814929e-02
  2.29386737747266e-01
 -4.37340041659214e-01
  5.87115499244438e-01
 -7.13946714463527e-01
  8.91193084045307e-01
 -8.75717361699684e-01
  5.60704220935908e-01
 -2.65539475073068e-01
  2.89841137794355e-01
 -5.16804723916475e-01
  3.94496647344362e-01
  5.62087241395448e-02
 -1.96569663067388e-01
  1.28235112792459e-01
 -1.60225642371969e-01
 -6.82129898610634e-02
  6.27337901610529e-01
 -1.12570820941255e+00
  1.37424220681806e+00
 -8.16979864209970e-01
 -6.65701857141488e-01
  1.02249625815832e+00
 -6.00616848139087e-03
  1.74108777365732e-02
  9.47572125140050e-03
 -1.11196830082372e-01
  2.02586274514633e-01
 -1.91070174514552e-01
  1.73434252215557e-01
 -2.62036032744869e-01
  3.60559686343900e-01
 -2.59381504763460e-01
 -7.81997487068025e-02
  4.58215041546204e-01
 -7.94640501757825e-01
  1.10047309552816e+00
 -1.25205752655909e+00
  1.02853067776086e+00
 -3.06240313644573e-01
 -5.16621286691338e-01
  8.98660083451359e-01
 -1.04322918692211e+00
  1.82221344894396e+00
 -3.77625255130942e+00
  4.64006929423184e+00
 -2.07471284510265e+00
 -6.32476822589075e+01
 -3.61965755509056e+01
  7.90776226826443e+02
 -1.11029282373501e+03
  4.39001470839151e+02
 -3.09086329778824e+02
 -1.96630532062055e+02
  1.19838211173123e+03
 -8.90399143362714e+02
  2.53504598348224e+02
 -1.28335007067131e+01
 -1.63816007503304e+02
 -1.16844585722327e+02
  3.13198307843505e+02
  3.31664804423286e+02
 -3.11968309164128e+02
 -7.23164694043829e+02
  5.46408888315173e+02
  3.38020344457979e+02
 -2.92579274690962e+02
  4.30431368008314e+00
  2.87618755122459e+01
 -3.17547764855236e+01
  1.66856603755973e+01
  6.02137956845913e+00
 -2.66988104421345e+01
  1.51341757609766e+01
  5.21127841127884e+01
 -8.69606663540316e+01
  1.61311442407988e+02
 -2.98074415512930e+02
  2.48517366057855e+02
 -8.91851919701188e+01
  1.70296032689297e+01
  6.21441245442612e+00
  1.94511864828923e+01
 -2.39711442578121e+01
 -2.17347906364471e+01
 -1.06021606909608e+00
  3.99488195895066e+01
  2.24517255076132e+00
 -2.98462634976984e+01
  4.86140344445871e+00
  6.49119953531431e+00
 -3.30710970301931e+00
  3.79846159540638e+00
 -4.38645228279633e+00
  2.75527505163264e+00
 -7.85468765248695e-02
  9.96108686457826e-01
 -3.10661752573075e+00
  5.33566154125826e+00
 -8.99724638930551e+00
  1.23504867612902e+01
 -6.81171222985078e+00
 -2.53302966408641e+00
  3.52879730913398e+00
 -2.81282620912982e-01
 -2.54436428653101e+00
  3.69873823993217e+00
 -1.55532217926792e+00
  1.24018103472434e+00
 -1.99866601605551e+00
 -1.02108046659732e+00
  3.17248292210275e+00
  3.35812358783082e-01
 -4.55653044524075e+00
  5.86839218463839e+00
 -9.41914931072845e+00
  1.85369566673989e+01
 -2.46711551140159e+01
  1.49331939669421e+01
 -3.31211449750019e-03
  9.59632271249546e-03
  9.04392490918666e-03
 -9.31291626635797e-02
  3.28084662488915e-01
 -8.04975039262592e-01
  1.20923154890219e+00
 -1.02079456538008e+00
  4.42264123481082e-01
 -4.56376611147354e-02
 -6.87217283576300e-02
  2.23172714868795e-01
 -6.56882787110122e-01
  7.64232413012839e-01
 -5.13157696225344e-02
 -6.20206726229179e-01
  6.75790500264762e-01
 -5.69072478974311e-01
  3.00205400671716e-01
  2.98884165259145e-01
 -8.16474765249362e-01
  1.02651244877168e+00
 -8.83284609229233e-01
  3.09136886044198e-01
  7.75112619574195e-03
 -3.00220945716669e-02
  5.85189225138201e-02
 -1.09022618913357e-01
  1.87248866316207e-01
 -2.29464285330460e-01
  2.30154066330062e-01
 -2.49720673902260e-01
  2.69078062589949e-01
 -2.79522936741914e-01
  3.83029456570324e-01
 -6.20861888535220e-01
  8.56396978911946e-01
 -8.37406657508858e-01
  4.17069329015505e-01
  9.04149145186487e-02
 -1.79335508906905e-01
 -2.08273442101659e-01
  6.19897691190386e-01
 -7.62981941204443e-01
  1.38959667043685e+00
 -3.55535521492442e+00
  5.62967502100541e+00
 -3.73052363925992e+00
 -1.95429411580669e+02
  4.01264399456181e+02
 -8.76859627166829e+01
 -6.22295839476238e+02
  2.23459021064405e+03
 -3.24471667936415e+03
  9.91006003339170e+02
  1.17596909160141e+03
 -8.29039724089746e+02
  3.18111124176715e+02
  4.71636258247618e+00
 -1.64772434022310e+02
 -1.92003139347916e+02
  2.08877886005475e+02
  2.97493197030521e+02
 -2.11016236779407e+02
 -4.55697341420960e+02
  3.28918184636630e+02
  1.97126418351433e+02
 -1.56335071537160e+02
 -9.23133094982961e+00
  1.88130836648723e+01
 -1.36136818891146e+01
  5.31052972409744e+00
  4.88988476526966e+00
 -2.44517614912118e+01
  5.47690796533590e+01
 -1.06384730461150e+02
  7.56789386667469e+01
  2.23911380196793e+02
 -4.91327367143323e+02
  3.52704315117611e+02
 -1.14428814739144e+02
  2.77877155619362e+01
 -8.97019596347456e-01
  1.51822472212501e+01
 -1.70347704595119e+01
 -1.05081387114331e+01
 -8.57574288791419e+00
  2.76828442943860e+01
  1.14694706545206e+01
 -2.98614720449689e+01
  6.76281981657465e+00
  1.46437992229537e+00
  5.73416193923812e+00
 -8.00981350681848e+00
  2.23089827622187e+00
  2.20429110609388e+00
  8.71820376607003e-02
 -1.51150469386763e-01
 -3.41528971799233e-01
  4.71788425852982e+00
 -1.68285884533114e+01
  2.49853327733391e+01
 -1.36099739193285e+01
 -2.43663067233044e+00
  5.30297759940238e+00
 -3.41469466240886e+00
  2.10067037241382e+00
 -4.71378922957044e-01
  4.13871801707581e-03
  2.48612210750713e+00
 -5.89532773203174e+00
  5.12558343066161e+00
 -2.29688395539872e+00
  2.65492491225059e+00
 -6.05422489388090e+00
  9.75028637128390e+00
 -8.02335486242732e+00
 -8.84094445483735e+00
  2.89561687989535e+01
 -2.04977226959708e+01
 -2.04823589038506e-02
  8.16916538885590e-02
 -1.89547963441422e-01
  3.06669550169446e-01
 -1.36655226377996e-01
 -5.15579497107085e-01
  1.01335235592369e+00
 -7.93088854897191e-01
  4.26672488333078e-01
 -4.15293153793445e-01
  4.86457718040158e-01
 -4.22640113138267e-01
  2.73180163178781e-01
 -2.91407680856202e-01
  5.72229275358481e-01
 -6.02359303328323e-01
  1.15437598764989e-01
  3.66069866785633e-01
 -6.28513554308580e-01
  1.22886682749578e+00
 -2.26088017888530e+00
  2.48356298292450e+00
 -1.15548810078250e+00
 -2.01567531067845e-02
 -1.05616607208610e-03
  8.89519810563764e-03
 -4.64939400682238e-02
  1.39563004525428e-01
 -1.75919381844013e-01
 -3.03329030844242e-03
  2.13006093374799e-01
 -1.84878972909938e-01
 -3.22093941262444e-02
  3.55141446644968e-01
 -6.07306510541156e-01
  4.46479564349194e-01
  9.82204530213007e-02
 -6.43716578565725e-01
  9.39004762005826e-01
 -8.67128716227663e-01
  4.95439433701590e-01
 -3.52281157689103e-01
  8.78260714214263e-01
 -1.59269046219710e+00
  7.26274248646415e-01
  3.76258854720154e+00
 -8.40403540484230e+00
  5.56340400902635e+00
  6.11355092745463e+01
  7.98144834888584e+01
 -1.12074605393693e+03
  1.09964100232312e+03
  2.40704370468924e+03
 -4.45193054464401e+03
  1.53087530224147e+03
  8.16540829898024e+02
 -5.03270334685895e+02
  1.46682912971419e+02
  3.13677453412978e+01
 -1.11265360978745e+02
 -1.27580579509776e+02
  9.49116987714406e+01
  1.98497984435509e+02
 -4.34685157782525e+01
 -2.34088546667445e+02
  9.90954486417495e+01
  4.54560639112929e+01
  1.29667660367838e+00
 -3.94713755622097e+01
  3.23267478964264e+01
 -1.76903490148474e+01
  5.62702052973087e+00
 -5.20035348854274e+00
  2.31860549411954e+01
  2.62123102762865e+01
 -2.19268641220289e+02
  2.33142337423350e+02
  1.78067242293928e+02
 -4.61798051862723e+02
  2.76367246541766e+02
 -5.96790531463388e+01
  1.20075850313910e+01
  1.32621695790924e+00
 -2.38514410221051e+00
 -3.05279204401398e+00
  4.55107530046276e-01
 -9.94302584092811e+00
  1.33916686490757e+01
  9.03105009773800e+00
 -1.63737011124728e+01
  2.99278820975452e+00
  9.19978008887397e-01
  1.74615934842972e+00
  4.16904500238295e+00
 -1.80693937373432e+01
  1.57553131969941e+01
  1.55804496386576e-01
 -1.49445756753127e+00
  3.56871399507047e+00
  1.67603563210655e+00
 -1.83547394452545e+01
  2.65630907998162e+01
 -1.17652010777665e+01
 -3.78924188148510e+00
  3.91378249488612e+00
 -4.58075541373760e-01
 -1.14050336933003e+00
  2.62303754587515e+00
 -1.12132042230573e+00
 -9.60095546352958e-01
  1.40033174061024e+00
 -3.30586073140063e+00
  4.59889728695731e+00
 -4.06481365971245e+00
  4.86506370411643e+00
 -5.82434769509878e+00
  5.52499137913800e+00
 -1.27304609023801e+00
 -6.06421780055401e+00
  4.78282817100127e+00
  1.30312692394297e-02
 -1.96972584988304e-02
 -1.04050417668298e-01
  3.51553300741753e-01
 -2.90507777049833e-01
 -3.00112140722484e-01
  7.06796679397093e-01
 -3.49204124186352e-01
 -2.51711742728675e-01
  5.56307785259177e-01
 -6.30817420241115e-01
  6.12641215062445e-01
 -5.89857666858011e-01
  5.58510458282654e-01
 -4.08072386200460e-01
  1.17823336249544e-01
  2.00394813608872e-01
 -2.95875081055695e-01
  2.18420912101657e-01
 -3.50843942396991e-01
  7.20668158898645e-01
 -2.28459634560591e+00
  5.03851659309423e+00
 -3.98012283042309e+00
 -7.09168749840143e-03
  2.40183286738926e-02
 -3.22496535747647e-02
  1.86425597944566e-02
  1.08366727788249e-02
 -3.92679397077182e-03
 -1.38467973576141e-01
  3.35124373714787e-01
 -3.14946985853961e-01
  4.85096465730002e-02
  2.47439592289747e-01
 -3.56798347329561e-01
  1.28060313348143e-01
  1.56754231909054e-01
 -2.37631554639665e-01
  3.72103172332351e-01
 -5.75857617791133e-01
  8.57198013352475e-01
 -1.23419456558492e+00
  1.28550226430398e+00
 -1.07713238651991e+00
  2.09732013211993e-01
  1.20294232835353e+00
 -8.74081512008909e-01
  2.48174333508140e+02
 -3.71130899690955e+02
 -6.37380385763283e+02
  1.14471654913393e+03
  1.05552874006421e+02
 -1.99435769630577e+02
 -7.97042820986010e+02
  2.34346727027507e+02
  5.77210934971430e+02
 -3.13991016699803e+02
  8.29551669487667e+01
 -1.97632685820691e+02
  1.28008435785901e+01
  1.01740543060024e+02
  5.08237231370036e+01
  6.54706598353286e+01
 -1.41013304238239e+02
  5.14152939388942e+01
 -4.57447476599052e+01
  3.60653871861862e+01
 -1.30011359654840e+01
 -4.99811845178777e-01
  1.67418917511606e+01
 -1.37417198925868e+01
 -7.91154722733080e+00
  3.55324516379731e+01
 -2.15090370788487e+01
 -6.96782640666795e+01
  6.97817635349292e+01
  1.11931981382522e+00
  1.18556760262731e+02
 -2.74189855490730e+02
  2.04400584581077e+02
 -6.68712007755175e+01
  2.25660705115767e+01
 -1.57244838191893e+01
 -1.20066093577026e+01
  2.55359524075911e+01
 -1.42370330441768e+01
  4.21059008445745e+00
  1.05217495140889e+01
 -1.40984485862063e+01
  3.41820895880638e+00
 -2.35723267018771e+00
  1.17221076434460e+01
 -2.75650920749858e+01
  4.27340479711833e+01
 -3.04611200122557e+01
 -6.79517384486752e-02
 -5.50999637269605e-01
  2.11907223445271e+00
 -1.71326262881580e+00
  1.28501665174465e+00
 -8.76108554716374e+00
  1.71906212333974e+01
 -1.21215656079956e+01
  1.29470696294239e+00
  2.21163740631070e-01
  3.94412175574953e+00
 -5.09978221395391e+00
  5.05554277499854e+00
 -4.41902012957401e+00
  1.45839884428758e+00
  2.82984226796687e-01
 -3.88017665561931e-01
  4.36017910063592e-01
  6.18711964022193e-01
 -3.52721995481715e+00
  1.30260623344339e+00
  2.62441987782978e+01
 -6.83091760009875e+01
  5.48125881327790e+01
  1.02868663467186e-03
  1.83907182560509e-02
 -9.65421704986796e-02
  1.85059312012764e-01
 -2.13573973102826e-01
  3.91565119453860e-01
 -9.51979615196387e-01
  1.39343409198704e+00
 -1.03229846089264e+00
  2.51592427540499e-01
  1.79845041732394e-01
 -3.27757263110158e-01
  4.04708415198608e-01
 -2.83728464056166e-01
  1.89423728420127e-01
 -2.23833071459627e-01
  3.03099601097075e-02
  3.12317221989756e-01
 -5.12979508867835e-01
  8.02318882806306e-01
 -2.02028579327570e+00
  5.68601057085091e+00
 -1.03290763826390e+01
  7.90292822110506e+00
  1.46054905024314e-02
 -5.60022214013667e-02
  1.19042266851947e-01
 -2.25965009207622e-01
  3.07232012838121e-01
 -1.66172542646962e-01
 -1.69926263051369e-01
  4.13033360277049e-01
 -4.30324524911023e-01
  5.16164596830577e-01
 -9.91800955713843e-01
  1.49003853125326e+00
 -1.38090556219445e+00
  6.18033623550576e-01
  2.49739177063964e-01
 -5.11068575465156e-01
  1.20496058244133e-01
  2.71922178331309e-01
 -4.75164074954536e-01
  9.17048000014059e-01
 -1.54878372745340e-01
 -6.69118886983961e+00
  1.70447178912610e+01
 -1.36490286175173e+01
 -7.38150137532409e-01
  1.81051877957650e+00
  4.98345838096822e-01
 -4.22792578800070e+00
  2.41186192800905e+00
 -2.68784980476875e+00
  5.45561791645205e+00
  1.81146606687063e+00
 -1.94252424786547e+00
 -5.87640904302882e+00
 -2.20001182125472e+00
  4.58561522452123e+00
  3.39093708980899e+00
 -1.09166982992644e+00
  4.54996549123330e-01
  2.60196143895242e-02
 -1.45173704475455e-01
 -2.30046907030108e+00
 -1.42721731543705e+00
  2.41458309948347e+00
  7.18088692161912e-02
 -8.17274628044084e-01
  1.03419781996506e+00
 -6.35029845060815e-01
  5.40430574084331e-03
 -6.54551907940023e-02
  2.20093382387634e-01
 -2.83269851482985e-01
  9.68372116396136e-02
  1.68966676527959e-01
 -2.17354474823330e-01
 -5.33462108316652e-02
  1.29983287254345e-01
  1.47560096734803e-01
 -3.40914288870529e-02
 -3.67286203307652e-01
  3.19883668397321e-01
  1.19014521857132e-01
 -1.21993514087291e-01
 -3.48310302243869e-01
  1.97915536940424e-01
  2.39789267922611e-01
 -1.76110797913310e-01
  2.24005421647944e-02
  5.54848168438149e-02
 -1.97064277604778e-02
 -1.92921066767125e-01
  1.53064839414314e-01
 -5.21831421067492e-04
  2.03312204080182e-03
 -1.97059702468009e-02
  5.68933287136524e-02
 -6.16989844169754e-02
  1.94854535242434e-02
  2.08396713104007e-02
 -4.27799791411610e-02
  1.92574348673442e-02
  3.22004810312785e-02
 -1.78935408807784e-02
  3.53909747245078e-03
 -5.11712336057932e-02
  4.87194296279498e-02
  3.92686587893082e-02
 -1.63013329216217e-01
  2.10796649078912e-01
 -1.06265923473924e-01
 -8.90897555806150e-02
  3.64363605305420e-01
 -1.01983170783625e+00
  2.62466829216070e+00
 -4.10964632029759e+00
  2.66796979938943e+00
 -4.65047335351063e-05
 -5.08193638263019e-04
  2.90371721265193e-03
 -5.12401647850656e-03
  1.37139091869230e-03
  9.07151943386871e-03
 -1.91570689707368e-02
  2.52293779245673e-02
 -2.55683493461625e-02
  1.50521063877717e-02
 -4.79649446641793e-03
  1.32142843359971e-02
 -2.55145703443567e-02
  1.57180231689519e-02
  5.08313798278057e-03
 -1.49581651271158e-02
  1.99024931319302e-02
 -2.70503306106845e-02
  2.83638855041613e-02
 -1.48692489988920e-02
 -2.23422678102031e-02
  5.30233885092060e-02
 -4.44944093599138e-02
  3.01877559148572e-02
  1.82537901799738e-05
 -7.28895171348561e-04
  4.98505695986462e-03
 -1.41030842056509e-02
  2.01808019661637e-02
 -1.43888345768498e-02
  1.88830695733129e-03
  5.38129416617552e-03
 -3.62424384336729e-03
 -1.86424851940474e-03
  3.03814297996353e-03
  1.81913567838184e-03
 -2.78563998098026e-03
 -1.97976821680086e-03
 -8.08543217044346e-03
  3.77654126932841e-02
 -5.12647015733345e-02
  2.46184184209228e-02
  2.62503781001938e-02
 -9.34940858979075e-02
  2.54040381387688e-01
 -6.55288213603687e-01
  1.02949058601713e+00
 -6.69653316659818e-01
 -1.99922076275868e+00
  6.18610129919729e+00
 -2.81166755071701e+00
 -1.05168224574514e+01
  1.67080399612462e+01
 -1.30086750592386e+01
  1.22234082462175e+01
 -5.08799820310861e+00
 -3.40362375570917e+00
 -7.61734756226975e+00
 -1.40074826066591e+00
  1.63491252464909e+01
  8.65711412295553e+00
 -1.22638935013994e+01
 -1.52160829778445e+01
  9.48336398985761e+00
  2.70433797236885e+01
 -2.29984429377813e+01
 -1.27534939085306e+01
  1.37607708878790e+01
 -2.75060540472710e-01
 -2.79109961104442e+00
  3.03678304022029e+00
 -1.46207005061175e+00
  5.54959933790471e-02
 -3.72340139708489e-01
  9.63691432279069e-01
 -1.25543579264609e+00
  7.50409929479086e-01
  2.10411765142773e-01
 -9.18573970401773e-01
  4.54950306809186e-01
  3.93722967006351e-01
  7.08861973302117e-01
 -1.03833486208886e+00
 -1.36262184450856e+00
  1.15432736779990e+00
  1.26498520434806e+00
 -1.91786607879216e-01
 -1.47740667696239e+00
 -1.75903405772435e-02
  8.35032775451168e-01
  2.22741399947505e-01
 -7.13265161786009e-01
  1.04147940758300e+00
 -2.08947181837205e+00
  2.71433881300772e+00
 -1.55723430563260e+00
  9.49930419844477e-03
 -3.12276235263916e-02
  3.03419961616543e-02
 -6.64788304956901e-04
  2.03857153153840e-02
 -8.37971283882186e-02
  6.02513429363554e-02
  3.30447716190962e-02
 -9.56422680522318e-02
  7.76865321661447e-02
  5.23647146193083e-02
 -4.46485629171410e-02
 -1.63346045651044e-01
  1.78968322169422e-01
 -1.73880839143026e-02
 -5.67315385438371e-02
  5.49135972762929e-02
 -1.34635273014196e-01
  3.26640855638890e-01
 -3.96473528385420e-01
 -7.98906377432423e-02
  1.73208466564838e+00
 -3.57782529445319e+00
  2.53730593919311e+00
  3.87420113388316e-04
 -2.52270462330470e-04
 -4.09993177619999e-03
  1.80616323146055e-02
 -4.33116697180828e-02
  6.35188469333013e-02
 -5.97102271163429e-02
  4.07430685404436e-02
 -1.51477022392896e-02
 -1.29365814739193e-02
  1.76549753780317e-02
 -8.60719309201464e-03
  1.80414335062067e-02
 -2.02438078860985e-02
 -2.99400158054064e-03
  1.67151678103049e-02
 -1.82175050922734e-02
  3.67998807142789e-02
 -6.70177007393156e-02
  1.07287237835042e-01
 -2.21687119782089e-01
  4.38798175922775e-01
 -5.43328306081799e-01
  2.99852001810125e-01
 -7.33636661507189e-04
  1.72196620058190e-03
  2.22702261697589e-03
 -1.49130263051303e-02
  2.78806799601003e-02
 -3.23842612301354e-02
  3.54439718003336e-02
 -3.77351901688324e-02
  3.07005901966670e-02
 -2.26433050938199e-02
  2.02531498225184e-02
 -1.91359701301543e-02
  2.61633869313209e-02
 -3.89191126378688e-02
  3.28352317052629e-02
 -2.41668229831695e-03
 -2.59222583577594e-02
  4.39595425611791e-02
 -7.33408083093937e-02
  1.03491750491375e-01
 -3.32710211724940e-02
 -3.21317546677200e-01
  7.63379418046348e-01
 -5.62757548816307e-01
 -7.91951772630235e-01
  4.16265611029298e+00
 -7.61741565283759e+00
  1.64809502425601e+00
  1.77470161434600e+01
 -2.48782118268543e+01
  9.04342755301208e+00
 -5.42195354407013e+00
  6.56172754275353e+00
 -3.15289227346014e+00
 -3.08305201656735e+00
  2.21483106414669e+01
  7.86944216361893e+00
 -3.24334267910024e+01
 -3.33962182438191e+01
  2.83390636544415e+01
  6.85762741078847e+01
 -4.96535925461640e+01
 -3.02303456047462e+01
  2.63993695269982e+01
 -2.41309007116930e-01
 -3.77411927955060e+00
  3.87482115145050e+00
 -2.04229852305724e+00
  6.02734808700458e-03
 -1.82885876442765e-01
  9.40544785879738e-01
 -2.06660796219836e+00
  1.82258934347170e+00
  2.42240491048630e-02
 -7.67614022056350e-01
  1.71057599522787e-02
  4.57414253018450e-01
  6.88252579102872e-01
 -1.34091033519734e+00
 -2.41378601914998e+00
  2.93225824779466e+00
  2.10729731872280e+00
 -4.64055190659849e-01
 -3.06847061630851e+00
 -3.90191878483590e-01
  2.22036907700220e+00
  1.92723276810196e-01
 -1.21039990961293e+00
  8.88213807484416e-01
 -3.48963292755308e-01
 -6.43428047136832e-01
  7.80356128910460e-01
  2.43345699476946e-03
 -1.92159576173425e-02
  8.12122072517661e-02
 -2.13998239799942e-01
  4.00839938739332e-01
 -5.35720974647971e-01
  4.61941147188783e-01
 -2.54446964172642e-01
  1.33230211920609e-01
 -1.16544196649346e-01
  1.56735822514104e-01
  1.91972036241726e-02
 -5.03056460941226e-01
  6.80894445093138e-01
 -5.06330639898867e-01
  4.54244712675243e-01
 -2.65328374912607e-01
 -2.53622591587474e-01
  5.93093644319569e-01
 -6.75673235810267e-01
  1.13184779817029e+00
 -2.13663452140856e+00
  2.38580593862637e+00
 -9.74761540428187e-01
 -1.65206981982839e-03
  8.00329815485358e-03
 -2.14790812083411e-02
  4.36227842642377e-02
 -7.08969082517634e-02
  9.16035376241393e-02
 -9.68781358678130e-02
  8.73714186776223e-02
 -6.36463277431734e-02
  3.64222557821669e-02
 -3.63828664893849e-02
  5.88760862646230e-02
 -4.30705285802955e-02
 -8.01942399972034e-03
  2.31115897720535e-02
 -1.19476450004742e-02
  1.10926316571177e-02
  1.55171692177670e-02
 -7.99835092041107e-02
  1.44921224798801e-01
 -1.83938338184344e-01
  1.21715335773902e-01
  5.90261955877504e-02
 -1.13134703541107e-01
  6.36920624091890e-04
 -1.55941886378186e-03
 -2.76764587615962e-03
  1.62339377032066e-02
 -2.69262860587672e-02
  2.18261960334764e-02
 -1.21546937670358e-02
  1.50825558142696e-02
 -2.46777907540974e-02
  1.65123053882420e-02
  1.64845830333004e-02
 -5.26824384309261e-02
  8.55788263406027e-02
 -1.20006419751148e-01
  1.38264782445639e-01
 -1.11372046408779e-01
  2.88639474687643e-02
  5.85285611523751e-02
 -9.21510876407027e-02
  1.06404327336316e-01
 -2.10228107662405e-01
  4.48566374946047e-01
 -5.34727933475361e-01
  2.28547625964849e-01
  1.24620267184402e+00
 -2.21414480859306e+00
 -5.72177377590079e+00
  1.72674146184633e+01
 -7.75847836006706e+00
 -1.00376080620330e+01
  4.01020200617141e+00
  8.09903151980291e-01
  8.34884428089660e+00
 -7.15425889945192e+00
 -9.08446129179985e+00
  2.51667294461327e+01
  1.14030091047203e+01
 -4.04296866035445e+01
 -3.32433570513229e+01
  4.05445682721119e+01
  6.82337733388114e+01
 -5.65877152631556e+01
 -3.18397698318937e+01
  2.86734454607643e+01
  8.98955436032434e-02
 -4.31958650298039e+00
  4.78666972285375e+00
 -2.48657379699473e+00
 -8.73696601596329e-02
  3.79341622596666e-01
 -2.76383057097624e-01
 -8.90092126226949e-01
  1.76869667655004e+00
 -1.33496926837841e+00
  8.15041681304059e-01
 -6.91295437039690e-01
  6.59722133037955e-01
  7.28773052106240e-01
 -1.69534255488034e+00
 -2.27022757286999e+00
  3.03678125603874e+00
  2.44654451905195e+00
 -4.38366418012724e-01
 -4.21836878138772e+00
  1.05326370013139e-01
  2.90577714942722e+00
 -4.14927978632395e-01
 -7.30153760641550e-01
  4.02259248799830e-01
 -4.35267996579238e-01
  3.86720002335884e-01
 -2.05600556548007e-01
  6.25659285964655e-04
 -1.40353389691039e-02
  5.77431099292720e-02
 -1.58900313299726e-01
  3.44131302072247e-01
 -4.98258291647776e-01
  4.65250039731713e-01
 -3.45601372102177e-01
  2.54802010790476e-01
 -2.53334745799375e-01
  4.85774713053251e-01
 -5.78446255646997e-01
  2.86887150284393e-01
 -2.00069904658841e-01
  2.46670665300738e-01
  7.70757996055069e-02
 -2.76364633429168e-01
 -1.20660265151721e-01
  5.24173746531190e-01
 -5.38213403959476e-01
  7.58722910700119e-01
 -1.60918142715245e+00
  2.27368273562432e+00
 -1.42138780713787e+00
  8.32801320371443e-05
 -1.71932798561738e-03
  5.37959674215710e-03
 -1.49098478492229e-03
 -2.08884839518594e-02
  4.60240678894735e-02
 -4.59968033760732e-02
  2.51727708418220e-02
 -7.28578117752043e-03
  1.64187285804212e-03
 -4.63036162539266e-03
 -1.17542026326204e-02
  6.42286232009927e-02
 -7.83980876198648e-02
  3.35294706095004e-03
  6.51339144685867e-02
 -6.68261373584507e-02
  5.50984632172731e-02
 -3.16342960305308e-02
 -2.95684616640706e-02
  9.17444639508304e-02
 -1.38066893994677e-01
  1.54683751357010e-01
 -7.83443762750630e-02
 -4.76598686499493e-04
  2.13085262334580e-03
 -4.35917308166200e-03
  8.94325937162409e-03
 -1.83910630200767e-02
  2.76243875550962e-02
 -3.49591514415071e-02
  4.53800508696284e-02
 -5.59699532547076e-02
  6.34196435520414e-02
 -7.62617507393412e-02
  1.00274449769743e-01
 -1.20394826037600e-01
  1.06511980729373e-01
 -4.79590554257112e-02
 -1.01511556278104e-02
  1.07427949380908e-02
  4.01284430109992e-02
 -7.59599371449728e-02
  6.06416962518679e-02
 -9.17006218220404e-02
  3.06396184638766e-01
 -5.45157815246484e-01
  3.78879388511446e-01
  1.88500442514702e+00
 -6.58478298740618e+00
  3.63117086434961e+00
  1.24676848650198e+01
 -2.53928890245305e+01
  2.00464360287696e+01
 -7.07926598797451e+00
  8.14127270723275e+00
 -2.61967367532764e-01
 -1.60916398159063e+01
 -1.04295229608091e+01
  2.78851262203454e+01
  1.69699743060681e+01
 -3.18348422572216e+01
 -2.98729804341790e+01
  3.54723439980510e+01
  4.32407177365893e+01
 -4.11050548405445e+01
 -1.79297695376685e+01
  1.72751342441628e+01
  9.26468949525675e-01
 -2.63663608080682e+00
  1.97730365608932e+00
 -7.44805743394674e-01
 -2.87336918628943e-02
  3.76377063450163e-01
 -1.08294292301288e+00
  1.23012854270180e+00
  2.19081012652577e-01
 -2.48728540473154e+00
  2.91880986184409e+00
 -1.83719629161999e+00
  1.33331809086554e+00
  2.61317313771980e-01
 -1.27746432113163e+00
 -1.85309627243649e+00
  2.57122076801480e+00
  1.17426940145310e+00
  3.78906968654481e-01
 -3.38885645444562e+00
 -4.81658543833421e-01
  3.02770119425526e+00
 -7.66784801404287e-01
 -1.46095051348077e-01
 -6.02128316402653e-01
  6.94539850790081e-01
  6.97474391609502e-02
 -4.36323925894677e-01
 -6.86277121489895e-04
  5.29006209392172e-03
 -2.34364656862615e-02
  5.88939497114910e-02
 -7.33182374072846e-02
  3.91057682363370e-02
  1.96225442373552e-02
 -7.75121702033582e-02
 -1.31463250787484e-02
  2.06357401967769e-01
 -1.27910101259260e-01
 -2.76725824996120e-02
  7.65705923022241e-03
 -2.56296652157837e-01
  6.57856082745763e-01
 -5.63665467560510e-01
  2.01448389986337e-01
 -2.28036181912171e-01
  6.30838432513535e-01
 -1.05966768358611e+00
  8.87137075940472e-01
  9.30221726407700e-01
 -3.13702142922206e+00
  2.25671917790988e+00
  1.60836457893865e-03
 -6.80354123197036e-03
  1.48502641305171e-02
 -2.49388288488164e-02
  3.67976551677927e-02
 -5.29154272806162e-02
  7.25495746667934e-02
 -6.98616843926453e-02
  2.30436906081203e-02
  3.83795995792479e-02
 -7.04993601309584e-02
  6.47539783130699e-02
 -4.30230129745527e-02
  4.44139338212205e-02
 -7.57474293198228e-02
  7.51702617710900e-02
 -1.66817340520518e-02
 -3.70535955948065e-02
  6.88879912524877e-02
 -1.45075297106789e-01
  2.51823515681722e-01
 -2.21754367204895e-01
  1.95180698584179e-02
  7.32215272182445e-02
 -3.90502562182846e-04
  8.62733927137236e-04
  2.55172210979304e-03
 -1.41311082731833e-02
  1.93759258130215e-02
  3.59005964363521e-03
 -3.52122421282273e-02
  4.03499405189559e-02
 -1.81930585989111e-02
 -2.04732539974867e-02
  5.19751486732826e-02
 -4.00173125941216e-02
 -1.35800473768416e-02
  7.04975260562086e-02
 -1.00501991579536e-01
  8.69996454034619e-02
 -4.04882023332781e-02
  2.57496694431582e-02
 -9.01168632776409e-02
  1.73194135269531e-01
 -7.91977870528161e-02
 -4.17442844947017e-01
  9.42043648448735e-01
 -6.34769513016431e-01
 -5.05859819417379e-01
 -6.92474318558003e-01
  8.31967080085794e+00
 -8.45683972883475e+00
 -1.55568281340641e+01
  3.24596350498103e+01
 -2.12283864467342e+01
  1.09482697603482e+01
 -8.29154346409826e-01
 -1.15582127115983e+01
 -5.71831243789679e+00
  2.32245663411950e+01
  8.40498281388196e+00
 -2.07204905861774e+01
 -2.10836064391545e+01
  1.68368038461763e+01
  2.28848105590919e+01
 -1.55163954868663e+01
 -4.04331738378086e+00
  1.11924883596796e+00
  3.76298193051778e+00
 -3.18885526409825e+00
  1.37758967868308e+00
 -2.69231449201596e-01
  5.94161597413853e-02
 -2.12697234818517e-01
 -4.24008722941691e-01
  2.19056924083148e+00
 -1.71032244988194e+00
 -2.08111966598943e+00
  4.01622204315846e+00
 -2.74777985343361e+00
  1.40651779332639e+00
 -1.25158779843091e-01
 -1.10315575577055e+00
  5.16230866604653e-02
  1.29609634550039e+00
 -2.29510518498809e-01
  8.45652859137100e-01
 -2.10511246949244e+00
 -2.00738609974478e-01
  1.60996056050923e+00
 -4.05097798262454e-01
 -5.35428209312685e-02
 -2.60920801230286e-01
 -2.27279667792323e-01
  1.60261001217213e+00
 -1.46342083698321e+00
 -9.16499888632329e-03
  3.81226105119490e-02
 -6.40116504173721e-02
  6.55707529417911e-02
 -1.35416943772098e-01
  3.20947874432715e-01
 -3.98102391761910e-01
  2.53906864425575e-01
 -1.05867537171048e-01
  3.31903056940172e-02
  1.74732568317340e-01
 -3.88758732830364e-01
  1.81500598465881e-01
  8.74586682779029e-02
 -1.11230478093908e-01
  3.36145680001339e-01
 -5.46994648255388e-01
  4.94674989386925e-01
 -4.98523626905163e-01
  4.76549299702765e-01
 -3.46046494050323e-01
 -1.58270211534004e-01
  9.78206625620558e-01
 -7.35733992711367e-01
 -1.44404682919564e-03
  5.24825665075727e-03
 -6.43641903792071e-03
 -5.04707409918588e-03
  3.57249775687646e-02
 -7.03869213272170e-02
  7.95068460478070e-02
 -6.31709447040350e-02
  5.18085892857336e-02
 -5.62194104112795e-02
  5.51249018562133e-02
 -4.24588411065796e-02
  4.12504805845937e-02
 -4.66413248502389e-02
  2.62928389142765e-02
  1.68942861054345e-02
 -4.61624027476837e-02
  3.18792771597916e-02
 -4.46302133280343e-03
  1.98820804892941e-02
 -6.36791492810213e-02
  2.19221155770449e-01
 -4.96668573990852e-01
  3.92918908653363e-01
  1.11959848939505e-03
 -3.03787646089142e-03
  2.14610260504068e-03
  1.43953232080373e-03
 -2.98532998165706e-03
 -2.24091680024028e-03
  1.83527023340343e-02
 -3.57849839027689e-02
  3.05405531982704e-02
  2.22910066929899e-04
 -3.40673504287724e-02
  4.65038356358653e-02
 -2.14002447126259e-02
 -1.13428871110796e-02
  2.35403944497129e-02
 -4.36563102004513e-02
  7.25453974184974e-02
 -1.01977528577686e-01
  1.26786230977574e-01
 -1.06801324634819e-01
  6.75269097183830e-02
  2.57675411554996e-02
 -1.77365322116311e-01
  1.28783046633258e-01
 -2.29281229382503e+00
  5.59449185432845e+00
  2.52987742338091e+00
 -1.51990632542290e+01
  7.10518726463518e+00
  1.17569739517339e+01
 -1.25081370154983e+01
  3.49809980099100e+00
 -5.48823866563630e+00
 -8.92148134185468e+00
  7.57679887590160e+00
  3.58649920565633e+01
 -1.34294260527913e+01
 -2.15485314739032e+01
 -5.75654080705580e+00
  1.18694885825492e+00
  1.44655432428124e+01
 -6.73247486666564e+00
  5.97843786585002e+00
 -4.48313910241052e+00
  1.26049957829922e+00
  4.49634359822626e-01
 -2.27437198175452e+00
  1.63073618197707e+00
  6.05976662975476e-02
 -3.67487133050534e-01
  3.56264485341710e-01
  7.70359128480714e-01
 -1.55546265519413e+00
  6.70451999278317e-01
  5.05725631716529e-01
 -8.75374469850354e-01
  1.19310552655360e+00
 -1.21988995790869e+00
 -1.02703475935376e+00
  1.41249915498394e+00
  2.62428804875902e+00
 -3.62088422289992e+00
  1.84195977075117e+00
 -1.18782761080836e+00
 -4.12355849518081e-01
  1.19788877375940e+00
 -3.16929484104714e-01
  2.12945307589432e-01
 -1.12196228875567e+00
  2.84941606491062e+00
 -4.56939872104024e+00
  3.28349604401590e+00
  1.72958557804172e-02
 -5.78178926726148e-02
  8.92018261566320e-02
 -1.03972194744772e-01
  7.23766834817806e-02
  2.53649931887285e-02
 -8.39947655442787e-02
  1.91003797638427e-02
  1.13635704616677e-01
  1.74728142732053e-02
 -3.47172102304973e-01
  3.83543020122526e-01
 -4.30836126684809e-01
  4.80839067427629e-01
 -1.72892424117992e-01
 -5.12003417546820e-02
  9.43056222786427e-02
 -1.00302123866496e-01
 -5.56097983856142e-02
  3.66547241470882e-01
 -5.09414319326523e-02
 -2.93498490076037e+00
  7.26646590746720e+00
 -5.68856985796588e+00
  5.86630563890575e-04
 -2.48977555490871e-03
  4.85416364569747e-03
 -1.08044253254329e-02
  2.60593068420271e-02
 -3.69934752057862e-02
  2.38804994191070e-02
  6.16916682649744e-03
 -3.86585271099968e-02
  5.48826144869664e-02
 -4.32575607542048e-02
  3.74820919371517e-02
 -4.35968591572225e-02
  3.01292601363642e-02
 -1.98547302783803e-02
  2.10207604975496e-02
  3.44995533308027e-03
 -3.91689506341137e-02
  5.00024043481657e-02
 -5.05096735613931e-02
  1.42117911929588e-01
 -5.24897572283011e-01
  1.05283952790837e+00
 -8.32808275129392e-01
 -2.92060522727997e-03
  1.11721050566994e-02
 -2.04661598214241e-02
  2.90820575779199e-02
 -3.38661125997019e-02
  2.15703559760011e-02
  5.43948647845564e-03
 -2.16182255623154e-02
  1.29511277593414e-02
 -1.51376233593345e-02
  7.11158445348405e-02
 -1.37309777643177e-01
  1.38450357006572e-01
 -6.85609665264846e-02
 -1.93705683183258e-02
  5.60198506143215e-02
 -2.66436800276716e-02
 -1.79256266886886e-02
  5.35036677597913e-02
 -1.05872774527085e-01
  1.83039575628540e-02
  7.08463740049471e-01
 -1.77682067046387e+00
  1.40228978552391e+00
 -4.09868372587156e-01
 -1.11799451548561e+00
  1.16791476656918e+00
 -6.37232509216569e+00
  1.48012150251465e+01
  1.14156637473505e+01
 -5.90818739372820e+00
 -1.46953577014478e+01
 -1.93937675806956e+01
 -2.54302437848093e+00
  1.85736072511732e+01
  1.56305220315931e+01
 -3.15239375801896e-01
 -6.53471233313999e+00
 -9.07081137716537e+00
 -1.02592545140019e+01
  2.68664112479595e+01
 -6.49911013772746e+00
 -1.12546632795532e+01
  5.60049179343345e+00
  2.82062967035410e+00
 -9.53352836367929e+00
  1.65169492207392e+01
 -1.17827420242429e+01
  2.84709411539385e-02
  1.45898725086997e-01
 -3.22637144765408e-01
  4.14591064788739e-01
 -1.23373246334455e+00
  1.21663627366783e+00
 -5.53029639719249e-01
  8.84700389874734e-01
  2.03321149884286e-01
 -1.60428118836937e-01
 -8.07645768043056e-01
 -1.28111888259706e+00
  1.61701107094073e+00
  1.15137349927022e-01
  2.99937086898918e-01
 -4.94486556245379e-01
 -7.52103614639977e-01
  7.46826392977393e-01
 -3.45962966483038e-02
  5.80749367849546e-01
 -3.70162348206468e+00
  1.22415116077270e+01
 -2.10362791373273e+01
  1.43171728509517e+01
 -4.50098559036376e-03
 -3.18413269021631e-04
 -2.06320419671946e-04
  1.18323179270541e-01
 -3.01358208724987e-01
  3.75529668107537e-01
 -4.36881207882840e-01
  4.84055564698269e-01
 -5.75716592688652e-01
  9.57477564709217e-01
 -1.23462378907606e+00
  1.21467920286137e+00
 -1.42793172074015e+00
  2.01344627468113e+00
 -2.73504149065694e+00
  3.11238993981365e+00
 -2.29563592254273e+00
  3.56563799644932e-01
  1.20906197361610e+00
 -1.45102603194560e+00
 -5.73759689058254e-01
  7.58575209279019e+00
 -1.59498488817233e+01
  1.19680317258706e+01
 -6.29176600864538e-04
 -1.44832237319336e-03
  7.83971996766149e-03
 -6.39903038796976e-03
 -1.14672044340592e-02
  3.03053788414375e-02
 -1.88473126842474e-02
 -1.59863328685358e-02
  2.68177974416101e-02
  2.68157788791172e-02
 -1.51728501865972e-01
  2.26437797183239e-01
 -1.69520262891718e-01
  1.07621090809377e-01
 -2.96961825870898e-02
 -1.63792911019796e-01
  3.02145966951341e-01
 -2.33921205648917e-01
  9.87130447168941e-02
 -1.56109577519218e-01
  9.62396412558218e-01
 -3.37162232187052e+00
  5.80797478109129e+00
 -3.91346204879434e+00
 -9.33543123020776e-04
  5.64807217759108e-03
 -9.06091598699076e-03
 -2.98843762830147e-03
  2.82164382489266e-02
 -4.85309043021291e-02
  6.00444256044048e-02
 -7.72273620854251e-02
  1.18258083009474e-01
 -1.94378896770303e-01
  2.73114826099653e-01
 -3.00298136788268e-01
  3.30449766782341e-01
 -4.51585067421063e-01
  6.04547639970173e-01
 -6.44343283175852e-01
  4.24506884127238e-01
  1.24296501622107e-02
 -3.38638048135594e-01
  3.67276682158564e-01
 -1.63247410613465e-02
 -1.09611747809805e+00
  2.44258391285971e+00
 -1.88192834966914e+00
  3.76934091841287e+00
 -1.73427418418293e+01
  2.60147154140185e+01
 -3.44636572994235e+01
  3.91832239939700e+01
  1.45789357342771e+01
 -3.21386632940103e+01
 -1.20002357527767e+01
 -1.61150238535298e+01
  6.53278371885374e+00
  3.24961500295290e+01
  3.70116843944101e+01
 -1.77034281538811e+01
 -4.48309582382058e+01
 -5.34266214082783e+01
  2.93562313558737e+01
  1.20935957791541e+02
 -6.11983890230300e+01
 -5.38740616449865e+01
  3.20436336172063e+01
  7.55656010255141e+00
 -1.52183489189015e+01
  1.71732373275240e+01
 -9.76156028927366e+00
  8.05522330022621e-02
 -2.21742632138205e-01
 -2.32889163697458e-02
  2.00816358622186e+00
 -5.50266639232959e+00
  5.91295189273504e+00
 -3.66955362388631e+00
  2.68606774870768e+00
  7.26955681181099e-01
 -1.09037239599219e+00
 -3.69316660210423e+00
 -2.30654466204243e+00
  6.43565770585751e+00
  2.12897662183476e+00
  5.39645072378456e-01
 -5.74637122458318e+00
 -5.35357659138018e-01
  1.28020952204781e+00
  2.91797977711226e+00
 -3.02802371275156e+00
  1.41941364578926e+00
  3.30069103353049e-04
 -1.61377674418054e-01
 -4.52078943218239e-01
 -9.54306219633017e-03
  2.45217054542227e-02
 -4.79930797518343e-02
  1.41051833953661e-01
 -2.68432891473493e-01
  3.80373556419884e-01
 -4.96146032017551e-01
  2.00044235910569e-01
  7.30248794834322e-01
 -1.99894330714398e+00
  3.36715598081897e+00
 -3.39776042050075e+00
  1.35513903221056e+00
  3.12036145225414e-01
  4.53841090238670e-01
 -2.75382302794708e+00
  4.25522408937217e+00
 -3.77894155935322e+00
  2.40674466916710e+00
 -1.42648184948728e+00
  5.20846101419377e-01
 -7.25518759110571e-01
  3.64352019776297e+00
 -3.84952941771641e+00
  3.54576888296418e-03
 -1.87654983058784e-02
  4.57604800622802e-02
 -6.41026435975806e-02
  4.78733816398521e-02
 -1.65711838630008e-02
  8.53568170992244e-04
  5.28946925321649e-02
 -1.45751081625127e-01
  1.68006338688996e-01
 -1.48520208357444e-01
  1.83825438246649e-01
 -2.05286299481300e-01
  1.75907444770647e-01
 -2.00429747024245e-01
  3.20377714046629e-01
 -4.85171514812544e-01
  5.98257664142944e-01
 -6.14035407937796e-01
  5.75580461150327e-01
 -4.71971099005661e-01
  5.69895795547391e-01
 -1.07450529749636e+00
  9.28763423905457e-01
 -3.41941082529652e-04
  5.07846846968576e-03
 -1.78344667337475e-02
  3.35659423903263e-02
 -3.71612037764083e-02
  2.77606346192498e-03
  5.44475385097475e-02
 -3.98030451400280e-02
 -1.23249921433708e-01
  4.09947543009692e-01
 -6.68158896874457e-01
  6.71737026267597e-01
 -3.40541260108535e-01
 -3.82441610414246e-02
 -2.31277619316546e-02
  5.33840868706945e-01
 -9.00379151168200e-01
  7.63543154526569e-01
 -4.25986187974922e-01
  2.75886507227953e-01
 -3.10170361130016e-01
  7.69061767803475e-01
 -1.68652812140957e+00
  1.38729370403811e+00
  1.03739808934729e+00
 -1.79035149879377e+01
  4.88395745892377e+01
 -6.76015911814148e+01
  6.42619578510417e+01
 -2.39226613489865e+01
 -2.98026372633556e+01
  2.04430766254703e+01
  3.38587237452688e+00
 -7.99661380513300e+00
  2.58225822695813e+01
  5.61074278453107e+01
 -2.89356733709331e+01
 -9.68753969187285e+01
 -8.20868968955286e+01
  1.16143435571308e+02
  1.80941945733246e+02
 -1.51201952444376e+02
 -7.54015429809869e+01
  6.96634283114475e+01
 -6.20109706669626e+00
  6.01621865099230e+00
 -9.00157564562447e+00
  4.51231867795352e+00
  5.51115884948373e-01
 -1.79302149597060e+00
  2.23760218936318e+00
  8.08186635134681e-02
 -6.45019442322446e+00
  1.14680040475712e+01
 -9.14537159428351e+00
  4.55596576234935e+00
 -1.33576615350179e-01
  1.28802204581700e+00
 -6.94313014826835e+00
 -4.10498817625625e+00
  9.64940720708769e+00
  6.33588040279793e+00
 -1.25518640721463e+00
 -1.06513468863353e+01
 -7.49379538158326e-01
  5.61118088995534e+00
  1.86128451215224e+00
 -4.17659314378935e+00
  4.55463970971796e+00
 -5.81668141773389e+00
  3.91817980169151e+00
 -6.06590761846887e-01
 -2.84589234521473e-02
  1.51039604658445e-01
 -3.81419242876968e-01
  6.55268854009451e-01
 -9.46433281838097e-01
  1.35578899229350e+00
 -1.75954466817291e+00
  1.53877789420382e+00
 -7.87263106423714e-01
  3.60417409484054e-01
 -3.87734180727797e-01
  1.49416360361233e+00
 -3.42086046973362e+00
  3.22253292178984e+00
 -5.24638348513323e-01
 -1.58570993098387e+00
  1.31745695270422e+00
  7.79268621059599e-01
 -3.32252777673654e+00
  6.14285783014497e+00
 -1.04616099692142e+01
  1.46160694398713e+01
 -1.39964111072739e+01
  7.60986869987869e+00
 -1.08210479610607e-03
  4.63778654786271e-03
  9.26364395831984e-04
 -3.78886611015234e-02
  1.13864591065532e-01
 -2.02662145191113e-01
  2.11016126552255e-01
 -7.56569353738302e-02
 -9.24447449612943e-02
  1.46851124431016e-01
 -8.87451165637947e-02
 -2.78446363859049e-02
  2.02511628516844e-01
 -2.83069125386695e-01
  1.20138231952552e-01
  9.17346010673575e-02
 -2.48143429232510e-01
  4.24932694665321e-01
 -5.26058349632905e-01
  6.46232782687704e-01
 -1.08500940436100e+00
  1.39927214982870e+00
 -7.66655683404687e-01
 -2.97456284509424e-02
  3.79265513056823e-03
 -1.84084380417577e-02
  3.25064287301308e-02
 -1.79310345084454e-02
  9.10870116580977e-03
 -1.07418667894304e-01
  2.67531219267244e-01
 -2.59862978003988e-01
  7.27173817813428e-02
 -4.57665861939246e-03
  1.94998748828042e-01
 -5.01646158207219e-01
  7.35324650400608e-01
 -6.71990760440038e-01
  1.93741692673502e-01
  3.75428302217148e-01
 -4.96498572722176e-01
  6.89644311802084e-02
  4.91563190128114e-01
 -1.01623649540749e+00
  1.87466861324875e+00
 -2.80165465757632e+00
  2.78329246759176e+00
 -1.55817631616080e+00
 -3.23026621669749e+00
  1.51779145077800e+01
  3.48261715983070e+00
 -7.91264687674178e+01
  9.88748344404338e+01
 -5.55565783445708e+01
  3.65527950423510e+01
  9.20701545344983e+00
 -6.89127940554136e-01
 -5.82409674521506e+01
 -1.08012630336104e+01
  1.00639538840354e+02
 -1.20962434925827e+01
 -1.08146730399285e+02
 -5.05765165139635e+01
  1.56537226940990e+02
  1.17289685041906e+02
 -1.78054292708719e+02
 -4.56559054501952e+01
  7.08005468026004e+01
 -1.14902544934966e+01
  1.17203122018326e+01
 -9.94041488491610e+00
  4.16839416713226e+00
  1.71530006534987e-01
 -1.57529765362555e+00
  5.34199950995086e+00
 -6.31126317406492e+00
 -6.10560804184897e-01
  7.12651999163905e+00
 -8.53713597772593e+00
  6.45444869689098e+00
 -1.57849184294540e+00
  5.34343941515598e+00
 -9.46911618717916e+00
 -5.01235655183675e+00
  1.02406789971823e+01
  5.47908484710607e+00
 -5.16505465204007e-01
 -1.29396882133788e+01
  3.50731861784741e-01
  9.55616732285790e+00
 -3.21730470738527e+00
 -3.72906479567616e-01
  3.67192396859683e+00
 -1.58402814300502e+01
  2.91091624175988e+01
 -2.07718043566920e+01
  1.33929363035436e-02
 -2.11353919950915e-02
 -1.61823176490533e-01
  7.09814712254426e-01
 -1.43924871823437e+00
  2.14639133077163e+00
 -2.61847937802748e+00
  2.47290572436076e+00
 -1.97019172760544e+00
  9.02823740897600e-01
  1.40813057030911e+00
 -3.44225209710997e+00
  3.89254750098836e+00
 -3.79623617530907e+00
  3.41151347281074e+00
 -2.06055887409124e+00
  3.57210930041749e-01
  4.32351934174633e-01
 -1.29689147798795e+00
  4.18442839372336e+00
 -9.93955654155639e+00
  1.90742346062678e+01
 -2.32444644760869e+01
  1.19049274011604e+01
 -8.06351642866737e-04
  1.27910146267456e-03
  1.31120830531227e-03
 -1.62546208501596e-02
  6.99514268156182e-02
 -1.61361079078128e-01
  2.10029879145350e-01
 -1.54003528043413e-01
  1.13911283987750e-01
 -2.65363884702952e-01
  4.77898706286084e-01
 -4.34490212427095e-01
  1.68322920139057e-01
  4.53596480068399e-02
 -7.92016402474232e-02
 -6.82815509574192e-02
  2.49521337874648e-01
 -3.53206299425978e-01
  4.22054497910106e-01
 -2.46799336013981e-01
 -9.14717999895998e-01
  4.04947289053061e+00
 -7.29108530816475e+00
  5.09743207470024e+00
 -2.34869059707502e-03
  7.84217634556563e-03
 -9.38617120443126e-03
 -7.25514646105010e-03
  6.98191598016917e-02
 -1.95079690079265e-01
  3.32163344280741e-01
 -4.02532401459620e-01
  3.66862065581305e-01
 -1.97325378728734e-01
 -1.16253885627063e-01
  5.47888403614308e-01
 -9.05659154888653e-01
  9.49106660159129e-01
 -7.82751713558462e-01
  5.79052315332549e-01
 -3.36617246054786e-01
  1.14016692341164e-01
  2.13886280371082e-01
 -9.33068356988725e-01
  2.28134962190537e+00
 -4.48191191791239e+00
  5.68176739616292e+00
 -3.08389399043720e+00
 -5.73313834287461e+00
  3.99328630063263e+01
 -5.37992029686240e+01
 -1.18705009649708e+01
  5.64553801465050e+01
 -8.35692726433918e+01
  1.36055855103292e+02
 -6.82478283927090e+01
  6.16561392809511e+00
 -6.79376363943240e+01
 -9.21345652581111e+00
  1.33532181075797e+02
 -1.61423117348883e+01
 -1.07876416035265e+02
 -3.64128662037554e+01
  1.11623670278898e+02
  6.96576226321647e+01
 -9.75631656874134e+01
 -2.68703082265414e+01
  3.39140511408498e+01
 -4.66131201855255e+00
  5.82608037814077e-01
  1.00596664919186e+01
 -9.66454206485974e+00
 -6.14645326416608e-01
  3.07694559705803e-01
  4.10697100506207e+00
 -8.64279639243618e+00
  1.03799201392142e+01
 -1.00166423122338e+01
  1.37354345415986e+00
  6.56424323467600e+00
 -2.96269697306722e+00
  3.97747989696805e+00
 -8.42722466982584e+00
 -2.44886418929620e+00
  8.45534476230811e+00
  3.04795800868534e+00
 -4.92570850986876e-01
 -8.60745842983252e+00
 -1.81000634527173e-01
  6.33395415395440e+00
 -2.84210200586063e+00
  4.94509202685301e+00
 -1.54115890290255e+01
  3.22649610756832e+01
 -4.36988731404283e+01
  2.72179127628191e+01
  3.66615456894435e-02
 -1.47820617797036e-01
  2.04502726410641e-01
 -3.63203696798253e-02
 -3.61993924394472e-01
  9.26583190665260e-01
 -1.11022181861267e+00
  2.33070331342631e-01
  8.94019868814949e-01
 -1.66493490081767e+00
  2.96008028977235e+00
 -3.61109975124178e+00
  2.00180162774305e+00
  1.00642185476423e-01
 -1.31247438656473e+00
  2.36158901749748e+00
 -2.70401916556207e+00
  1.97858890323308e+00
 -1.99126834152913e+00
  3.21114840351792e+00
 -8.16117088837080e+00
  2.54909161853504e+01
 -4.48686773419713e+01
  3.07979183761827e+01
  3.74215980301918e-03
 -8.06419355587252e-03
  3.30649586185240e-04
  4.33318839433372e-03
  3.51439544709279e-02
 -1.25049402491981e-01
  1.83492645624273e-01
 -1.01697208892885e-01
 -6.95156672529817e-02
  1.44172961797046e-01
 -3.41148079098116e-02
 -2.23566765015445e-01
  5.31466569370390e-01
 -6.31722073615682e-01
  3.47840920137832e-01
 -8.98402852108053e-02
  2.59865210487708e-01
 -5.09036472585196e-01
  6.36296823806251e-01
 -1.32951425030209e+00
  3.59600368250636e+00
 -7.92240102536760e+00
  1.12148917573930e+01
 -7.13137925559861e+00
 -1.69701934065683e-03
  1.23206887462188e-02
 -3.14252563185342e-02
  3.72594937286221e-02
 -2.18408016960199e-02
  2.22338268182093e-02
 -7.99983343639977e-02
  1.76337921681618e-01
 -2.73469964165499e-01
  3.94982271210330e-01
 -5.25253913814089e-01
  5.50287626220579e-01
 -3.67528050332195e-01
  3.40577706424138e-03
  3.88582521884681e-01
 -6.73547284849629e-01
  7.49011641326363e-01
 -6.54666130072640e-01
  6.21104066159941e-01
 -7.29136805188242e-01
  1.69881630507718e+00
 -5.36716190840188e+00
  9.50271035655995e+00
 -6.57152166360640e+00
  4.03128438309924e-01
  2.24894180967007e+00
 -2.71944743877608e+01
  9.22897953932727e+01
 -8.38930413083777e+01
 -9.51801427758763e+01
  2.24763428073063e+02
 -1.39039612254346e+02
  1.91151270152221e+01
 -5.04793466346447e+01
  3.91245028733320e+01
  1.30426919961781e+02
 -6.42500311912944e+01
 -8.46720309626553e+01
 -2.26322988456223e+01
  5.19734804003275e+01
  1.82142702398111e+01
 -8.61901642005054e+00
  4.25516759315987e+00
 -7.74091337614228e+00
 -3.10249808671134e+00
  1.20280323971916e+01
 -1.57680682640622e+01
  9.29366431556472e+00
 -3.38822005108417e-01
  1.44146513905173e+00
 -2.57688850277991e+00
 -2.27600436102501e+00
  1.89957417002372e+01
 -3.09965778933034e+01
  1.65476848619830e+01
  4.78731517647464e+00
 -4.43504198345975e+00
  1.29768766754847e+00
 -1.02407168247708e+01
  3.85536525329537e+00
  1.06212963679803e+01
 -7.32877769785087e+00
  3.77613597275542e+00
 -5.27891402479302e+00
  1.76609629663083e+00
  1.96554978443376e-01
  1.61465845046028e-01
 -5.73198970709052e-02
  2.95479524859571e+00
 -1.05122172300612e+01
  1.58028911490114e+01
 -9.69092918073900e+00
  4.68779635502748e-03
 -2.71906095729100e-02
  1.65241027851506e-01
 -5.03570763965838e-01
  5.39071224909694e-01
  3.26684009356243e-01
 -1.25881480088406e+00
  9.51988313834347e-01
  1.79408125067002e-01
 -1.19527244742907e+00
  2.69518889594832e+00
 -4.28893075583185e+00
  4.07116035931829e+00
 -3.01514740533694e+00
  2.29965086088432e+00
 -1.21032921131087e+00
  4.05865312387798e-01
  4.69830855708639e-01
 -2.14351391974931e+00
  1.67585817699700e+00
  7.72257273332621e+00
 -3.38674405324290e+01
  5.98024527676698e+01
 -4.09505795703842e+01
 -8.60373663754434e-03
  3.48047247432522e-02
 -6.84223752941907e-02
  1.26566530559321e-01
 -2.65506945685084e-01
  4.31544021125733e-01
 -4.06794951828996e-01
  1.26629533331705e-01
  1.19898203256749e-01
 -1.77645909544758e-01
  1.93553543713179e-01
 -1.27942579417588e-01
 -9.68298193376639e-02
  3.91118927907351e-01
 -6.15138159394412e-01
  5.23580803523240e-01
 -1.93007780640633e-01
 -4.32838021664376e-03
  4.69549355009899e-02
  7.45978029758186e-02
 -9.85728117763528e-01
  3.23653532037871e+00
 -5.07482938370768e+00
  3.26353558224988e+00
  5.79928023377768e-05
 -5.61248398862181e-03
  2.18997546266997e-02
 -3.31803580137121e-02
  6.82227461360625e-04
  1.02044306391606e-01
 -2.06479371326946e-01
  2.05057573734894e-01
 -2.08847627509530e-01
  4.13595119412727e-01
 -6.90484578521798e-01
  8.19982425211483e-01
 -8.35617377858953e-01
  7.53465131429857e-01
 -4.79721919300117e-01
  1.48392904581350e-01
  4.34323710946981e-02
 -2.65106401148897e-01
  5.92170613278058e-01
 -3.94536503773516e-01
 -1.78731174859956e+00
  7.76085819939476e+00
 -1.37551805694136e+01
  9.46303551844391e+00
  7.05737630031222e+00
 -4.84814826071892e+01
  4.01723478145500e+01
  1.26307385770989e+02
 -1.85648241807693e+02
 -5.09840747912962e+01
  2.32091271144693e+02
 -1.41312429469525e+02
 -7.92586712280348e+00
 -4.68716428446563e+01
  8.57465630379586e+01
  1.18123998472938e+02
 -1.04545986182491e+02
 -5.89192475828825e+01
  5.00791652320118e+00
  5.17245765503825e+01
 -4.88789152642823e+01
  1.03638559182441e+01
  3.75415820945105e+01
 -1.71847747165770e+01
 -4.79961180748041e+00
 -8.63443564495396e+00
  2.52307999687244e+01
 -1.83964183771864e+01
  6.53695951002235e-01
  4.95170805649234e-01
 -7.67112813467806e+00
  6.90212858581533e+00
  1.71403351976053e+01
 -3.54259376799211e+01
  1.97703348711717e+01
  1.69095233584562e+00
  3.25627469433190e-01
 -4.31293571683373e+00
 -1.02634838217374e+01
  9.86372630715306e+00
  9.70167083329024e+00
 -9.39979040219022e+00
 -3.66591616867675e-01
  2.85967658466170e-01
  1.59307684408768e+00
 -1.78896725247650e+00
  1.50617802533617e+00
 -3.58296300111362e+00
  1.11748728021176e+01
 -2.30741854816326e+01
  2.83596509248099e+01
 -1.58994758967613e+01
 -4.59629108808687e-02
  1.34942833442369e-01
  9.70772733191026e-02
 -8.91542587198449e-01
  1.31250509051217e+00
 -3.66568190186678e-01
 -1.08879434705049e+00
  1.53005948943530e+00
 -1.32588012286469e+00
  1.85711339328709e+00
 -1.60681125715005e+00
 -1.04067508392116e-02
 -5.21235527544307e-01
  1.96114987348191e+00
 -1.29835181418258e-01
 -3.58949215427411e+00
  5.62114071904679e+00
 -4.82371817341606e+00
  2.79927189167204e+00
 -8.88704045505817e-01
 -5.74262684958177e+00
  2.79349256107244e+01
 -5.32885997911281e+01
  3.78283169196749e+01
  6.18750791680540e-03
 -2.77145246545536e-02
  4.71337079973344e-02
 -2.24291188303241e-02
 -7.55525143677301e-02
  2.54409577282887e-01
 -4.06317922867301e-01
  3.62795719427029e-01
 -2.84638527315906e-01
  3.92611355649752e-01
 -4.82403110692946e-01
  4.16380274492399e-01
 -2.82107307353959e-01
  1.94947000181004e-02
  3.37299092390970e-01
 -4.31652146068334e-01
  1.38003396430675e-01
  1.49671964353240e-01
 -2.54322537035977e-01
  6.11274243727644e-01
 -1.99954303594608e+00
  4.60016865658429e+00
 -6.08294384362309e+00
  3.55118047285865e+00
  3.48080763656582e-03
 -1.38266148940688e-02
  2.20377097114687e-02
 -1.33168671752868e-02
 -3.00215940531576e-02
  1.10583913443405e-01
 -1.23352371983505e-01
 -2.76761392325905e-02
  2.00505026005099e-01
 -2.49945821586155e-01
  2.19144888847147e-01
 -2.25258418165401e-01
  3.62615339445340e-01
 -4.14076809687996e-01
 -1.63695900944979e-02
  7.64390682783843e-01
 -1.19241464975626e+00
  1.08143143776897e+00
 -6.94442456357568e-01
  2.08242392515792e-01
  1.20159522091621e+00
 -5.75921332461410e+00
  1.11422319238382e+01
 -8.00444963660609e+00
 -9.72332567222942e-02
  1.31017265986939e-01
  3.60612423363880e-01
  1.35867651827107e-01
 -1.04157945020227e+00
 -6.71291740025986e-01
  1.70557227425465e-02
  1.13200223951700e+00
  1.57428006330021e+00
  4.21928860351572e-01
 -1.49184825667362e+00
 -1.30388632622379e+00
  9.40544433171994e-02
  4.44674157553864e-01
  2.94507683388437e-01
  8.81724172283495e-01
 -1.71449797129160e+00
  5.01773753873207e-01
  7.78669645580105e-01
 -3.89345345152760e-01
 -3.60508686983223e-01
  1.10160491128221e+00
 -1.87861901702865e+00
  1.33569042308019e+00
  1.48181053543888e-03
 -1.57863135689463e-02
  8.14386907918000e-03
  2.70086521728696e-02
  4.33178299307233e-03
  2.17182860553877e-03
 -2.42911278530292e-02
 -3.58077231784269e-02
 -3.14254628538243e-02
  1.10442817340365e-02
  5.61283469700669e-02
  1.19339189190820e-01
 -1.50014426451340e-01
  1.07961570287686e-02
 -1.41602013071843e-02
  2.29758575149909e-02
  7.03240729255249e-02
 -7.78842248371313e-02
  1.90279446245712e-02
 -6.75314424200512e-02
  3.75430367990187e-01
 -1.26743077429404e+00
  2.22376237964062e+00
 -1.53027471393075e+00
  2.90921946700136e-04
  1.07166944052691e-03
 -2.86701818397505e-03
 -7.45483427886792e-03
  2.71824383036950e-02
 -3.76358278325388e-02
  4.28121321677338e-02
 -4.55263087718530e-02
  5.74904793057572e-02
 -1.00015453775098e-01
  1.24473275138671e-01
 -1.08338153641322e-01
  1.27140607180112e-01
 -2.07058664952658e-01
  2.99129349022069e-01
 -3.39525893783897e-01
  2.44044191150747e-01
 -2.29507309760983e-02
 -1.48795116927111e-01
  1.40066398312725e-01
  1.63074007010580e-01
 -1.01640452194291e+00
  1.93384526027382e+00
 -1.39458934463159e+00
  4.96906583086617e-05
  2.57288811386243e-04
 -1.07567627579448e-03
  9.63404771149944e-04
  1.09036250660094e-03
 -3.40259920304368e-03
  2.83798794557699e-03
  1.74098448221988e-04
 -1.71393180876411e-03
 -2.95016531941329e-03
  1.59468887524809e-02
 -2.40055041696652e-02
  1.77007984584924e-02
 -1.06571184354825e-02
  1.40740678048529e-03
  2.08940025422354e-02
 -3.66797796789012e-02
  2.87874558428871e-02
 -1.28850946239866e-02
  1.65703450186387e-02
 -9.97195516637148e-02
  3.59423030293324e-01
 -6.28254434270163e-01
  4.26146455061403e-01
  8.35260310598589e-05
 -6.94363757808255e-04
  1.58089818735986e-03
 -1.05185623937844e-03
 -1.24740534902347e-03
  3.44674709015666e-03
 -4.75609220773749e-03
  6.87266265311409e-03
 -1.20205790229885e-02
  2.05887244990376e-02
 -2.73659542688173e-02
  2.72251627667287e-02
 -3.05767684705351e-02
  4.77303883635087e-02
 -6.71470506639155e-02
  7.08944283428951e-02
 -4.46507709896537e-02
 -5.88112163754345e-03
  4.17200231680673e-02
 -3.63176111764431e-02
 -2.07818763049057e-02
  1.60498443562434e-01
 -3.06194061099682e-01
  2.22445220686808e-01
 -2.71607852167923e-01
  4.29124104167698e-01
  3.60521490439682e-01
  2.40176981194510e-01
 -1.94530987493502e+00
 -2.62255697310611e-01
  9.73662289714560e-01
  1.45359199637986e+00
  1.26238224210005e+00
 -3.62173101451188e-01
 -2.74941292914523e+00
 -3.15112552252474e+00
  1.93590584940375e+00
  3.62653909210362e+00
  3.71324025101902e+00
 -2.63545968793988e+00
 -9.15790203026550e+00
  4.99996083994544e+00
  4.19977078668870e+00
 -2.47018575297695e+00
 -8.42599185316413e-01
  1.53121731534800e+00
 -1.72002313519411e+00
  9.84965448970963e-01
  8.18343811750684e-03
 -1.35820748492590e-02
 -3.06625072122154e-02
  5.76083634168009e-02
 -3.22904938809768e-02
  1.02541372705043e-01
 -1.00905919485553e-01
 -1.03665682877631e-03
 -2.02185442412865e-01
  1.44452902785561e-01
  2.95797921833385e-01
  2.34540799302289e-01
 -6.28831012517445e-01
 -1.29087549124305e-01
 -3.36600319836792e-02
  4.99528531633088e-01
 -4.73189055527391e-03
 -4.76417999806582e-02
 -3.12325983895086e-01
  3.05843181282708e-01
 -1.46473516639349e-01
 -2.42163078455229e-03
  2.82479970575144e-02
  3.77554409173822e-02
  1.75775135709581e-04
  1.05643523751266e-03
 -1.67095778261099e-03
 -9.10015316696809e-03
  3.39984005800259e-02
 -6.43164651042473e-02
  8.29431251060788e-02
 -4.29860461007346e-02
 -7.63447797900913e-02
  2.43196975742489e-01
 -4.04532477375822e-01
  4.05146074241194e-01
 -1.80472590630135e-01
 -1.95181756651755e-02
 -4.58612229573175e-02
  3.02654159800071e-01
 -4.79020849168745e-01
  4.29991723203965e-01
 -2.78865015656508e-01
  1.80621373552658e-01
 -1.11182910794730e-01
  1.77300760183933e-01
 -5.16400996814738e-01
  4.89375498025084e-01
 -5.06038650446081e-04
  2.70930025220165e-03
 -6.80536639252135e-03
  1.00177787783711e-02
 -8.22248267171620e-03
  2.62362008977452e-03
  2.52815564695260e-03
 -1.03897322673779e-02
  1.99067682460201e-02
 -2.05940864062795e-02
  1.67567162437288e-02
 -2.01450362145173e-02
  2.42170967445621e-02
 -2.20904025097589e-02
  2.27545660513409e-02
 -3.35272696556368e-02
  5.19906848944308e-02
 -6.62946017976109e-02
  6.82111991951768e-02
 -6.26836394917166e-02
  5.18060991608303e-02
 -6.61893270831305e-02
  1.24230948975790e-01
 -1.05197340806407e-01
  9.09423210010209e-05
 -7.79208550152175e-04
  2.33678943024819e-03
 -4.08015130791618e-03
  4.76208827371563e-03
 -1.49561516216863e-03
 -6.18578725536264e-03
  7.57429584802088e-03
  1.11215518349449e-02
 -4.80705368943660e-02
  8.09313459346302e-02
 -8.23272193313502e-02
  4.45827089598780e-02
  1.91378287256735e-04
  3.13073376563461e-03
 -5.86184635307509e-02
  1.00885781866537e-01
 -8.71518467749120e-02
  5.01070366740022e-02
 -3.54855766246979e-02
  4.52720800212578e-02
 -1.03033611792418e-01
  2.05426378228342e-01
 -1.63379726399052e-01
  3.80193832789306e-02
  2.59160467732170e-01
 -5.53871502051286e-01
 -2.22195284233837e-01
 -8.11492002373449e-01
  2.74568905147596e+00
  3.40542062340452e-01
 -1.37764334006436e+00
 -4.69980579372346e-01
  1.03479817489738e+00
 -2.38430445597038e+00
 -5.35278189842053e+00
  2.86453932183837e+00
  8.89246412086984e+00
  6.67160436537170e+00
 -1.03940679099194e+01
 -1.50585784768944e+01
  1.28176701484028e+01
  6.47557219527596e+00
 -5.92296775246201e+00
  6.55216234947716e-01
 -9.47329229885736e-01
  1.31616690464887e+00
 -6.64401184253777e-01
 -1.20584590228571e-02
  4.00842602457114e-02
 -6.63898663612802e-02
  1.61682846496242e-01
 -2.73393472832671e-01
  1.72331429599761e-01
 -3.97200655552539e-02
  1.09175889063430e-01
 -2.94582526470278e-01
 -3.24139661158721e-02
  5.94497832003803e-01
  4.33559740488305e-01
 -9.12780064979325e-01
 -5.96013443103481e-01
  1.64175358286690e-01
  9.48679417921433e-01
  2.64770966743012e-02
 -4.34266501758133e-01
 -2.31214178427108e-01
  4.38559965980765e-01
 -5.43317068205741e-01
  7.49677968766459e-01
 -5.64587623765713e-01
  1.42916200562309e-01
  1.89333811029763e-03
 -1.10283074774592e-02
  2.63500356944541e-02
 -4.61544767517182e-02
  1.01033855791866e-01
 -2.02886288737030e-01
  2.68722798869644e-01
 -2.19877639444860e-01
  1.08618487953035e-01
 -4.04361021722948e-02
  5.63703049443536e-02
 -2.05004867902711e-01
  4.13686260032440e-01
 -3.84504019156609e-01
  8.01561220307948e-02
  1.71872434653983e-01
 -1.47678568587137e-01
 -9.99178603555956e-02
  3.99234025387085e-01
 -7.30538336315580e-01
  1.24188932148954e+00
 -1.69740991999306e+00
  1.53362053170959e+00
 -7.79422198346935e-01
  1.23865270285178e-05
 -2.61414847642189e-05
 -1.13258251292133e-03
  5.34601540708994e-03
 -1.30680127115903e-02
  2.12243365932802e-02
 -1.87323225656425e-02
  5.66318172238235e-05
  1.89228430789579e-02
 -2.21384680768728e-02
  1.20391079177344e-02
  4.28620278336202e-03
 -2.48226277035421e-02
  3.30901789579406e-02
 -1.45339215806342e-02
 -1.06484101401847e-02
  3.05745569283419e-02
 -5.05047563724813e-02
  5.97067594163078e-02
 -7.22227630715015e-02
  1.25446251559706e-01
 -1.68434251902169e-01
  9.95474004174286e-02
 -2.93022199166488e-03
 -3.41725823589593e-04
  1.83042487913570e-03
 -3.28589761227579e-03
  1.42789152136798e-03
 -4.94530839171586e-04
  1.30655755908470e-02
 -3.48734852813281e-02
  3.76498823710350e-02
 -1.53012735800808e-02
  3.22804763136414e-03
 -2.44847303605319e-02
  6.27272657920279e-02
 -9.04694974171652e-02
  8.15454993226984e-02
 -2.52203304411324e-02
 -4.05009692286189e-02
  5.40031070568099e-02
 -4.20330213373009e-03
 -6.09550798258957e-02
  1.23795083910483e-01
 -2.28176916082384e-01
  3.31671419463501e-01
 -3.07191421789572e-01
  1.58585773476323e-01
  1.62736421099076e-01
 -3.44745705039809e-01
 -1.42979649474558e-01
  6.71001591209723e-01
 -9.38018839076918e-01
  2.61175186185446e+00
 -1.80591552317204e+00
 -2.89533899673696e+00
  3.41309681417844e-01
  5.44946033887087e+00
  1.24427263407049e+00
 -1.00126177684610e+01
  1.26794507964047e+00
  1.06982337743942e+01
  4.26885073929237e+00
 -1.48329896178446e+01
 -1.00907299108574e+01
  1.60017708067237e+01
  4.18691761664443e+00
 -6.47892826806478e+00
  1.38761870397414e+00
 -1.75005305973760e+00
  1.56912705522514e+00
 -6.86962677949433e-01
 -5.63142741504891e-03
  2.10787705048342e-02
 -7.06938920147248e-02
  2.03827398497311e-01
 -3.32728308877393e-01
  2.19214261058271e-01
  4.68387625458008e-02
  9.20629761573737e-02
 -3.26406814312370e-01
 -4.08191828948233e-01
  8.73739560153294e-01
  5.47085623734218e-01
 -1.01045303368987e+00
 -5.54514668329009e-01
  1.05704684817797e-01
  1.23158420517192e+00
 -9.80961311008106e-02
 -8.68336934123894e-01
  3.30159565114721e-01
 -7.92844631801674e-03
 -3.47649963868406e-01
  1.64961252952253e+00
 -3.10606785814929e+00
  2.24373705767236e+00
 -7.41928346291406e-04
  7.49746099186347e-04
  9.14791625896186e-03
 -5.47986986009412e-02
  1.67871396442816e-01
 -3.00284019692616e-01
  3.22883307642111e-01
 -2.35032895082740e-01
  1.62147611365260e-01
 -5.95491256294538e-02
 -1.78237106062167e-01
  4.01347961263200e-01
 -4.63452387724738e-01
  4.38459360738458e-01
 -3.57358457319323e-01
  1.81095731216417e-01
  8.11763014312740e-03
 -7.77663845141991e-02
  1.51512674591835e-01
 -4.48691964908943e-01
  1.03866140784652e+00
 -1.94389744515959e+00
  2.31291126695393e+00
 -1.14908634246444e+00
 -3.70852991221299e-05
  3.47245611355062e-04
 -1.12084985466892e-03
  4.01363933413517e-03
 -1.31809748252954e-02
  2.68181794027993e-02
 -3.14348713735455e-02
  1.99061740472022e-02
 -1.06808979438983e-02
  2.58511136317930e-02
 -5.06740615691679e-02
  4.93379803577244e-02
 -2.19940406133538e-02
 -3.22567919888112e-03
  1.04208056343870e-02
  2.85714889243989e-03
 -2.23889184717703e-02
  3.54850898225086e-02
 -4.48874046314176e-02
  3.00716602969745e-02
  8.61020450921558e-02
 -4.14801328536673e-01
  7.66573579550536e-01
 -5.43025771486655e-01
  2.08616683824761e-04
 -5.68702856919336e-04
  6.44396703701844e-05
  3.58797794126525e-03
 -1.39603486310301e-02
  3.03746797929490e-02
 -4.31691819802512e-02
  4.47172991339746e-02
 -3.61102509575280e-02
  1.68847787490754e-02
  1.69708333144804e-02
 -6.57902046666851e-02
  1.05857444769798e-01
 -1.06498856406264e-01
  7.98285592844396e-02
 -5.04139133139371e-02
  2.37347846795738e-02
 -5.12509121440573e-03
 -2.48401426544042e-02
  9.91470543402081e-02
 -2.37817979658418e-01
  4.58206075528854e-01
 -5.71640722094741e-01
  3.04899829359847e-01
  5.60229353168575e-04
 -3.27570262992979e-01
  6.07764005374049e-01
  4.27324209268568e-01
 -1.02875567015538e+00
  9.01488117296505e-01
 -1.96779360173025e+00
 -9.14067828345929e-01
  9.92265656365476e-01
  6.15675234924280e+00
  1.39173179590832e+00
 -1.36272079258864e+01
  1.74424270470825e+00
  1.11423982628348e+01
  3.46481224805736e+00
 -1.16916442863001e+01
 -6.36415403332671e+00
  9.63837580049854e+00
  2.62032293527538e+00
 -3.43844550662953e+00
  6.60787215016404e-01
 -2.56859196207245e-01
 -1.00998225387695e+00
  1.05926808884678e+00
  7.97924063765067e-03
 -3.99125701976854e-03
 -3.87748011414757e-02
  8.98059418863633e-02
 -1.66817821478908e-01
  1.40349538975776e-01
  1.03301156208250e-01
 -1.96929049633697e-02
 -3.10362455609157e-01
 -2.69120293888892e-01
  8.43761960520360e-01
  3.43247100797737e-01
 -9.18404208714812e-01
 -3.75660133819972e-01
  1.49055354348485e-01
  8.57857982221431e-01
 -5.24902023073985e-02
 -6.07142673668202e-01
  3.13039300065863e-01
 -5.50679929145039e-01
  1.71555208284329e+00
 -3.63148170215087e+00
  4.91933741603185e+00
 -3.05622004704939e+00
 -1.42690973584224e-03
  8.02120721267767e-03
 -1.91119310359675e-02
  1.82806114742442e-02
  8.36032868813049e-03
 -1.94077393685619e-02
 -4.96556789010778e-02
  1.59319656516596e-01
 -1.98384054876482e-01
  2.18682998915338e-01
 -3.43192695677937e-01
  4.03260711469833e-01
 -2.26693511908826e-01
  5.73789579216736e-03
  1.24140975641391e-01
 -2.49798964659567e-01
  3.08919595990853e-01
 -2.39701507105239e-01
  2.36994691604760e-01
 -3.68526345004040e-01
  9.09576722801204e-01
 -2.82080136018267e+00
  4.96014349484903e+00
 -3.39601685509529e+00
 -4.27311037922683e-04
  1.02918570891285e-03
 -6.68011101631632e-04
  1.77473452671810e-03
 -1.04481135145287e-02
  2.67894013245013e-02
 -3.60481737115574e-02
  2.19165688463431e-02
  5.27972524202262e-03
 -1.83799095426789e-02
  7.46425970619393e-03
  2.09972576632749e-02
 -5.52715549313862e-02
  6.79025446924402e-02
 -4.05871796715533e-02
  1.60432414361826e-02
 -3.51938296906786e-02
  5.90895320785262e-02
 -6.78859339992428e-02
  1.43303594035526e-01
 -4.04279446338631e-01
  9.04825894496458e-01
 -1.28203796203814e+00
  8.12656034796171e-01
  1.74415054834980e-04
 -1.19068498089178e-03
  2.99769392312822e-03
 -3.64317107434143e-03
  2.81360116004667e-03
 -5.38190435802603e-03
  1.57012653934473e-02
 -2.82989529427780e-02
  3.67211292263807e-02
 -4.65532497700878e-02
  5.90373533275567e-02
 -6.13444157671125e-02
  4.15407722212518e-02
 -2.30205834193561e-03
 -4.08031028186623e-02
  7.52588284624215e-02
 -8.80917118105344e-02
  7.86835368197518e-02
 -7.32901520818375e-02
  8.35256497819097e-02
 -1.85884632661493e-01
  5.82098496282209e-01
 -1.03033993372215e+00
  7.10447810645168e-01
 -1.05629650918810e-01
  1.41965756987642e-01
  2.86788090043076e-01
 -7.37591790292503e-01
  3.46502738201833e-01
  1.38406285106596e-01
 -9.71825703904323e-01
  1.01736438510363e+00
  1.04785611810035e+00
  4.40883035349446e+00
 -3.31781916530993e+00
 -1.39429419542262e+01
  6.56605261638491e+00
  8.86990513523126e+00
  2.90173060266804e+00
 -6.39522642002035e+00
 -1.74198024084749e+00
  1.25233666317335e+00
 -2.84372746237041e-01
  5.53927625012350e-01
  4.70987913986532e-01
 -1.41260740741008e+00
  1.73170370290539e+00
 -9.81105470813354e-01
  4.67342256180031e-03
 -2.19377324666502e-02
  2.52629698923007e-02
 -1.04185461465706e-03
 -7.44873007057783e-03
  9.41251855858194e-02
 -9.01918543136801e-02
 -1.25210176825475e-01
 -1.29466237919092e-01
 -5.54256936010963e-02
  1.08787419863345e+00
 -2.48339357500017e-01
 -1.21514681047704e+00
  7.04514593649804e-01
 -3.78093938482378e-01
  6.46614119735172e-01
 -2.95889958629531e-01
  1.77156384554099e-02
  2.09152456156364e-03
 -5.60585760174883e-04
 -3.37971124848120e-01
  1.15163208801838e+00
 -1.69264523945433e+00
  1.02630317958811e+00
  2.98107557119991e-04
 -2.69576439365736e-03
  4.06232389777849e-03
  1.48604522527785e-02
 -7.57807045833628e-02
  1.56118523423888e-01
 -1.84819290634904e-01
  1.42830027367124e-01
 -9.69792647911207e-02
  1.22739713585916e-01
 -2.78847605587967e-01
  4.45377963618759e-01
 -4.25697437267066e-01
  3.37558599321933e-01
 -2.75478659932177e-01
  1.62231467777737e-01
 -7.55136206750788e-02
 -2.38975974723393e-02
  2.06924792127947e-01
 -1.40024512587164e-01
 -9.42405276361745e-01
  3.88685042179345e+00
 -6.74930985975035e+00
  4.58407170119161e+00
  1.01354997727782e-03
 -4.39220703990409e-03
  9.12175472013105e-03
 -1.57712135212381e-02
  2.91657914037400e-02
 -4.39113260188966e-02
  3.75425824906736e-02
 -5.33489713834141e-03
 -1.93868831955583e-02
  2.06435905091267e-02
 -1.70274496063942e-02
  8.42472570634043e-03
  1.36509152332595e-02
 -4.53033157829248e-02
  7.20183748844053e-02
 -6.32230465861172e-02
  2.65450229610470e-02
 -2.94962538682357e-03
 -5.26644287293991e-03
 -5.80830575479961e-03
  1.05867649585926e-01
 -3.45846263366453e-01
  5.32222112463160e-01
 -3.37201433404248e-01
 -8.03694120768228e-05
  1.07077398665945e-03
 -3.14116289274599e-03
  3.07813827588939e-03
  4.04582218369777e-03
 -1.86159163235188e-02
  2.92552404741232e-02
 -2.38663867674077e-02
  1.83859026058496e-02
 -3.84427270361267e-02
  6.95071985518964e-02
 -8.49180352841663e-02
  8.95387873995484e-02
 -8.42892368988173e-02
  5.61567673980989e-02
 -2.11542067592962e-02
  1.99503206455794e-03
  2.11671619616400e-02
 -5.73316548662418e-02
  3.39807242658805e-02
  2.16056166269782e-01
 -8.91340120273923e-01
  1.55819813089670e+00
 -1.06501778043541e+00
  1.34691688184459e-02
  2.24531069650283e-01
 -4.30396266454088e-01
 -5.07989264266026e-01
  2.17061062268634e+00
 -2.14497589359058e+00
 -1.51885048316119e+00
  2.36952959225297e+00
  2.98860474938708e+00
  4.43659465223094e+00
 -8.35699005890739e+00
 -1.28186564873761e+01
  1.12878620336544e+01
  5.82946323959456e+00
  1.74196978259727e-01
 -6.27040795550798e+00
  5.35544968394722e+00
 -1.22615034730363e+00
 -3.60230202494666e+00
  1.67763798883713e+00
  4.17646360613053e-01
  1.22801238280762e+00
 -3.14635216492628e+00
  2.23624275277644e+00
 -5.06078133154784e-03
 -4.99151611361318e-03
  8.39150516219669e-02
 -1.81266531092703e-01
  1.58506115875444e-01
  1.22683631219462e-02
 -1.23361435738187e-01
  3.43192009013031e-02
 -4.56167593122052e-01
  5.00796640771166e-01
  1.10897311577813e+00
 -9.73763898157228e-01
 -1.05532020920889e+00
  9.12884033697291e-01
  5.65322292040288e-02
  4.40850179083154e-02
 -2.53735615967796e-01
  2.22428212884264e-01
 -1.41861705464346e-01
  3.65914949974305e-01
 -1.20361574440388e+00
  2.50107385644807e+00
 -3.05364954453691e+00
  1.69185977497898e+00
  3.78534210102963e-03
 -1.70840009149456e-02
  2.86151768920587e-02
 -2.25745491963775e-03
 -8.61355595443684e-02
  1.67964348331954e-01
 -1.06842431936048e-01
 -6.01587103848682e-02
  1.82187240695900e-01
 -2.55812235960193e-01
  1.66297710491253e-01
  4.66516127359420e-02
  2.04498641888139e-02
 -1.91939383779827e-01
  3.42524627554182e-03
  3.85231014660302e-01
 -5.81395714572733e-01
  4.71920156145309e-01
 -2.42941994168973e-01
  2.20420853975609e-02
  7.48622840270950e-01
 -3.24990740953638e+00
  6.05417207636234e+00
 -4.26617573648212e+00
 -6.43111003746914e-04
  2.79992932906408e-03
 -5.15920433234641e-03
  4.22789535610725e-03
  5.08564083603252e-03
 -2.78322857882856e-02
  5.10200142235826e-02
 -4.92760032115605e-02
  3.81702427944773e-02
 -4.67253226996417e-02
  5.51542035794950e-02
 -4.68596745867080e-02
  3.12901991826313e-02
 -2.16356500101196e-03
 -3.79262040698084e-02
  4.85476750604422e-02
 -1.47129954024813e-02
 -1.72065058627220e-02
  2.60894715038186e-02
 -6.32872108878376e-02
  2.18052910451022e-01
 -5.05177202495361e-01
  6.60337051406620e-01
 -3.79701862447567e-01
 -6.69862586301485e-04
  2.98571967323254e-03
 -5.39939625814669e-03
  4.68211413046966e-03
  9.73558100290102e-05
 -5.45885325387237e-03
 -1.29922960119166e-03
  2.58134760200567e-02
 -4.56282375616873e-02
  4.19514094635831e-02
 -2.37070799460441e-02
  1.44608058751502e-02
 -3.03683773572843e-02
  4.15570858366160e-02
  1.71381443576630e-03
 -8.08072118212078e-02
  1.23699624940579e-01
 -1.07473827825748e-01
  6.31171676245383e-02
 -7.10985301510205e-03
 -1.56115071997314e-01
  6.68557432478416e-01
 -1.26294581580386e+00
  9.00800327266733e-01
 -2.71331148548785e-01
  1.48634761208535e+00
 -6.09515616207089e-02
 -3.41386842083612e+00
 -5.67401350774502e-01
  1.12820767693542e+00
  2.98405479089812e+00
  2.63264447145551e+00
  1.33699045384083e-02
 -3.56215693624057e+00
 -2.45279645948125e+00
 -3.61686187525623e-01
  9.00295179744775e-01
 -3.90669102938046e-01
  3.84309416923391e+00
  9.68661324634096e-01
 -4.94173609941450e+00
  7.68801345451146e-01
  2.97906014022461e+00
 -1.88449105801153e+00
 -1.64636969225517e+00
  7.07243563579407e+00
 -1.07594749776841e+01
  6.40766064595948e+00
  1.89204026871589e-02
 -6.92004769583394e-02
  4.31174604350267e-02
  6.01360052146613e-02
 -1.90268466749392e-02
 -7.56359207390663e-02
  1.49640104395449e-01
 -2.92111788595986e-01
  2.01500469070123e-01
  1.12626393086568e-01
 -3.79423008135100e-01
  8.45983657915591e-01
 -8.40731813764982e-01
 -2.43048318265273e-02
  2.61346982632710e-01
  3.26091131773027e-01
 -9.35919439250910e-01
  1.18432454493956e+00
 -7.02396082939148e-01
  1.19591597816453e-01
 -7.06321887915181e-01
  3.77013715744700e+00
 -7.86516217420701e+00
  6.21975062073677e+00
 -9.54781842569497e-03
  4.06624129136604e-02
 -8.18920370896021e-02
  8.11695165335046e-02
 -1.22973639354669e-02
 -2.84454712750148e-02
 -1.86992226425513e-03
 -1.10291788736618e-02
  1.69612247700213e-01
 -3.18612912345963e-01
 -4.33863209684067e-02
  8.18950925637972e-01
 -9.95323080374471e-01
  3.42368931686455e-01
  5.58737848694682e-02
  3.86058777910314e-01
 -9.29127826662690e-01
  1.03800278799089e+00
 -1.12195819007246e+00
  1.05326480250318e+00
  1.26545414778986e+00
 -7.76562897720614e+00
  1.31946915067073e+01
 -8.36271557253238e+00
  1.78811062705992e-03
 -8.63082925259709e-03
  2.10666326911404e-02
 -3.14321447211676e-02
  2.70225651039431e-02
 -7.01498116087990e-03
 -2.46701042079995e-02
  5.82188972226842e-02
 -5.02321788464467e-02
 -3.70721453876135e-02
  1.68961306016304e-01
 -2.43175708582277e-01
  1.61570457349863e-01
  4.04909524288401e-02
 -1.41877506479410e-01
 -1.96001479424683e-02
  2.66760009047843e-01
 -3.09731226523517e-01
  1.66343972722252e-01
 -1.12706396804993e-01
  4.78289541785849e-01
 -1.60778094239190e+00
  2.91575301081667e+00
 -2.18709621742318e+00
  2.18412210361205e-03
 -9.78913169003319e-03
  1.91420852009342e-02
 -1.87785647741295e-02
  7.78536080760411e-03
  8.48835009769419e-04
 -6.36117989623250e-03
  2.65036554134297e-02
 -7.99993709789826e-02
  1.20423670424072e-01
 -3.77816781481156e-02
 -1.39207562155052e-01
  1.92529965681761e-01
 -5.19322260727098e-02
 -4.16749413908063e-02
 -5.86520401414684e-02
  1.72343623444725e-01
 -1.68669149430000e-01
  1.52517133116780e-01
 -1.02648409610740e-01
 -4.47973607254952e-01
  1.90542078152187e+00
 -3.07476195762552e+00
  1.91747971216018e+00
 -1.04777351862017e+00
  3.37047452893740e+00
 -2.28641253040436e-01
 -7.09947380595369e+00
  2.86925162632244e+00
  1.88485237144162e+00
  5.65955760399619e+00
  9.56755965177478e-01
 -3.62838639339343e+00
 -6.06674508027688e+00
 -4.03906747991232e+00
  1.27104607355059e+00
  1.80251964172207e+00
  2.99039110603464e+00
  1.12264709285614e+01
 -3.41645009994384e+00
 -1.90069399448875e+01
  1.10621005608563e+01
  6.64491214399107e+00
 -3.72134931472653e+00
 -6.02642890208034e+00
  1.37480752784894e+01
 -1.89693540980468e+01
  1.15789988334480e+01
  1.41700914294956e-02
 -1.45903874555132e-01
  3.59989299116171e-01
 -2.53252985487813e-01
  1.12591066796464e-01
 -4.19265702593363e-01
  2.78545023598102e-01
 -4.47156792916239e-02
 -2.05542473668761e-01
  7.52910736519607e-01
 -2.22245862726478e-01
  4.82384210491306e-01
 -7.08017667636244e-01
 -1.13010067385011e-01
 -8.82836215123553e-01
  1.15437522498043e+00
  4.14983885438772e-01
 -8.64259081699246e-01
  2.55573798587179e-01
  1.36206448805713e-01
  4.59762847516866e-01
 -3.90475961214768e+00
  8.69944645392639e+00
 -6.53229925784989e+00
  8.21112106363658e-05
 -7.88726300752185e-03
  3.92402710047312e-02
 -1.67470594283888e-01
  4.01431420461978e-01
 -4.83872195775693e-01
  3.24681129911232e-01
 -1.90585667799799e-01
  1.78074018182955e-01
 -1.44589723654264e-01
 -2.27865353248024e-01
  1.01512633946425e+00
 -1.62251852809679e+00
  1.52201829522734e+00
 -8.97213780675857e-01
  4.29066084139412e-01
 -2.36760670393510e-01
 -1.41651403953181e-01
  8.57786271243790e-01
 -2.43309149946964e+00
  6.99986378800191e+00
 -1.67086651921084e+01
  2.42451254576790e+01
 -1.50842502002489e+01
  1.36923973906172e-03
 -5.92901853553917e-03
  1.56510003465381e-02
 -2.54987745049812e-02
  1.24410043913752e-02
  3.11104789306962e-02
 -6.39212588131701e-02
  3.17753110249329e-02
  7.74341876175174e-02
 -1.87925913618201e-01
  1.73196458044466e-01
 -4.22042835502180e-02
 -1.18885212336433e-02
 -1.06344295703054e-01
  2.54498574656725e-01
 -2.79969695605067e-01
  1.50735780016148e-01
  2.81721098052190e-02
 -5.46332002380829e-02
 -9.48312239975241e-02
  2.76764882224284e-02
  9.56410869533160e-01
 -2.32557059952733e+00
  1.73686794931896e+00
  4.72725274898889e-04
 -1.83364645159373e-04
 -8.49770550073920e-03
  4.00442563892785e-02
 -8.76073077563091e-02
  1.10366535082542e-01
 -9.48198525084910e-02
  6.34179911131448e-02
 -2.75585050801160e-02
 -2.13115573717316e-02
  1.34486768770648e-01
 -3.18310861146185e-01
  4.32694571074355e-01
 -3.74248665245300e-01
  2.23931284549565e-01
 -1.00914235988798e-01
  4.46260922858370e-03
  1.11736848902939e-01
 -2.55014225238568e-01
  5.42138263467555e-01
 -1.34286076199467e+00
  2.99373754400698e+00
 -4.24716968076061e+00
  2.62055922905174e+00
 -9.99862821571045e-01
  3.13292170904221e+00
 -2.81628861821879e+00
 -4.61131147738252e+00
  9.76058614218406e+00
 -3.87821764383240e+00
  4.39386173148451e+00
 -3.73770736096917e+00
 -4.19630480283550e+00
 -4.49261633434248e-01
  3.46287033045025e+00
  2.35215667375847e-01
 -3.32280742853207e+00
  5.32195045109080e+00
  1.12106548611207e+01
 -2.01247214549486e+01
 -1.83243618416152e+01
  2.95948192563951e+01
  5.15889817098418e+00
 -8.64094382759813e+00
 -1.67664408143175e+00
 -2.17037902175363e+00
  7.72926642673522e+00
 -6.33002261464369e+00
  1.63826539555016e-02
 -2.43526180525349e-01
  7.48046656558966e-01
 -9.05663935906495e-01
  6.48267091468016e-01
 -7.38039545912596e-01
  7.83939683359593e-01
 -4.53466476155106e-01
  3.08960079702251e-01
 -1.03186779203354e+00
  1.38172323347194e+00
  4.77283484980295e-01
 -9.49814034201585e-01
 -4.25243765450040e-01
 -1.04320920720129e+00
  3.05945449248809e+00
 -1.99717404803913e+00
  7.59950191770972e-01
 -5.45899553089188e-01
 -8.38076769832413e-01
  2.40334368882800e+00
 -3.08796792574140e+00
  3.51889786698416e+00
 -2.22280509486827e+00
  9.00795726041062e-03
 -4.41291573277534e-02
  1.16591854681143e-01
 -1.78572165138525e-01
  1.43730185712103e-01
 -1.20891297756305e-01
  3.17582241545722e-01
 -5.83437320198449e-01
  5.57692682694982e-01
 -1.25783747426980e-01
 -3.32749675825915e-01
  3.71634949770343e-01
 -6.08148268046133e-01
  1.61226928730155e+00
 -2.65405553130751e+00
  3.12027735971283e+00
 -2.81832724767244e+00
  1.91694046430245e+00
 -1.24691298499312e+00
  1.49624922762266e+00
 -3.06258606787204e+00
  6.58250346783742e+00
 -1.02937788170923e+01
  7.42095778167222e+00
 -2.98906378409046e-03
  1.09706841380462e-02
 -1.99009236143752e-02
  2.96900414865258e-02
 -5.18101467534529e-02
  9.76798571561116e-02
 -1.42509067934206e-01
  1.37743355564369e-01
 -1.12778655996029e-01
  1.22830715702285e-01
 -7.64184034464876e-02
 -7.86051437720953e-02
  1.96208933008269e-01
 -2.29441071989820e-01
  2.69220050474106e-01
 -3.35739671867234e-01
  4.09999290783647e-01
 -4.29630188692562e-01
  2.66554386327085e-01
  1.02620400645187e-02
  2.88750839694669e-03
 -4.24236355195672e-01
  6.49783484084944e-01
 -3.51627292984635e-01
 -1.24297244321164e-03
  8.80829272281746e-03
 -3.01153361168433e-02
  5.38210281385119e-02
 -5.12281502609504e-02
  4.75957126329011e-02
 -9.66159512537461e-02
  1.55180567390658e-01
 -1.46759564110818e-01
  6.82408132150676e-02
  1.37031832213756e-02
 -4.32412870269931e-02
  1.09266384964728e-01
 -2.87587418186931e-01
  4.98629783802667e-01
 -6.54335480937971e-01
  6.71703085145306e-01
 -5.35139093860932e-01
  4.21974912709542e-01
 -5.21985593443317e-01
  8.66423932791872e-01
 -1.47560145881499e+00
  2.07754792295071e+00
 -1.48492961373451e+00
 -1.17589673828150e-01
  8.34151283931766e-01
 -1.94956269253564e+00
  4.57049941882769e-01
  5.58142184339263e+00
 -6.42768980780153e+00
  2.31538920928634e+00
 -6.72691957431693e+00
 -6.87221737470294e-01
  8.44191329214097e+00
  9.10075681429783e+00
 -4.49108452702906e+00
 -8.80220704225550e+00
  4.41700359991120e+00
  8.95006181062994e+00
 -2.18518757244155e+01
 -1.58585325870388e+01
  3.05452627481049e+01
  9.22948999443282e+00
 -1.32148227299649e+01
  7.34109656557126e-01
 -5.53554110293579e-01
 -2.85490308870724e-01
  4.77196315892053e-01
  1.05202488230048e-02
 -2.93982709343208e-02
  2.05882329080300e-01
 -6.72630560543598e-01
  7.86048841712990e-01
 -5.80818460934529e-01
  8.01341007241262e-01
 -3.98381030197648e-01
  2.08056181255417e-01
 -1.71683844269660e+00
  1.32296650187993e+00
  1.36847380036743e+00
 -1.00488996969101e+00
 -1.59107059533734e+00
  8.68642800571093e-01
  9.29522205192992e-01
  8.32607619650406e-01
 -2.01179321082765e+00
  3.93743306612349e-01
 -2.95254071048314e-01
  2.99872958438434e+00
 -6.15563655143898e+00
  6.23531911618175e+00
 -2.87088909438345e+00
  1.15467730180416e-03
 -5.60284721902870e-03
 -2.04889310484461e-02
  1.69681553562740e-01
 -3.55191681564384e-01
  1.41587357133777e-01
  5.90854941144120e-01
 -1.13760235309306e+00
  9.73992210843627e-01
 -4.75229154643645e-01
  9.30301440030725e-02
  3.87421895362612e-01
 -1.03631665971482e+00
  6.99644828440983e-01
  6.50897742720676e-01
 -7.26414570177412e-01
 -9.04592327190881e-01
  2.35359330131678e+00
 -2.92840948836600e+00
  3.48976881974825e+00
 -4.98029208768862e+00
  6.36863424548154e+00
 -4.66117019940581e+00
  9.37479041836531e-01
  9.77656017518320e-04
 -4.04655317613888e-03
  1.14716856015926e-02
 -2.48998821247132e-02
  2.23215142505160e-02
  2.32947012590760e-02
 -8.70084474530773e-02
  1.18249543921677e-01
 -1.11769182680144e-01
  8.38855922739924e-02
  1.24378831443980e-02
 -1.57706350946534e-01
  1.81755411834103e-01
 -5.53805542723468e-02
 -1.18406087909893e-01
  2.98370968661395e-01
 -3.66271116749256e-01
  2.08707869247960e-01
  7.87224536703152e-04
  1.21970272728289e-01
 -8.34754004353218e-01
  1.76518389245479e+00
 -1.83788202990696e+00
  8.26108807227768e-01
 -2.44876462739665e-04
  5.41817184209014e-04
  3.98419722114179e-03
 -2.67788014380101e-02
  5.25080665211361e-02
  5.91059228508326e-03
 -1.78612533139259e-01
  2.95335800085515e-01
 -2.19024934082264e-01
  8.71052546742911e-02
 -3.09352642972988e-02
 -7.57103604366689e-02
  2.28740511762079e-01
 -1.31384043080990e-01
 -1.54976584777794e-01
  1.39716858957447e-01
  2.43745664246184e-01
 -5.82687326200053e-01
  7.23442635600490e-01
 -8.85781896826063e-01
  1.28012838630094e+00
 -1.63684499225219e+00
  1.20894196497478e+00
 -2.58839443021852e-01
  9.32361850193965e-01
 -2.13677226112067e+00
 -1.81139493784653e+00
  6.10307968620928e+00
 -1.31958806440886e+00
 -1.58908080417108e+00
  5.69711198930449e-01
 -3.59594338091344e+00
 -4.83263535379317e-01
  5.19727320922223e+00
  4.30302967085577e+00
 -6.74357862413781e+00
 -4.70816939836512e+00
  2.54822831617681e+00
  1.52812329915030e+01
 -1.12032817136650e+01
 -1.75156429495716e+01
  1.28123275697792e+01
  1.07967311631223e+01
 -5.28768161808993e+00
 -6.45843050976890e+00
  1.36140747483768e+01
 -1.95854557527899e+01
  1.22476306064217e+01
 -3.88235902788422e-02
  2.19801590142375e-01
 -3.10678548874348e-01
 -1.66580660362961e-01
  8.72382455376710e-01
 -1.20085853530268e+00
  1.44216514595837e+00
 -1.08080144891533e+00
 -2.13578048147700e-01
 -4.86331048553353e-02
  3.58947358739350e-01
  1.74908688771107e+00
 -1.05229380084004e+00
 -1.53178919209336e+00
  1.05999228370218e-01
  1.69325397377954e+00
 -8.25547443737243e-01
  4.16771044123117e-01
 -1.09189147470598e+00
  9.89155872573316e-01
  3.46919896183312e-01
 -1.52696392514681e+00
  6.48536689755957e-01
  7.13862157881773e-01
  2.02247374731175e-03
  1.54423279049035e-02
 -7.94683205023723e-02
  1.61280057212914e-01
 -1.33249381898839e-01
 -2.19024349350848e-01
  8.30661114608222e-01
 -1.33548632010046e+00
  1.63256467914344e+00
 -1.42283909269631e+00
  3.55948956703705e-01
  1.01433407416084e+00
 -2.26586944727345e+00
  2.99543365317021e+00
 -2.52915653322335e+00
  1.77008181605686e+00
 -1.91681219068065e+00
  2.32551089862916e+00
 -1.81413631479679e+00
 -2.85641619811745e-01
  6.19198135206238e+00
 -1.86650651254354e+01
  2.85106940674082e+01
 -1.78654966858637e+01
  1.75564773033608e-03
 -6.77090021938653e-03
  1.41579022227492e-02
 -6.12540209689173e-03
 -5.60831158559397e-02
  1.55260162192176e-01
 -1.98370370593357e-01
  1.18162596639698e-01
  6.63736081244898e-02
 -2.58029709949088e-01
  3.59872032526998e-01
 -3.31184365021484e-01
  1.77030293249480e-01
 -4.20980267084208e-04
 -2.10430333513052e-02
 -1.34591584841010e-01
  2.67986622715724e-01
 -3.03798588361234e-01
  3.73119282340085e-01
 -4.46242364901467e-01
  4.16853538884405e-01
 -4.78661704714921e-01
  7.56746228018319e-01
 -6.48330939051444e-01
 -1.55693721591130e-03
 -5.50549270478436e-04
  1.75136058995870e-02
 -3.73957011081779e-02
  1.42952948296908e-02
  9.29165804233221e-02
 -2.46519148933541e-01
  3.43918030653980e-01
 -3.50792468666084e-01
  2.70638226708589e-01
 -6.31342448708928e-02
 -2.38324481738095e-01
  5.13890780468059e-01
 -6.26763828648133e-01
  5.16546808586335e-01
 -3.99717599289436e-01
  4.84167445664784e-01
 -5.52731637402005e-01
  3.09498664344714e-01
  3.15223962595614e-01
 -1.72354750712229e+00
  4.52187541136670e+00
 -6.69177628218535e+00
  4.18143591164879e+00
  4.75680634017182e-01
 -1.25474283913510e+00
  7.83701001554985e-01
  3.44303057117705e+00
 -9.43101860503696e+00
  8.58435387895029e+00
 -5.49671377545381e+00
 -6.42951632718408e-02
  5.29581796747991e+00
  1.02603788145014e+01
 -6.36549708710968e+00
 -1.81970038219168e+01
  5.57699539604267e+00
  1.06571400286692e+00
  1.53926079901427e+01
 -6.65085095022444e+00
 -6.74943011653722e+00
  9.77444906608965e-01
  1.69619305889350e+00
  4.73923670038588e+00
 -9.63023769749643e+00
  1.22543258545630e+01
 -1.18640956134480e+01
  5.97108761683787e+00
  6.99415082804840e-04
  6.85089288991529e-02
 -2.80455132949018e-01
  4.47467944045450e-01
 -3.29194968272060e-01
 -1.01506867165244e-01
  9.81134768476291e-01
 -1.10404961789263e+00
 -4.44013198755533e-01
 -3.78393344253500e-01
  2.54917117449950e+00
 -3.91579052300086e-01
 -7.51495328035024e-01
 -9.95446504268651e-01
  1.42405328688988e-01
  8.65289328728317e-01
 -5.92448444927903e-01
  8.18587282492973e-01
 -3.16904635810699e-01
 -1.28897211452450e+00
  2.05130770675404e+00
  1.28645303437386e-02
 -3.63484511015279e+00
  3.57525629762043e+00
  3.88302265933788e-03
 -3.40886380959654e-02
  1.40704677125675e-01
 -3.74696415850451e-01
  7.35497901284925e-01
 -1.20335036176818e+00
  1.68354144050967e+00
 -1.83051992083356e+00
  1.37987514317671e+00
 -3.86370572280316e-01
 -1.02231534775729e+00
  2.75380181807052e+00
 -4.40892694009567e+00
  4.81733019858840e+00
 -3.01054850279215e+00
 -1.25198687094251e-01
  2.24988097282043e+00
 -1.91082092019520e+00
  1.22297970789509e-01
  8.30401554153656e-01
  8.00977152356408e-02
 -8.45004337253706e-01
 -1.19275152507689e+00
  2.41796733224191e+00
 -2.16463261350617e-03
  9.01085284183905e-03
 -1.91901490250159e-02
  1.36121149444915e-02
  5.05502820619631e-02
 -1.66272381235921e-01
  2.31884239721567e-01
 -1.81764038212369e-01
  9.09962311078547e-02
 -3.41641653482252e-02
 -4.45814273256746e-02
  1.84919496333410e-01
 -2.77453519883810e-01
  2.46114873290087e-01
 -1.65359821553338e-01
  7.52006749592701e-02
  6.94661478997054e-02
 -1.90109760654451e-01
  3.03577896623905e-02
  4.38346447899640e-01
 -7.31380507021559e-01
  3.25966029953028e-01
  5.23653025652700e-01
 -6.58125476706900e-01
 -1.79966500577065e-04
  5.02295289176976e-03
 -2.51421926338913e-02
  6.52072070247510e-02
 -1.21164521912064e-01
  2.03435103808822e-01
 -3.08251782202510e-01
  3.51055886920062e-01
 -2.33753141424321e-01
 -5.48333111367238e-03
  2.61883631267796e-01
 -5.81178838401952e-01
  9.35691409870560e-01
 -1.03529854781840e+00
  6.97031603871614e-01
 -6.95620380702292e-02
 -4.40061770083008e-01
  4.56050801207749e-01
 -4.04473064539502e-02
 -3.40939650126160e-01
  3.77613117432863e-01
 -4.82854189473156e-01
  1.09894224597640e+00
 -1.05470272875689e+00
  1.31862659831108e-02
 -1.09169856010145e-01
 -1.39882093863088e-03
  2.40390688069318e-01
  1.16925402687257e-01
 -9.18729056321287e-02
 -2.05025457496682e-01
 -2.32843927920709e-01
 -6.34870883707381e-02
  2.46736654177661e-01
  2.06508033271323e-01
  5.91779136240859e-02
 -7.11503719541512e-02
  8.41318546062565e-02
 -2.98207889716839e-01
 -1.01390111945283e-01
  3.42778147058234e-01
 -3.06432450356971e-02
 -2.66258452398474e-01
  1.87691259406127e-01
  1.72356195511996e-01
 -7.69579496390759e-01
  1.17880474639454e+00
 -7.02780857331463e-01
 -1.87231844313306e-03
  5.73335503054862e-03
 -1.92098941142821e-04
 -8.96280035752869e-03
  1.25772691070387e-03
  1.12632606004206e-02
 -2.54174659135764e-02
  3.47371926144205e-02
 -2.09394546324481e-02
 -6.10635091684256e-03
  4.75386699390382e-02
 -1.00333863547211e-01
  8.97363991128617e-02
  1.34340987598121e-04
 -3.41275635395409e-02
 -3.07386434262032e-02
  1.12302306009011e-01
 -1.35462647751561e-01
  7.66425858620775e-02
 -1.70844858501390e-02
  9.15728070162851e-02
 -4.39102424995271e-01
  8.86246028533834e-01
 -6.90928561227307e-01
  9.30478513397306e-04
 -4.22271091670351e-03
  8.94540755377231e-03
 -9.40663152864607e-03
  2.42533254357666e-03
  3.22409091667305e-03
 -3.47518089378563e-03
  8.32398529224570e-03
 -2.74515734367220e-02
  4.30114505001686e-02
 -3.75273788076251e-04
 -8.87407473661910e-02
  1.11621363135670e-01
 -4.05717222021950e-02
 -2.92906891412221e-03
 -4.71339476156109e-02
  1.07857605885756e-01
 -1.20535162574066e-01
  1.30293268022179e-01
 -1.23798468865471e-01
 -1.28315064657407e-01
  8.37767592097453e-01
 -1.42893837558027e+00
  9.03777409980081e-01
 -1.64327821476194e-04
  8.55645213597223e-04
 -2.24962291535555e-03
  3.45795679460462e-03
 -2.74909908121395e-03
 -5.80365864740946e-05
  4.01431274920954e-03
 -7.53830335837594e-03
  6.08037223788350e-03
  4.08620319555592e-03
 -1.90954709122198e-02
  2.76215788236831e-02
 -1.85141360758782e-02
 -4.49902034168687e-03
  1.64798067505250e-02
  1.37750807216695e-03
 -2.93825710224602e-02
  3.44911020465233e-02
 -1.85378722076699e-02
  1.33410202575900e-02
 -5.68990818759284e-02
  1.85719216748528e-01
 -3.29816306958230e-01
  2.44446875392459e-01
 -2.14015757012251e-04
  9.95167051499098e-04
 -2.00632855992876e-03
  2.02635847064404e-03
 -8.47341633375739e-04
 -4.46991397827315e-04
  1.88999688524211e-03
 -4.86794049497889e-03
  1.09921887102695e-02
 -1.51873841894396e-02
  5.35948867687909e-03
  1.51357051122767e-02
 -2.17849312201251e-02
  6.51896912904726e-03
  3.82311595001911e-03
  7.33649237862730e-03
 -2.00053400541044e-02
  1.97069432118635e-02
 -1.79762197293957e-02
  1.23929342728190e-02
  4.82867839374683e-02
 -2.08086286221691e-01
  3.35269195392666e-01
 -2.08301586854202e-01
  6.39209184978505e-02
 -2.28981438766730e-01
  3.21867688366231e-02
  4.10159672924098e-01
  5.12880606115211e-02
 -3.81882612110172e-01
 -3.69802831355725e-01
 -1.27777388781868e-01
  3.18695826880190e-01
  4.81209233478669e-01
  3.19503637454468e-01
 -8.74167120823151e-02
 -8.26593203789256e-02
 -1.67172836879463e-01
 -1.01128387428370e+00
  2.30457421600180e-01
  1.60831632514009e+00
 -9.41697326520237e-01
 -5.84385388126709e-01
  2.84928793430029e-01
  7.10176730225263e-01
 -1.58975304231955e+00
  2.17749153415603e+00
 -1.32105435995163e+00
 -4.00959468868767e-04
  6.31999248808247e-03
 -1.59482233595798e-02
  6.84604022197970e-03
 -9.54392898566416e-03
  6.14078576147422e-02
 -6.25124624893816e-02
  2.06775442256560e-02
  2.22394348945009e-02
 -6.81860694182924e-02
  3.45853887076200e-02
 -6.05541163465577e-02
  6.09345804659137e-02
  2.18584085319731e-03
  9.34527379937062e-02
 -1.11721211608052e-01
 -2.95973175052421e-02
  8.04172710130662e-02
 -2.67232810289078e-02
 -1.27748904417769e-02
 -6.40495409118423e-02
  4.66496782140221e-01
 -1.01235302142047e+00
  7.54041661151755e-01
  1.81959014787439e-04
 -4.04638926730352e-05
 -2.05492351259056e-03
  1.41477480485646e-02
 -3.89292713737292e-02
  5.18183496138067e-02
 -4.12754945991716e-02
  2.92661729986383e-02
 -2.35547581346063e-02
  1.27551761624872e-02
  3.23981572985217e-02
 -1.21412260257840e-01
  1.90125039023775e-01
 -1.76299175868001e-01
  1.02425757365645e-01
 -4.79694724870026e-02
  2.72921040511619e-02
  1.33360186887526e-02
 -9.65201866476393e-02
  2.78866261532824e-01
 -7.94745468884201e-01
  1.88437447635041e+00
 -2.72595837374063e+00
  1.69329763725620e+00
 -2.01211751209842e-04
  9.14100508287179e-04
 -2.41392556309455e-03
  3.83583134797837e-03
 -1.79310358733391e-03
 -4.64990627976994e-03
  9.25786420420899e-03
 -4.99301557598598e-03
 -8.11239515651541e-03
  2.06670643796666e-02
 -1.91761369396008e-02
  4.74474834512243e-03
  1.30693773175172e-03
  1.16744890326486e-02
 -2.78649440740770e-02
  3.08033242833492e-02
 -1.71996799242307e-02
 -1.97643383674875e-03
  4.89719874422409e-03
  1.09073675939944e-02
 -1.24272208616496e-03
 -1.12985016055477e-01
  2.70278342855105e-01
 -2.01579486583454e-01
 -6.78840560779434e-05
  1.04275699033180e-04
  6.57756031004112e-04
 -3.82289325317697e-03
  9.17993697223280e-03
 -1.29394223338695e-02
  1.28702146047180e-02
 -9.60787293035831e-03
  4.26430612146768e-03
  2.70368651001484e-03
 -1.63439361327317e-02
  3.72961478644569e-02
 -4.98871345689848e-02
  4.28216718280502e-02
 -2.53034763200186e-02
  1.09486987900653e-02
 -2.51548297080632e-04
 -1.24983528678386e-02
  2.92533672478067e-02
 -6.27260580841899e-02
  1.53381016056363e-01
 -3.38470170218780e-01
  4.77664715887597e-01
 -2.93895400908759e-01
  3.49580042700224e-02
 -1.53465024832745e-01
  2.13469689424449e-01
  1.93867590790871e-01
 -3.11163966647473e-01
 -2.56275870061043e-01
 -1.52970219474974e-01
  2.13199608041121e-01
  5.12126187623751e-01
  7.13426849304222e-02
 -4.61714042497948e-01
 -5.86831066483130e-02
  4.99326275421944e-01
 -3.71744865145502e-01
 -1.19239028445989e+00
  1.71912723393372e+00
  1.80902726369292e+00
 -2.67384017961656e+00
 -5.43728202806558e-01
  7.56040095469898e-01
  2.24019499390138e-01
  1.98635908723007e-01
 -8.13649679662552e-01
  6.86151414519969e-01
 -6.61404222200407e-04
  1.51297782273502e-02
 -4.82184214201925e-02
  5.46811270936171e-02
 -5.49204504488456e-02
  1.16762978556350e-01
 -1.38150682276207e-01
  7.21086016859166e-02
 -4.09991606617349e-02
  1.19009756615425e-01
 -1.34914802027500e-01
 -5.64974786812098e-02
  8.67879005684397e-02
  3.12142907703807e-02
  1.25703546610875e-01
 -3.06324761433264e-01
  2.03114273011038e-01
 -9.39287468424161e-02
  6.58911206576131e-02
  9.00854190557596e-02
 -2.55219035009655e-01
  3.27858599516457e-01
 -3.76450971891077e-01
  2.36617923196136e-01
 -6.40926619032084e-04
  3.84113552615393e-03
 -1.23189145328622e-02
  2.09721048267510e-02
 -1.75512120641538e-02
  1.57637348195853e-02
 -4.31879370015558e-02
  7.53560596085609e-02
 -6.31425483793575e-02
  4.43277110887806e-03
  4.55498606747706e-02
 -4.33262374668448e-02
  6.65363419917924e-02
 -1.76792328456538e-01
  2.93558694662299e-01
 -3.49768408760429e-01
  3.21129604912658e-01
 -2.24190116223836e-01
  1.49135715933595e-01
 -1.75943523084885e-01
  3.59414164202215e-01
 -7.71345727053737e-01
  1.19538429538703e+00
 -8.56472769375668e-01
  3.05153760118039e-04
 -1.11572396552567e-03
  2.11935485600036e-03
 -3.53885382898904e-03
  6.52201745490420e-03
 -1.19512235517693e-02
  1.69272371585295e-02
 -1.58549600043277e-02
  1.23273457664206e-02
 -1.35794282341647e-02
  9.25566092526946e-03
  7.86396309837362e-03
 -2.19001536994963e-02
  2.64301162139811e-02
 -3.03875753430080e-02
  3.62677853939866e-02
 -4.32880003241852e-02
  4.56450799453387e-02
 -2.92875542471759e-02
  1.54373925626886e-03
 -6.71389356414687e-03
  5.67127820614968e-02
 -8.25070686650186e-02
  4.52687927880311e-02
  1.12461863551408e-04
 -9.49524713427846e-04
  3.59987258372432e-03
 -6.90636582152011e-03
  7.35289780862045e-03
 -7.92630145147443e-03
  1.47298917276578e-02
 -2.10905204205523e-02
  1.75139391841035e-02
 -6.23466627304914e-03
 -3.31917442626689e-03
  5.73688653244265e-03
 -1.21627570731502e-02
  3.17034568872586e-02
 -5.57070584930758e-02
  7.39958336183703e-02
 -7.68992884407902e-02
  6.23565029495768e-02
 -4.95213416664435e-02
  5.99762852547468e-02
 -9.95029409392072e-02
  1.70871765532706e-01
 -2.40072662618029e-01
  1.70905332971342e-01
  7.82375074718504e-04
 -4.85551575270281e-04
 -3.86374436217966e-02
  4.36412664170156e-02
 -1.60456394274817e-02
 -1.56837475861157e-01
  1.48821040764517e-01
  4.66708763738097e-01
  3.44386347296851e-01
 -7.88373366822045e-01
 -1.12627478743242e+00
  2.96992305335583e-01
  1.09722255098210e+00
 -3.02746330143296e-01
 -9.97730595738987e-01
  1.94302308157066e+00
  1.68273331655859e+00
 -2.87813365763625e+00
 -9.88385972200806e-01
  1.26889889533655e+00
 -4.22397900153062e-03
 -5.99254593000616e-02
  1.55534717096601e-01
 -1.09928748318443e-01
 -2.08287959116210e-03
  3.57240542587092e-03
 -2.33374396513431e-03
  9.32714523428287e-03
 -2.43413987306185e-02
  7.25156370269047e-02
 -1.22828082627216e-01
  5.00717047092491e-02
 -2.40457447489587e-02
  1.83433865213940e-01
 -1.23523835288111e-01
 -1.51654010774745e-01
  8.15136791973072e-02
  1.80041055339360e-01
 -8.87361301637794e-02
 -7.49982566346409e-02
 -1.07132548658454e-01
  2.07114538037014e-01
 -3.92416696878721e-02
  4.12438984459102e-02
 -3.37731059779209e-01
  6.79349346807660e-01
 -6.83942981371494e-01
  3.15241243181831e-01
 -4.00113473584684e-04
  1.00429205151797e-03
  3.63227259256590e-03
 -2.48506920310400e-02
  5.28393979872617e-02
 -3.43264884916727e-02
 -5.07365253703444e-02
  1.19034995677116e-01
 -1.02922734971218e-01
  4.74310604322922e-02
 -9.04891585067769e-03
 -4.33794617076684e-02
  1.21805384207499e-01
 -8.63896709798921e-02
 -6.65654898791030e-02
  7.39928653896635e-02
  1.09232592657442e-01
 -2.68451587233056e-01
  3.27694849967561e-01
 -3.82169174161778e-01
  5.30534241949170e-01
 -6.60004076754987e-01
  4.62524653153967e-01
 -7.56549529020934e-02
 -6.27671716788249e-05
  3.01578912113569e-04
 -1.20917216928014e-03
  3.38038046320174e-03
 -4.53517788818596e-03
  1.00701503890264e-03
  5.52962863557216e-03
 -9.38118272626041e-03
  9.16557623333100e-03
 -6.77506551345527e-03
 -2.57610687904958e-03
  1.66768453212948e-02
 -1.78084029201831e-02
  4.29853744781548e-03
  1.30571513336356e-02
 -3.18887501296731e-02
  3.98852396629984e-02
 -2.32257320206862e-02
  4.28997240825504e-04
 -1.41389825623127e-02
  9.14280179731880e-02
 -1.90363966604868e-01
  1.95948575689446e-01
 -8.71413716049741e-02
  1.11505023726818e-04
 -3.26603394968405e-04
 -1.88202330954392e-04
  3.17813229419619e-03
 -6.72320546614387e-03
  4.79996973843243e-04
  1.91221021447820e-02
 -3.22828301110551e-02
  2.34432231778749e-02
 -8.95318510057365e-03
  3.43319938742286e-03
  8.70384809696450e-03
 -2.68427160801947e-02
  1.62351786641565e-02
  1.60355961135031e-02
 -1.41097123544225e-02
 -2.90284695725960e-02
  6.65768937393113e-02
 -8.14257719953812e-02
  9.77759424882740e-02
 -1.37548618407658e-01
  1.71101603539986e-01
 -1.21318983082211e-01
  2.19221586463223e-02
 -4.01072343391028e-02
  1.62811192901248e-01
 -1.22958619813481e-01
 -8.73349071438930e-02
  1.15316393776475e-01
 -2.04556431213671e-01
  1.68804921404449e-01
  1.34835875125408e-01
  3.58840641044673e-01
 -5.68204389063584e-01
 -6.98872305974127e-01
  5.30305408786441e-01
  8.02489038363230e-01
 -4.98241903859105e-02
 -1.68836329549397e+00
  1.00387700499092e+00
  1.86369779648324e+00
 -1.33953291040263e+00
 -1.13185510886725e+00
  5.54224911683163e-01
  7.24173665422739e-01
 -1.53413641609623e+00
  2.19468489362126e+00
 -1.36736560715326e+00
  2.54694699313611e-03
 -1.27598946978800e-02
  2.68700900651820e-02
 -2.27638906393338e-02
 -2.93619011026427e-02
  1.05204760856673e-01
 -1.42973029651476e-01
  7.82491561869238e-02
  4.60776479485320e-02
  4.42151444256316e-03
 -6.30081929029176e-03
 -2.25300659371436e-01
  1.09250521256132e-01
  1.61214771251855e-01
  4.05026893095753e-03
 -1.86061692932563e-01
  9.87469677896866e-02
 -5.50930352187501e-02
  1.21839107162650e-01
 -1.13282805965507e-01
 -2.62763862128401e-02
  1.48891833129965e-01
 -5.13626425723704e-02
 -8.89702909024275e-02
  2.55479735319271e-04
 -3.95050421938920e-03
  1.41957377039541e-02
 -2.81122741160160e-02
  3.34073827892895e-02
 -5.50191633574873e-03
 -5.60561222832507e-02
  1.16828084192346e-01
 -1.59853544985642e-01
  1.41648206281228e-01
 -2.67404935081425e-02
 -1.17099747804722e-01
  2.52401451116129e-01
 -3.36612952284338e-01
  2.85248691908889e-01
 -1.97235966941646e-01
  2.08808048918017e-01
 -2.51110419740557e-01
  1.95854994804082e-01
  2.86841184228833e-02
 -6.72526231796099e-01
  2.05440829363868e+00
 -3.16009263635612e+00
  1.98918729814600e+00
 -2.93140078647724e-04
  1.13905242603404e-03
 -2.34829795633707e-03
  1.88161065160577e-03
  4.69868272777497e-03
 -1.59216763318245e-02
  2.14556089286994e-02
 -1.27066618515668e-02
 -8.70291729102241e-03
  3.09906669181734e-02
 -4.30477321900878e-02
  4.05122823619833e-02
 -2.39550033449073e-02
  4.67093688643824e-03
 -1.81489234221728e-03
  1.83035834400293e-02
 -3.25494672598597e-02
  3.56682035679292e-02
 -4.29007925444744e-02
  5.23003589389050e-02
 -5.16793123595662e-02
  6.11542303186127e-02
 -9.24392251221951e-02
  7.64406654180451e-02
  6.46046678247999e-05
  5.12059709263064e-04
 -2.83893578225690e-03
  5.50044892043897e-03
 -3.64335458601649e-03
 -7.01418567601748e-03
  2.24901569767442e-02
 -3.26572910376763e-02
  3.44540834838757e-02
 -2.69597427218621e-02
  4.92237260084756e-03
  2.73467445543496e-02
 -5.71650014287863e-02
  7.01092997886623e-02
 -5.82468964097878e-02
  4.45064013351219e-02
 -5.27954612976167e-02
  5.99152284084752e-02
 -3.31864946653314e-02
 -3.45092426953413e-02
  1.88412599270202e-01
 -4.99178461910922e-01
  7.44303227686224e-01
 -4.67694705407808e-01
 -2.78354190570796e-03
  2.37385093323454e-02
 -3.85662989889256e-02
 -1.12535359372240e-01
  1.63908593739969e-01
  9.24811446306757e-02
  2.31093879605803e-01
 -2.28578666675817e-01
 -1.05957092878824e-02
 -1.20008547609629e+00
  2.54131025694022e-01
  1.50354730021010e+00
 -1.35198743180003e-01
  2.75736704329390e-01
 -1.81451540625224e+00
  6.11189342132924e-01
  8.76282318810073e-01
 -2.03194064265532e-01
 -3.10476734044569e-01
 -4.01713796732387e-01
  1.00878132324400e+00
 -1.29343015084724e+00
  1.26645968869689e+00
 -6.44976872589105e-01
 -9.46296689593322e-04
  9.83869610974803e-05
  5.71015298275677e-03
 -2.95373852563591e-03
  1.13838447223969e-02
 -7.28213241251927e-02
  8.82258946526852e-02
 -6.51667726769778e-02
  1.22314478631252e-01
  3.75473349846685e-02
 -2.29428695928412e-01
 -5.92495477138205e-03
  5.13916840147559e-02
  1.41348558187956e-01
 -1.52811115679079e-02
 -9.27428913626688e-02
  5.32478269647324e-02
 -7.60411742464747e-02
  2.94617844196963e-02
  1.45681209856155e-01
 -2.41604595569227e-01
  3.68794349074885e-02
  3.39584220457381e-01
 -3.50456538157886e-01
 -9.65911591053020e-04
  5.53469787839734e-03
 -1.85256284006241e-02
  4.50644192071196e-02
 -8.32227512293771e-02
  1.30310436522476e-01
 -1.81936060293571e-01
  2.08303379336269e-01
 -1.74755028719878e-01
  6.78960089231729e-02
  9.59361744746141e-02
 -2.91147369012977e-01
  4.78426223465315e-01
 -5.25671843289073e-01
  3.19168996665039e-01
  3.31435274663737e-02
 -2.67096343421714e-01
  2.21638683170183e-01
 -8.84707862082243e-03
 -1.15392734687732e-01
  2.81242780280521e-02
  5.60568004959910e-02
  1.66860600850670e-01
 -2.91323165637160e-01
  2.98926665518483e-04
 -1.32287838803000e-03
  2.99997936117367e-03
 -3.18037676766250e-03
 -2.95198781287825e-03
  1.50391176061524e-02
 -2.27655969680112e-02
  1.92075900688890e-02
 -1.12092815210288e-02
  6.01442534537619e-03
  1.81392741180588e-03
 -1.73825881823524e-02
  2.92774301221479e-02
 -2.74225179127472e-02
  1.93211620562406e-02
 -1.00671093409393e-02
 -5.46210947801724e-03
  1.94530673287402e-02
 -3.18470044000002e-03
 -4.84039127570203e-02
  8.36837446453549e-02
 -4.56935420051661e-02
 -4.20538538342727e-02
  6.16436914514761e-02
  1.09397930497698e-04
 -8.58995793429532e-04
  3.33910843457462e-03
 -8.17028332520468e-03
  1.47757582083371e-02
 -2.36061091196428e-02
  3.44092131691844e-02
 -3.98492099391156e-02
  2.95322921641554e-02
 -4.49095710620655e-03
 -2.51727116368383e-02
  6.23128564191057e-02
 -1.02140458558227e-01
  1.12292017618821e-01
 -7.33168228737944e-02
  2.86650721481384e-03
  5.34676390233380e-02
 -5.36936028740482e-02
  4.45104871592053e-03
  4.22016776427354e-02
 -4.96565476539785e-02
  6.20448315497712e-02
 -1.30495433080308e-01
  1.23051668732410e-01


==> SI/test/README.txt <==
##########################
Supplemenatry material of:
##########################

"Rovibrational cross sections for the CO2 00^00, 01^10, 02^20 and Fermi
resonance states 10^00(1) and 10^00(2) in collisions with He atoms"
Jelena Bošković [1,2], Taha Selim [2], Ad van der Avoird [2],
Floris F. S. van der Tak [1,3], and Gerrit C. Groenenboom [2],
[1] Kapteyn Astronomical Institute, University of Groningen, NL-9747AD Groningen, The Netherlands
[2] Theoretical Chemistry, IMM, Radboud University of Nijmegen
[3] SRON Netherlands Institute for Space Research, The Netherlands
Date: 21-August-2026
Submitted to J. Chem. Phys.

Files:
======

1. README.txt                      - this file
2. ICS-CC-final-10-Apr-2026.dat    - Integral cross sections, coupled channels results
3. ICS-CSA-final-10-Apr-2026.dat   - Integral cross sections, coupled states results
4. HeCO2_pot5d1.f90                - Fortran implementation of the potential
5. HeCO2_pot5d1.dat                - Parameters of potential
6. HeCO2_pot5d1.sh                 - bash script to compile and run potential

Detailed description of:
========================

2. ICS-CC-final-10-Apr-2026.dat
3. ICS-CSA-final-10-Apr-2026.dat

These files contain state-to-state integral cross sections (ICS) from
the coupled-channel (CC) and from coupled-states approximation (CSA) calculations.

Columns:
--------
1   l       initial-state vibrational angular momentum
2   n       initial-state index of the energy state for a specific l ordered by increasing energy
3   j       initial-state rotational quantum number
4   l'      final-state vibrational angular momentum
5   n'      final-state index of the energy state for a specific l ordered by increasing energy
6   j'      final-state rotational quantum number
7 - 36      integral cross sections in Angstrom^2 at the collision energies listed below

Each row represents one transition:
-----------------------------------
(l', n', j') <- (l, n, j)

Vibrational states notations:
-----------------------------
(l,n) -> v1_v2_l2_v3_r
(0,1) -> 0_0_0_0_1
(0,2) -> 1_0_0_0_2
(0,3) -> 1_0_0_0_1
(1,1) -> 0_1_1_0_1
(2,1) -> 0_2_2_0_1

Units:
------
Collision energy: cm^-1
Integral cross section: Angstrom^2

Collision energies:
-------------------
The 30 ICS columns correspond to E_coll in cm^-1:

20.00 24.23 29.36 35.57 43.09 52.20 63.25 76.62 92.83 112.47
136.26 165.08 200.00 242.31 293.56 355.66 430.89 522.03
632.46 766.24 928.32 1124.68 1362.58 1650.81 2000.00
2423.06 2935.60 3556.56 4308.87 5220.31


==> doc/comments1.txt <==

1) Abstract: up to j=35 for most transitions
   I dropped "for most transitions" OK?

2) What is best place to reference fig 2?

DONE 3) Check Ad's comment on Eq. (15), P12

3) 23 or 24 R points?, Rb=25 ? Is that right?

4) Spherical basis, give relation to associated Legendre polynomials

5) I made changes in Table II/caption

6) Page 7, grid R_a=3  -> 3.25 (maybe we should drop this point)

7) Should be use \bf to label panels? If not, fix caption

8) Fig 7, Ad's comment: "colors are not very different"

DONE 9) Appendix A: check Ad's comment about gamma angle, and Eq. (A5)

DONE 10) Ad 3e auteur

11) 1st sentence still not good

DONE 12) amu -> u

DONE 13) CO2 - He   ... . He - CO2

DONE 14) Eq (39)    +1/2

15)  check panel d) in Fig 6

16) Boltzmann averaging - Eq. of Lei Song

17) gamma az of plane of bend - Appendix A, (A1)

DONE 18) Identify matrix

19) Fig 6: j-dependence in inset - panel b
mention inset in text/caption

20) TOC figure + alt-text for figures

21) include derivation of symmetry?

22) We still need to check references, merge with vanderWaals.bib

23) Supplementary info: potential and Readme


==> doc/comments2.txt <==

DONE 1) Abstract: up to j=35 for most transitions
   I dropped "for most transitions" OK?
   -> inserted "at least"

DONE 2) What is best place to reference fig 2?
   -> we drop fig 2

DONE 3) I made changes in Table II/caption

DONE 4) Should be use \bf to label panels? If not, fix caption
   -> not using \bf

DONE 5) Fig 7, Ad's comment: "colors are not very different"
   -> colors consistent over figures

DONE 6) check panel d) in Fig 6
   -> figure ok, caption fixed

DONE 7) Boltzmann averaging - Eq. of Lei Song
  -> Eq. (15) of \cite{song:15b}

DONE 8) gamma az of plane of bend - Appendix A, (A1)
  -> also refer to Eq. (8)

DONE 9) Fig 6: j-dependence in inset - panel b
    mention inset in text/caption
    -> added text about inset.

10) TOC figure + alt-text for figures

11) We still need to check references, merge with vanderWaals.bib
DONE

12) Supplementary info: potential and Readme

DONE 13) 1st sentence still not good
  -> rewritten

DONE 14) 23 or 24 R points?, Rb=25 ? Is that right?
   Page 7, grid R_a=3  -> 3.25 (maybe we should drop this point)
   -> fix this in the SI, he main paper describes what was done
   in the calculations as presented

15) Spherical basis, give relation to associated Legendre polynomials

16) Include derivation of symmetry

DONE 17) Potenial: Rmax = 16, propagation: Rmax = 25
   -> this is correct

DONE 18) Last page: "Bend fundamental final states may still have up to j'=54
-> drop still

18) Main paper requires short description of SI
DONE

DONE 19) Figure 4 (last version): states -> state, otherwise we
have more than one ground state

20) Check for difference between 23 and 24 points in potential
-> using 24
DONE

DONE 20) Caption table II, also refer to Eq. (13) for |nl_2>

DONE 21) Update text on propensities, Delta-j = 0

22) \vc symbol
DONE 

23) rotational transitions ref [email Jelena]
DONE

24) 420 points -> 520, fixed
DONE

25) Difference for small cross sections due to missing point
DONE

Propensities: yang:19c  HF+HF, nature commun.
HCN: stoecklin:13, ro-vib He+HCN, rigid bender
HCN: alpizar:13,  He+HCN, roationally inelastic cross sections
Propensity rules symmetric top or linear polyatomic molecules with
structureless atoms: Millar Alexander 1982
song:15a JCP, fig 6
clary:83, Fig 7
selim:22 fig 5

[ 10) TOC figure + alt-text for figures ]

12) Supplementary info: potential and Readme

15) Spherical basis, give relation to associated Legendre polynomials
16) Include derivation of symmetry
26) Molpro job in SI
27) Ref Beentjes or openquad?

28) Letter: mention rate paper in preparation

Corresponding author Nijmegen (open-access)?



==> doc/comments_Taha.txt <==

Typos:
======
## Text
# Introduction:
  page 1, col 2, line 6: 
        "These results are are used in a separate paper" 
        —-> "are" is a duplicated word
done

  page 1, col 2, line 7:
        "a ∆j = 0 propensity was found in for atom-diatom" 
        --> use of in and for, maybe "for"?
done

# Sec II: Theory 
  page 4, col 2, line 9:
        "by scaling the the triples energy contribution" 
        —-> "the" is a duplicated word
done

  page 4, col 2, line 30:
        "nRnθ ns[1 + (nb − 1)nγ] = 20 160 points"
        —-> nθ should be nβ?
done

# Sec III: Results
  page 7, col 2, line 34:
        "(Fig. 3 panels g, h, l and Fig. 4 panels panels b-h."
        --> missin ")" at the end
        --> "panels" are repeated
done

  page 7, col 2, line 62:
        "This trend is must be related to the neglect of off-diagonal Coriolis
        coupling" 
        -?— pick one "is" or "must"?
done

## Figures

Fig. 5 caption: "the CC cross sections for the j = 34/35 are higher then for the lowest j" — should be "higher than."

done

==================

Extra points/questions:

# Introduction:
   * while the multichannel distorted wave approximation (MC-DWBA)
     --> Do we need to mention the rest "... Born approximation (DWBA)..."?
done

  * page 4, col 1, line 14:
    "The final term is the normal mode dependent interaction potential, which
     gives rise to the rovibronic transitions." 
     —-> should it be "rovibrational"?
        I assume there are no electronic transitions in this work can come from this 
        potential, right?
done

  * page 4, col 2, line 8:
   "MOLPRO program package44 version 2015.1 The F12 correction"
    —-> missing full stop after "2015.1"? 
done

  * page 12, col 2, line 30:
        "We thank Ewine van Dishoeck, Ad van der Avoird, and Inga Kamp for the
        valuable discussions and feedback."
        — Ad van der Avoird is a co-author right? Can he be listed in the achnowledgement? 
done





==> doc/refs.txt <==

% fixed

oberg2011spitzer	-> oberg:11
grant2023minds		-> grant:23
arabhavi2024abundant	-> arabhavi:24
roueff2013molecular	-> roueff:13
schoier2005atomic	-> schoeier:05
dubernet2004ro		-> dubernet:24 (most recent BASECOL2023)

d1989discovery		-> hendecourt:89
faure2025excitation	-> faure:25
emaa			-> emaa:21
vlasblom2025minds	-> vlasblom:25
salyk2025emission	-> salyk:25
chen2024joys+		-> chen:24c
van2020leiden		-> tak:20
carr2011organic		-> carr:11
carr2008organic		-> carr:08
bergin2005spitzer	-> bergin:05
boonman2003gas1		-> boonman:03a
boonman2003gas		-> boonman:03b
van1996search		-> dishoeck:96
stephenson1971temperature -> stephenson:71


